An Adaptive Load Balancer For Graph Analytical Applications on GPUs

Load-balancing among the threads of a GPU for graph analytics workloads is difficult because of the irregular nature of graph applications and the high variability in vertex degrees, particularly in power-law graphs. We describe a novel load balancing scheme to address this problem. Our scheme is implemented in the IrGL compiler to allow users to generate efficient load balanced code for a GPU from high-level sequential programs. We evaluated several graph analytics applications on up to 16 distributed GPUs using IrGL to compile the code and the Gluon substrate for inter-GPU communication. Our experiments show that this scheme can achieve an average speed-up of 2.2x on inputs that suffer from severe load imbalance problems when previous state-of-the-art load-balancing schemes are used.

==> ppopp20-reviews-278.txt <==
PPoPP'20 Paper #278 Reviews and Comments
===========================================================================
Paper #278 An Adaptive Load Balancer For Graph Analytical Applications on
GPUs


Review #278A
===========================================================================

Paper summary
-------------
This paper proposes an adaptive load balancer for tackling the load balancing problem of graph analytic on GPUs. This adaptive load balancer provides special treatment towards a group of vertexes with "huge" number of edges, which is claimed as the main source of imbalance. Specifically, the authors extend the three-bin strategy in an existing approach (TWC) to a four-bin strategy. For edge distribution, the authors propose two baseline policies, cyclic and blocked, and empirically determines that the cyclic distribution is a better practice. The authors implemented this adaptive strategy in IrGL compiler for automatically generating efficient CUDA code.

List of main strengths of the paper
-----------------------------------
- it targets an important topic, load balancing for graph analytical
- the proposed adaptive strategy is new and seems to be effective

List of major weaknesses of the paper
-------------------------------------
- some important technical details are missing.
- the methodology may not generally applicable.

Overall merit
-------------
C. Weak paper, though I will not fight strongly against it

Reviewer expertise
------------------
Y. I am knowledgeable in this area, but not an expert

Short (2-3 sentence) summary of your review explaining your overall merit score
-------------------------------------------------------------------------------
Overall, this paper targets an important problem of load banlancing graph analytics on GPUs. It writes clearly the challenges of load banlancer and the drawback in existing works. However, the proposed approach depends heavily on the dataset and an additional strategy might be necessary for deciding whether applying the proposed approach.

Novelty
-------
2. Incremental improvement

Potential for impact
--------------------
2. Limited impact: Unlikely to influence other efforts

Writing quality
---------------
3. Adequate

Questions for authors’ response
---------------------------------
The following gives some detailed questions:

1. It seems that the hyper-parameter "THRESHOLD" in Sec 4.1 is critical to the performance. It seems that this is a key tuning knob for the success of the proposed adaptive strategy. It is not clear whether we should choose a larger THRESHOLD allowing less vertices in "huge" bin, or the other way. I would see some insight on the selection of this "THRESHOLD".

2. In Sec 6.1., the authors stress the difference between in-degree and out-degree of a directed graph, on its significant impact over the performance of the proposed approach. However, when introducing the proposed approach in Sec 4, the authors only talk about the degree of a vertex. I am not sure whether this degree refers to in-degree or out-degree when discussing the directed graph.

3. In Table 2, it seems that the proposed approach, D-IRGL(ALB), executes much slower than other approaches, e.g. 50x slower than existing work, Gunrock (LB), on road-USA, bfs. This results show that the success of the proposed strategy depends heavily on datasets. It would be great if the authors can give a routine for deciding whether the proposed strategy should be applied to a dataset. One candidate might be a light-weight offline profiling.

Typo:
Line 260: "that many graph analytics systems use. major problem for GPUs which already have limited memory". This sentence is hard to understand.



Review #278B
===========================================================================

Paper summary
-------------
This paper considers the problem of load balancing for graph applications on GPUs: particularly focusing on power-law graphs, where imbalance problem can be significant. The work is evaluated using several applications and graph datasets, and on platforms with multiple GPUs on each node and a cluster of nodes with a GPU each

List of main strengths of the paper
-----------------------------------
It considers a problem of practical importance, and provides a solution. 

The evaluation is detailed with multiple platforms considered. 

Unlike much of the work in the area, techniques are not implemented by hand, but instead inside a compiler.

List of major weaknesses of the paper
-------------------------------------
The solution presented is really a small variant of previous work. Compared to TWC load balancing, an additional bin called `huge' is introduced. This is really the entire idea. 

The evaluation seems to hand-pick datasets where the benefits are large for the author's approach. It would have been more interesting to consider a  representative set of graph datasets and evaluate the benefits.

Overall merit
-------------
C. Weak paper, though I will not fight strongly against it

Reviewer expertise
------------------
Y. I am knowledgeable in this area, but not an expert

Short (2-3 sentence) summary of your review explaining your overall merit score
-------------------------------------------------------------------------------
Overall I just feel that the technical contribution of the work is small. It seems that no previous work in the area considered power-law graphs, and a simple variation of the previous techniques is yielding large benefits (for a graphs chosen).

Novelty
-------
2. Incremental improvement

Potential for impact
--------------------
2. Limited impact: Unlikely to influence other efforts

Writing quality
---------------
4. Well-written

Questions for authors’ response
---------------------------------
How were the graph datasets used for experimentation chosen?  

How were the applications chosen?

Comments to authors
-------------------
Please see comments above.



Review #278C
===========================================================================

Paper summary
-------------
For power-law graphs, GPU-based graph processing may suffer from load imbalances among threads, warps, and CTAs (thread blocks), respectively. One existing solution is to group the (active) vertices based on their degrees into three bins: small, medium, and large, which are then assigned to a thread, a warp, and a CTA, correspondingly, known as TWC. This work improves the TWC by introducing another bin, called huge, which is assigned to the whole grid of threads, so that load imbalances among CTAs can be reduced. The idea is implemented in the IrGL graph compiler and results show that the propsed load balancer can improve the performance by 1.5X on challenging cases.

List of main strengths of the paper
-----------------------------------
* Finding source vertices in CSR format with a binary search is an interesting idea;
* The proposed load balancing scheme is extensively evaluated.

List of major weaknesses of the paper
-------------------------------------
* There are very limited techniques proposed in this work;
* Even the idea of adding the 4th bin (huge), as the authors mentioned, is already proposed by prior work [18], though that was only for BFS;
* The paper considers multi-GPU graph processing scenarios, but there is no discussions on how to address across-GPU load imbalances.

Overall merit
-------------
D. Reject

Reviewer expertise
------------------
X. I am an expert in this area

Short (2-3 sentence) summary of your review explaining your overall merit score
-------------------------------------------------------------------------------
The main concern is the limited new technical contributions; The proposed idea, as the authors admitted, is already proposed by prior work.

Novelty
-------
2. Incremental improvement

Potential for impact
--------------------
2. Limited impact: Unlikely to influence other efforts

Writing quality
---------------
3. Adequate

Questions for authors’ response
---------------------------------
* Any insights on comparing the costs of binary search and the benefits of load balancing?

Comments to authors
-------------------
The idea of adding the 4th bin for cross-CTA load balancing makes sense but lacks novelty. That said, the idea is implemented in an interesting way (Section 4.1)  which is not mentioned in the prior work [18]. In fact, it provides a way to perform edge-centric graph processing on CSR-formatted graphs. 

Given the extra log(n) complexity of the binary search, it is surprising that the load balancer still yields performance benefits. Any insights on how the cost is outweighed by the benefits? Is this mainly because the list of huge vertices is very short?

Given that the proposed load balancer is for a single-GPU setting, why does the evaluation include a lot of discussions on results from multi-GPU and even multi-host settings? While it helps in general, but this work does not propose any new load balancing techniques specifically for multi-GPU scenarios, except for adopting an existing graph partitioning library.


==> results_csv/bridges_lux.csv <==
X..,benchmark,input,hosts,numGPUs,numRuns,totalExecTime,maxComputeTime
,components,friendster.lux,2,4,3,20.9229343333333,1828842.66666667
,components,friendster.lux,4,8,3,8.97417433333333,1365822.66666667
,components,friendster.lux,8,16,3,17.6541993333333,4595104
,components,rmat26.lux,1,2,3,1.47952666666667,1315642
,components,rmat26.lux,2,4,3,7.12880166666667,1028688.66666667
,components,rmat26.lux,4,8,3,3.141482,739418
,components,rmat26.lux,8,16,3,5.566089,2470344.33333333
,components,rmat27.lux,2,4,3,12.0994203333333,6856718.33333333
,components,rmat27.lux,4,8,3,7.84897666666667,6665718.66666667
,components,twitter40.lux,1,2,3,1.12505766666667,915101.333333333
,components,twitter40.lux,2,4,3,9.26972233333333,509829
,components,twitter40.lux,4,8,3,3.39055833333333,465592.333333333
,components,twitter40.lux,8,16,3,6.70030866666667,1480980.66666667
,components,twitter50.lux,2,4,3,8.18424566666667,1139408.33333333
,components,twitter50.lux,4,8,3,3.237742,613854.666666667
,components,twitter50.lux,8,16,3,5.78728833333333,2795776
,components,uk2007.lux,4,8,3,43.8316953333333,1911691.66666667
,components,uk2007.lux,8,16,3,92.435091,6525598.66666667
,pagerank,friendster.lux,4,8,3,38.030682,15683966.6666667
,pagerank,friendster.lux,8,16,3,57.1794456666667,51154863.6666667
,pagerank,rmat26.lux,1,2,3,14.860996,11387214.3333333
,pagerank,rmat26.lux,2,4,3,58.8541506666667,7024882
,pagerank,rmat26.lux,4,8,3,27.5687313333333,4736290
,pagerank,rmat26.lux,8,16,3,51.4862796666667,26213885.6666667
,pagerank,rmat27.lux,1,2,3,15.7893306666667,6298405.66666667
,pagerank,rmat27.lux,2,4,3,108.577581666667,3821937.66666667
,pagerank,rmat27.lux,4,8,3,49.2797303333333,1800079.66666667
,pagerank,rmat27.lux,8,16,3,146.830050333333,10014817.3333333
,pagerank,twitter40.lux,1,2,3,17.573485,16109805.3333333
,pagerank,twitter40.lux,2,4,3,59.9700016666667,9767814
,pagerank,twitter40.lux,4,8,3,25.2610136666667,5577550
,pagerank,twitter40.lux,8,16,3,45.4962473333333,28159085.3333333
,pagerank,twitter50.lux,1,2,3,44.5413423333333,38809812
,pagerank,twitter50.lux,2,4,3,93.8363186666667,18379853.6666667
,pagerank,twitter50.lux,4,8,3,43.231267,11156222.6666667
,pagerank,twitter50.lux,8,16,3,79.1238186666667,57543286
,pagerank,uk2007.lux,4,8,3,85.190899,11676975.3333333
,pagerank,uk2007.lux,8,16,3,159.950481666667,32833626.3333333


==> results_csv/d_irgl_lb_threadblock_work_volta.csv <==
"Input","App","GPUs","HOST","Iteration","TB","TotalLoad","LBLoad","TWCLoad"
"rmat25","bfs_push",1,0,1,0,611145,560896,50249
"rmat25","bfs_push",1,0,1,1,643416,560896,82520
"rmat25","bfs_push",1,0,1,2,643039,560896,82143
"rmat25","bfs_push",1,0,1,3,683032,560896,122136
"rmat25","bfs_push",1,0,1,4,657218,560896,96322
"rmat25","bfs_push",1,0,1,5,668350,560896,107454
"rmat25","bfs_push",1,0,1,6,650008,560896,89112
"rmat25","bfs_push",1,0,1,7,675599,560896,114703
"rmat25","bfs_push",1,0,1,8,644051,560896,83155
"rmat25","bfs_push",1,0,1,9,635001,560896,74105
"rmat25","bfs_push",1,0,1,10,635414,560896,74518
"rmat25","bfs_push",1,0,1,11,633822,560896,72926
"rmat25","bfs_push",1,0,1,12,596474,560896,35578
"rmat25","bfs_push",1,0,1,13,717760,560896,156864
"rmat25","bfs_push",1,0,1,14,706810,560896,145914
"rmat25","bfs_push",1,0,1,15,673996,560896,113100
"rmat25","bfs_push",1,0,1,16,656131,560896,95235
"rmat25","bfs_push",1,0,1,17,605535,560896,44639
"rmat25","bfs_push",1,0,1,18,631461,560896,70565
"rmat25","bfs_push",1,0,1,19,610807,560896,49911
"rmat25","bfs_push",1,0,1,20,670249,560896,109353
"rmat25","bfs_push",1,0,1,21,676869,560896,115973
"rmat25","bfs_push",1,0,1,22,631236,560896,70340
"rmat25","bfs_push",1,0,1,23,602087,560896,41191
"rmat25","bfs_push",1,0,1,24,670453,560896,109557
"rmat25","bfs_push",1,0,1,25,637705,560896,76809
"rmat25","bfs_push",1,0,1,26,636910,560896,76014
"rmat25","bfs_push",1,0,1,27,650232,560896,89336
"rmat25","bfs_push",1,0,1,28,652171,560896,91275
"rmat25","bfs_push",1,0,1,29,642077,560896,81181
"rmat25","bfs_push",1,0,1,30,654200,560896,93304
"rmat25","bfs_push",1,0,1,31,634194,560896,73298
"rmat25","bfs_push",1,0,1,32,636824,560896,75928
"rmat25","bfs_push",1,0,1,33,592018,560896,31122
"rmat25","bfs_push",1,0,1,34,647091,560896,86195
"rmat25","bfs_push",1,0,1,35,690934,560896,130038
"rmat25","bfs_push",1,0,1,36,638013,560896,77117
"rmat25","bfs_push",1,0,1,37,677651,560896,116755
"rmat25","bfs_push",1,0,1,38,712486,560896,151590
"rmat25","bfs_push",1,0,1,39,670955,560896,110059
"rmat25","bfs_push",1,0,1,40,681900,560896,121004
"rmat25","bfs_push",1,0,1,41,645674,560896,84778
"rmat25","bfs_push",1,0,1,42,724898,560896,164002
"rmat25","bfs_push",1,0,1,43,671024,560896,110128
"rmat25","bfs_push",1,0,1,44,654882,560896,93986
"rmat25","bfs_push",1,0,1,45,650918,560896,90022
"rmat25","bfs_push",1,0,1,46,619915,560896,59019
"rmat25","bfs_push",1,0,1,47,625425,560896,64529
"rmat25","bfs_push",1,0,1,48,656842,560896,95946
"rmat25","bfs_push",1,0,1,49,601763,560896,40867
"rmat25","bfs_push",1,0,1,50,625736,560896,64840
"rmat25","bfs_push",1,0,1,51,623429,560896,62533
"rmat25","bfs_push",1,0,1,52,625875,560896,64979
"rmat25","bfs_push",1,0,1,53,631737,560896,70841
"rmat25","bfs_push",1,0,1,54,654046,560896,93150
"rmat25","bfs_push",1,0,1,55,683868,560896,122972
"rmat25","bfs_push",1,0,1,56,675640,560896,114744
"rmat25","bfs_push",1,0,1,57,601490,560896,40594
"rmat25","bfs_push",1,0,1,58,629769,560896,68873
"rmat25","bfs_push",1,0,1,59,626858,560896,65962
"rmat25","bfs_push",1,0,1,60,606311,560896,45415
"rmat25","bfs_push",1,0,1,61,591462,560896,30566
"rmat25","bfs_push",1,0,1,62,682957,560896,122061
"rmat25","bfs_push",1,0,1,63,713017,560896,152121
"rmat25","bfs_push",1,0,1,64,643766,560896,82870
"rmat25","bfs_push",1,0,1,65,652071,560896,91175
"rmat25","bfs_push",1,0,1,66,624384,560896,63488
"rmat25","bfs_push",1,0,1,67,629728,560896,68832
"rmat25","bfs_push",1,0,1,68,630883,560896,69987
"rmat25","bfs_push",1,0,1,69,619711,560896,58815
"rmat25","bfs_push",1,0,1,70,752857,560896,191961
"rmat25","bfs_push",1,0,1,71,644592,560896,83696
"rmat25","bfs_push",1,0,1,72,630039,560896,69143
"rmat25","bfs_push",1,0,1,73,605633,560896,44737
"rmat25","bfs_push",1,0,1,74,688326,560896,127430
"rmat25","bfs_push",1,0,1,75,740510,560896,179614
"rmat25","bfs_push",1,0,1,76,668698,560896,107802
"rmat25","bfs_push",1,0,1,77,644138,560896,83242
"rmat25","bfs_push",1,0,1,78,641999,560896,81103
"rmat25","bfs_push",1,0,1,79,608901,560896,48005
"rmat25","bfs_push",1,0,1,80,648099,560896,87203
"rmat25","bfs_push",1,0,1,81,610023,560896,49127
"rmat25","bfs_push",1,0,1,82,682422,560896,121526
"rmat25","bfs_push",1,0,1,83,649356,560896,88460
"rmat25","bfs_push",1,0,1,84,627633,560896,66737
"rmat25","bfs_push",1,0,1,85,600330,560896,39434
"rmat25","bfs_push",1,0,1,86,620239,560896,59343
"rmat25","bfs_push",1,0,1,87,605238,560896,44342
"rmat25","bfs_push",1,0,1,88,615418,560896,54522
"rmat25","bfs_push",1,0,1,89,624666,560896,63770
"rmat25","bfs_push",1,0,1,90,599535,560896,38639
"rmat25","bfs_push",1,0,1,91,597246,560896,36350
"rmat25","bfs_push",1,0,1,92,599360,560896,38464
"rmat25","bfs_push",1,0,1,93,705813,560896,144917
"rmat25","bfs_push",1,0,1,94,634778,560896,73882
"rmat25","bfs_push",1,0,1,95,629780,560896,68884
"rmat25","bfs_push",1,0,1,96,632088,560896,71192
"rmat25","bfs_push",1,0,1,97,682048,560896,121152
"rmat25","bfs_push",1,0,1,98,669019,560896,108123
"rmat25","bfs_push",1,0,1,99,617882,560896,56986
"rmat25","bfs_push",1,0,1,100,676670,560896,115774
"rmat25","bfs_push",1,0,1,101,680155,560896,119259
"rmat25","bfs_push",1,0,1,102,656928,560896,96032
"rmat25","bfs_push",1,0,1,103,652632,560896,91736
"rmat25","bfs_push",1,0,1,104,598176,560896,37280
"rmat25","bfs_push",1,0,1,105,652923,560896,92027
"rmat25","bfs_push",1,0,1,106,661596,560896,100700
"rmat25","bfs_push",1,0,1,107,595285,560896,34389
"rmat25","bfs_push",1,0,1,108,594106,560896,33210
"rmat25","bfs_push",1,0,1,109,687236,560896,126340
"rmat25","bfs_push",1,0,1,110,604793,560896,43897
"rmat25","bfs_push",1,0,1,111,606037,560896,45141
"rmat25","bfs_push",1,0,1,112,629758,560896,68862
"rmat25","bfs_push",1,0,1,113,673883,560896,112987
"rmat25","bfs_push",1,0,1,114,596155,560896,35259
"rmat25","bfs_push",1,0,1,115,662220,560896,101324
"rmat25","bfs_push",1,0,1,116,608783,560896,47887
"rmat25","bfs_push",1,0,1,117,637826,560896,76930
"rmat25","bfs_push",1,0,1,118,672901,560896,112005
"rmat25","bfs_push",1,0,1,119,677401,560896,116505
"rmat25","bfs_push",1,0,1,120,697908,560896,137012
"rmat25","bfs_push",1,0,1,121,629794,560896,68898
"rmat25","bfs_push",1,0,1,122,642926,560896,82030
"rmat25","bfs_push",1,0,1,123,664538,560896,103642
"rmat25","bfs_push",1,0,1,124,617478,560896,56582
"rmat25","bfs_push",1,0,1,125,633241,560896,72345
"rmat25","bfs_push",1,0,1,126,599630,560896,38734
"rmat25","bfs_push",1,0,1,127,642364,560896,81468
"rmat25","bfs_push",1,0,1,128,626031,560896,65135
"rmat25","bfs_push",1,0,1,129,625604,560896,64708
"rmat25","bfs_push",1,0,1,130,624047,560896,63151
"rmat25","bfs_push",1,0,1,131,621218,560896,60322
"rmat25","bfs_push",1,0,1,132,634523,560896,73627
"rmat25","bfs_push",1,0,1,133,627990,560896,67094
"rmat25","bfs_push",1,0,1,134,684579,560896,123683
"rmat25","bfs_push",1,0,1,135,654358,560896,93462
"rmat25","bfs_push",1,0,1,136,613315,560896,52419
"rmat25","bfs_push",1,0,1,137,625057,560896,64161
"rmat25","bfs_push",1,0,1,138,637100,560896,76204
"rmat25","bfs_push",1,0,1,139,600695,560896,39799
"rmat25","bfs_push",1,0,1,140,659114,560896,98218
"rmat25","bfs_push",1,0,1,141,630814,560896,69918
"rmat25","bfs_push",1,0,1,142,742869,560896,181973
"rmat25","bfs_push",1,0,1,143,681393,560896,120497
"rmat25","bfs_push",1,0,1,144,619945,560896,59049
"rmat25","bfs_push",1,0,1,145,648026,560896,87130
"rmat25","bfs_push",1,0,1,146,662014,560896,101118
"rmat25","bfs_push",1,0,1,147,677514,560896,116618
"rmat25","bfs_push",1,0,1,148,626373,560896,65477
"rmat25","bfs_push",1,0,1,149,600735,560896,39839
"rmat25","bfs_push",1,0,1,150,648646,560896,87750
"rmat25","bfs_push",1,0,1,151,676327,560896,115431
"rmat25","bfs_push",1,0,1,152,622585,560896,61689
"rmat25","bfs_push",1,0,1,153,627651,560896,66755
"rmat25","bfs_push",1,0,1,154,607197,560896,46301
"rmat25","bfs_push",1,0,1,155,627315,560896,66419
"rmat25","bfs_push",1,0,1,156,616503,560896,55607
"rmat25","bfs_push",1,0,1,157,656548,560896,95652
"rmat25","bfs_push",1,0,1,158,644150,560896,83254
"rmat25","bfs_push",1,0,1,159,621219,560896,60323
"rmat25","bfs_push",1,0,1,160,639180,560896,78284
"rmat25","bfs_push",1,0,1,161,627129,560896,66233
"rmat25","bfs_push",1,0,1,162,694724,560896,133828
"rmat25","bfs_push",1,0,1,163,603253,560896,42357
"rmat25","bfs_push",1,0,1,164,675225,560896,114329
"rmat25","bfs_push",1,0,1,165,605278,560896,44382
"rmat25","bfs_push",1,0,1,166,672842,560896,111946
"rmat25","bfs_push",1,0,1,167,617478,560896,56582
"rmat25","bfs_push",1,0,1,168,633722,560896,72826
"rmat25","bfs_push",1,0,1,169,633221,560896,72325
"rmat25","bfs_push",1,0,1,170,664054,560896,103158
"rmat25","bfs_push",1,0,1,171,633618,560896,72722
"rmat25","bfs_push",1,0,1,172,624757,560896,63861
"rmat25","bfs_push",1,0,1,173,602273,560896,41377
"rmat25","bfs_push",1,0,1,174,678121,560896,117225
"rmat25","bfs_push",1,0,1,175,698801,560896,137905
"rmat25","bfs_push",1,0,1,176,603497,560896,42601
"rmat25","bfs_push",1,0,1,177,594045,560896,33149
"rmat25","bfs_push",1,0,1,178,630669,560896,69773
"rmat25","bfs_push",1,0,1,179,687497,560896,126601
"rmat25","bfs_push",1,0,1,180,676385,560896,115489
"rmat25","bfs_push",1,0,1,181,622842,560896,61946
"rmat25","bfs_push",1,0,1,182,607858,560896,46962
"rmat25","bfs_push",1,0,1,183,655955,560896,95059
"rmat25","bfs_push",1,0,1,184,628265,560896,67369
"rmat25","bfs_push",1,0,1,185,662042,560896,101146
"rmat25","bfs_push",1,0,1,186,623861,560896,62965
"rmat25","bfs_push",1,0,1,187,637876,560896,76980
"rmat25","bfs_push",1,0,1,188,632508,560896,71612
"rmat25","bfs_push",1,0,1,189,628024,560896,67128
"rmat25","bfs_push",1,0,1,190,635301,560896,74405
"rmat25","bfs_push",1,0,1,191,653169,560896,92273
"rmat25","bfs_push",1,0,1,192,656375,560896,95479
"rmat25","bfs_push",1,0,1,193,633876,560896,72980
"rmat25","bfs_push",1,0,1,194,685555,560896,124659
"rmat25","bfs_push",1,0,1,195,703709,560896,142813
"rmat25","bfs_push",1,0,1,196,655098,560896,94202
"rmat25","bfs_push",1,0,1,197,648751,560896,87855
"rmat25","bfs_push",1,0,1,198,660008,560896,99112
"rmat25","bfs_push",1,0,1,199,647866,560896,86970
"rmat25","bfs_push",1,0,1,200,686205,560896,125309
"rmat25","bfs_push",1,0,1,201,608831,560896,47935
"rmat25","bfs_push",1,0,1,202,653407,560896,92511
"rmat25","bfs_push",1,0,1,203,624347,560896,63451
"rmat25","bfs_push",1,0,1,204,612095,560896,51199
"rmat25","bfs_push",1,0,1,205,650513,560896,89617
"rmat25","bfs_push",1,0,1,206,590970,560896,30074
"rmat25","bfs_push",1,0,1,207,626560,560896,65664
"rmat25","bfs_push",1,0,1,208,630313,560896,69417
"rmat25","bfs_push",1,0,1,209,648597,560896,87701
"rmat25","bfs_push",1,0,1,210,620571,560896,59675
"rmat25","bfs_push",1,0,1,211,640800,560896,79904
"rmat25","bfs_push",1,0,1,212,593288,560896,32392
"rmat25","bfs_push",1,0,1,213,628983,560896,68087
"rmat25","bfs_push",1,0,1,214,622099,560896,61203
"rmat25","bfs_push",1,0,1,215,639590,560896,78694
"rmat25","bfs_push",1,0,1,216,646209,560896,85313
"rmat25","bfs_push",1,0,1,217,650620,560896,89724
"rmat25","bfs_push",1,0,1,218,622785,560896,61889
"rmat25","bfs_push",1,0,1,219,606470,560896,45574
"rmat25","bfs_push",1,0,1,220,644662,560896,83766
"rmat25","bfs_push",1,0,1,221,611083,560896,50187
"rmat25","bfs_push",1,0,1,222,624532,560896,63636
"rmat25","bfs_push",1,0,1,223,604446,560896,43550
"rmat25","bfs_push",1,0,1,224,625168,560896,64272
"rmat25","bfs_push",1,0,1,225,674607,560896,113711
"rmat25","bfs_push",1,0,1,226,615433,560896,54537
"rmat25","bfs_push",1,0,1,227,652980,560896,92084
"rmat25","bfs_push",1,0,1,228,599742,560896,38846
"rmat25","bfs_push",1,0,1,229,622470,560896,61574
"rmat25","bfs_push",1,0,1,230,617351,560896,56455
"rmat25","bfs_push",1,0,1,231,625137,560896,64241
"rmat25","bfs_push",1,0,1,232,593684,560896,32788
"rmat25","bfs_push",1,0,1,233,634421,560896,73525
"rmat25","bfs_push",1,0,1,234,632620,560896,71724
"rmat25","bfs_push",1,0,1,235,687367,560896,126471
"rmat25","bfs_push",1,0,1,236,614695,560896,53799
"rmat25","bfs_push",1,0,1,237,592110,560896,31214
"rmat25","bfs_push",1,0,1,238,590410,560896,29514
"rmat25","bfs_push",1,0,1,239,613492,560896,52596
"rmat25","bfs_push",1,0,1,240,661554,560896,100658
"rmat25","bfs_push",1,0,1,241,603395,560896,42499
"rmat25","bfs_push",1,0,1,242,652697,560896,91801
"rmat25","bfs_push",1,0,1,243,632305,560896,71409
"rmat25","bfs_push",1,0,1,244,627850,560896,66954
"rmat25","bfs_push",1,0,1,245,662240,560896,101344
"rmat25","bfs_push",1,0,1,246,677210,560896,116314
"rmat25","bfs_push",1,0,1,247,607685,560896,46789
"rmat25","bfs_push",1,0,1,248,681437,560896,120541
"rmat25","bfs_push",1,0,1,249,624239,560896,63343
"rmat25","bfs_push",1,0,1,250,678398,560896,117502
"rmat25","bfs_push",1,0,1,251,626491,560896,65595
"rmat25","bfs_push",1,0,1,252,601193,560896,40297
"rmat25","bfs_push",1,0,1,253,606103,560896,45207
"rmat25","bfs_push",1,0,1,254,607276,560896,46380
"rmat25","bfs_push",1,0,1,255,603528,560896,42632
"rmat25","bfs_push",1,0,1,256,651733,560896,90837
"rmat25","bfs_push",1,0,1,257,688758,560896,127862
"rmat25","bfs_push",1,0,1,258,635025,560896,74129
"rmat25","bfs_push",1,0,1,259,644864,560896,83968
"rmat25","bfs_push",1,0,1,260,618995,560896,58099
"rmat25","bfs_push",1,0,1,261,648631,560896,87735
"rmat25","bfs_push",1,0,1,262,587823,560896,26927
"rmat25","bfs_push",1,0,1,263,683602,560896,122706
"rmat25","bfs_push",1,0,1,264,648701,560896,87805
"rmat25","bfs_push",1,0,1,265,653167,560896,92271
"rmat25","bfs_push",1,0,1,266,626675,560896,65779
"rmat25","bfs_push",1,0,1,267,607590,560896,46694
"rmat25","bfs_push",1,0,1,268,637508,560896,76612
"rmat25","bfs_push",1,0,1,269,627319,560896,66423
"rmat25","bfs_push",1,0,1,270,629399,560896,68503
"rmat25","bfs_push",1,0,1,271,652112,560896,91216
"rmat25","bfs_push",1,0,1,272,649721,560896,88825
"rmat25","bfs_push",1,0,1,273,653165,560896,92269
"rmat25","bfs_push",1,0,1,274,631756,560896,70860
"rmat25","bfs_push",1,0,1,275,627173,560896,66277
"rmat25","bfs_push",1,0,1,276,692310,560896,131414
"rmat25","bfs_push",1,0,1,277,639946,560896,79050
"rmat25","bfs_push",1,0,1,278,594069,560896,33173
"rmat25","bfs_push",1,0,1,279,633191,560896,72295
"rmat25","bfs_push",1,0,1,280,621450,560896,60554
"rmat25","bfs_push",1,0,1,281,680400,560896,119504
"rmat25","bfs_push",1,0,1,282,671193,560896,110297
"rmat25","bfs_push",1,0,1,283,713028,560896,152132
"rmat25","bfs_push",1,0,1,284,652648,560896,91752
"rmat25","bfs_push",1,0,1,285,660747,560896,99851
"rmat25","bfs_push",1,0,1,286,710888,560896,149992
"rmat25","bfs_push",1,0,1,287,732003,560896,171107
"rmat25","bfs_push",1,0,1,288,642728,560896,81832
"rmat25","bfs_push",1,0,1,289,693860,560896,132964
"rmat25","bfs_push",1,0,1,290,687234,560896,126338
"rmat25","bfs_push",1,0,1,291,595694,560896,34798
"rmat25","bfs_push",1,0,1,292,665806,560896,104910
"rmat25","bfs_push",1,0,1,293,587982,560896,27086
"rmat25","bfs_push",1,0,1,294,617281,560896,56385
"rmat25","bfs_push",1,0,1,295,660558,560896,99662
"rmat25","bfs_push",1,0,1,296,660202,560896,99306
"rmat25","bfs_push",1,0,1,297,693719,560896,132823
"rmat25","bfs_push",1,0,1,298,663872,560896,102976
"rmat25","bfs_push",1,0,1,299,619126,560896,58230
"rmat25","bfs_push",1,0,1,300,653246,560896,92350
"rmat25","bfs_push",1,0,1,301,705148,560896,144252
"rmat25","bfs_push",1,0,1,302,635474,560896,74578
"rmat25","bfs_push",1,0,1,303,648774,560896,87878
"rmat25","bfs_push",1,0,1,304,660078,560896,99182
"rmat25","bfs_push",1,0,1,305,601702,560896,40806
"rmat25","bfs_push",1,0,1,306,683845,560896,122949
"rmat25","bfs_push",1,0,1,307,639887,560896,78991
"rmat25","bfs_push",1,0,1,308,595202,560896,34306
"rmat25","bfs_push",1,0,1,309,611549,560896,50653
"rmat25","bfs_push",1,0,1,310,640526,560896,79630
"rmat25","bfs_push",1,0,1,311,591640,560896,30744
"rmat25","bfs_push",1,0,1,312,635283,560896,74387
"rmat25","bfs_push",1,0,1,313,697055,560896,136159
"rmat25","bfs_push",1,0,1,314,606478,560896,45582
"rmat25","bfs_push",1,0,1,315,590346,560896,29450
"rmat25","bfs_push",1,0,1,316,652019,560896,91123
"rmat25","bfs_push",1,0,1,317,694904,560896,134008
"rmat25","bfs_push",1,0,1,318,597762,560896,36866
"rmat25","bfs_push",1,0,1,319,681470,560896,120574
"rmat25","bfs_push",1,0,1,320,605808,560896,44912
"rmat25","bfs_push",1,0,1,321,604948,560896,44052
"rmat25","bfs_push",1,0,1,322,662499,560896,101603
"rmat25","bfs_push",1,0,1,323,665352,560896,104456
"rmat25","bfs_push",1,0,1,324,675575,560896,114679
"rmat25","bfs_push",1,0,1,325,672455,560896,111559
"rmat25","bfs_push",1,0,1,326,630568,560896,69672
"rmat25","bfs_push",1,0,1,327,633802,560896,72906
"rmat25","bfs_push",1,0,1,328,689480,560896,128584
"rmat25","bfs_push",1,0,1,329,628204,560896,67308
"rmat25","bfs_push",1,0,1,330,626759,560896,65863
"rmat25","bfs_push",1,0,1,331,589324,560896,28428
"rmat25","bfs_push",1,0,1,332,628555,560896,67659
"rmat25","bfs_push",1,0,1,333,653371,560896,92475
"rmat25","bfs_push",1,0,1,334,613982,560896,53086
"rmat25","bfs_push",1,0,1,335,622878,560896,61982
"rmat25","bfs_push",1,0,1,336,677756,560896,116860
"rmat25","bfs_push",1,0,1,337,610216,560896,49320
"rmat25","bfs_push",1,0,1,338,599332,560896,38436
"rmat25","bfs_push",1,0,1,339,622993,560896,62097
"rmat25","bfs_push",1,0,1,340,620196,560896,59300
"rmat25","bfs_push",1,0,1,341,623098,560896,62202
"rmat25","bfs_push",1,0,1,342,650086,560896,89190
"rmat25","bfs_push",1,0,1,343,609677,560896,48781
"rmat25","bfs_push",1,0,1,344,669035,560896,108139
"rmat25","bfs_push",1,0,1,345,730457,560896,169561
"rmat25","bfs_push",1,0,1,346,662546,560896,101650
"rmat25","bfs_push",1,0,1,347,657280,560896,96384
"rmat25","bfs_push",1,0,1,348,685254,560896,124358
"rmat25","bfs_push",1,0,1,349,609131,560896,48235
"rmat25","bfs_push",1,0,1,350,711184,560896,150288
"rmat25","bfs_push",1,0,1,351,658436,560896,97540
"rmat25","bfs_push",1,0,1,352,611415,560896,50519
"rmat25","bfs_push",1,0,1,353,621235,560896,60339
"rmat25","bfs_push",1,0,1,354,628123,560896,67227
"rmat25","bfs_push",1,0,1,355,630756,560896,69860
"rmat25","bfs_push",1,0,1,356,605421,560896,44525
"rmat25","bfs_push",1,0,1,357,727029,560896,166133
"rmat25","bfs_push",1,0,1,358,645596,560896,84700
"rmat25","bfs_push",1,0,1,359,652144,560896,91248
"rmat25","bfs_push",1,0,1,360,626453,560896,65557
"rmat25","bfs_push",1,0,1,361,629416,560896,68520
"rmat25","bfs_push",1,0,1,362,620351,560896,59455
"rmat25","bfs_push",1,0,1,363,709607,560896,148711
"rmat25","bfs_push",1,0,1,364,613432,560896,52536
"rmat25","bfs_push",1,0,1,365,672295,560896,111399
"rmat25","bfs_push",1,0,1,366,649784,560896,88888
"rmat25","bfs_push",1,0,1,367,699445,560896,138549
"rmat25","bfs_push",1,0,1,368,638583,560896,77687
"rmat25","bfs_push",1,0,1,369,630386,560896,69490
"rmat25","bfs_push",1,0,1,370,650377,560896,89481
"rmat25","bfs_push",1,0,1,371,603159,560896,42263
"rmat25","bfs_push",1,0,1,372,627967,560896,67071
"rmat25","bfs_push",1,0,1,373,625616,560896,64720
"rmat25","bfs_push",1,0,1,374,658529,560896,97633
"rmat25","bfs_push",1,0,1,375,655731,560896,94835
"rmat25","bfs_push",1,0,1,376,600216,560896,39320
"rmat25","bfs_push",1,0,1,377,613873,560896,52977
"rmat25","bfs_push",1,0,1,378,621209,560896,60313
"rmat25","bfs_push",1,0,1,379,664804,560896,103908
"rmat25","bfs_push",1,0,1,380,661382,560896,100486
"rmat25","bfs_push",1,0,1,381,617023,560896,56127
"rmat25","bfs_push",1,0,1,382,627120,560896,66224
"rmat25","bfs_push",1,0,1,383,625884,560896,64988
"rmat25","bfs_push",1,0,1,384,605304,560896,44408
"rmat25","bfs_push",1,0,1,385,644381,560896,83485
"rmat25","bfs_push",1,0,1,386,634587,560896,73691
"rmat25","bfs_push",1,0,1,387,591308,560896,30412
"rmat25","bfs_push",1,0,1,388,676816,560896,115920
"rmat25","bfs_push",1,0,1,389,693718,560896,132822
"rmat25","bfs_push",1,0,1,390,642857,560896,81961
"rmat25","bfs_push",1,0,1,391,611466,560896,50570
"rmat25","bfs_push",1,0,1,392,626297,560896,65401
"rmat25","bfs_push",1,0,1,393,616605,560896,55709
"rmat25","bfs_push",1,0,1,394,626550,560896,65654
"rmat25","bfs_push",1,0,1,395,659329,560896,98433
"rmat25","bfs_push",1,0,1,396,639145,560896,78249
"rmat25","bfs_push",1,0,1,397,623394,560896,62498
"rmat25","bfs_push",1,0,1,398,756643,560896,195747
"rmat25","bfs_push",1,0,1,399,676528,560896,115632
"rmat25","bfs_push",1,0,1,400,668996,560896,108100
"rmat25","bfs_push",1,0,1,401,643294,560896,82398
"rmat25","bfs_push",1,0,1,402,654734,560896,93838
"rmat25","bfs_push",1,0,1,403,604155,560896,43259
"rmat25","bfs_push",1,0,1,404,596436,560896,35540
"rmat25","bfs_push",1,0,1,405,678760,560896,117864
"rmat25","bfs_push",1,0,1,406,683725,560896,122829
"rmat25","bfs_push",1,0,1,407,633690,560896,72794
"rmat25","bfs_push",1,0,1,408,650625,560896,89729
"rmat25","bfs_push",1,0,1,409,667164,560896,106268
"rmat25","bfs_push",1,0,1,410,628161,560896,67265
"rmat25","bfs_push",1,0,1,411,650830,560896,89934
"rmat25","bfs_push",1,0,1,412,649645,560896,88749
"rmat25","bfs_push",1,0,1,413,634584,560896,73688
"rmat25","bfs_push",1,0,1,414,600310,560896,39414
"rmat25","bfs_push",1,0,1,415,624630,560896,63734
"rmat25","bfs_push",1,0,1,416,591970,560896,31074
"rmat25","bfs_push",1,0,1,417,637986,560896,77090
"rmat25","bfs_push",1,0,1,418,625301,560896,64405
"rmat25","bfs_push",1,0,1,419,670171,560896,109275
"rmat25","bfs_push",1,0,1,420,631990,560896,71094
"rmat25","bfs_push",1,0,1,421,638786,560896,77890
"rmat25","bfs_push",1,0,1,422,625181,560896,64285
"rmat25","bfs_push",1,0,1,423,618945,560896,58049
"rmat25","bfs_push",1,0,1,424,647645,560896,86749
"rmat25","bfs_push",1,0,1,425,665126,560896,104230
"rmat25","bfs_push",1,0,1,426,649475,560896,88579
"rmat25","bfs_push",1,0,1,427,668192,560896,107296
"rmat25","bfs_push",1,0,1,428,658328,560896,97432
"rmat25","bfs_push",1,0,1,429,621544,560896,60648
"rmat25","bfs_push",1,0,1,430,641411,560896,80515
"rmat25","bfs_push",1,0,1,431,670227,560896,109331
"rmat25","bfs_push",1,0,1,432,599476,560896,38580
"rmat25","bfs_push",1,0,1,433,627259,560896,66363
"rmat25","bfs_push",1,0,1,434,641843,560896,80947
"rmat25","bfs_push",1,0,1,435,624027,560896,63131
"rmat25","bfs_push",1,0,1,436,600216,560896,39320
"rmat25","bfs_push",1,0,1,437,640262,560896,79366
"rmat25","bfs_push",1,0,1,438,600178,560896,39282
"rmat25","bfs_push",1,0,1,439,642792,560896,81896
"rmat25","bfs_push",1,0,1,440,694774,560896,133878
"rmat25","bfs_push",1,0,1,441,628894,560896,67998
"rmat25","bfs_push",1,0,1,442,620883,560896,59987
"rmat25","bfs_push",1,0,1,443,654958,560896,94062
"rmat25","bfs_push",1,0,1,444,628012,560896,67116
"rmat25","bfs_push",1,0,1,445,630903,560896,70007
"rmat25","bfs_push",1,0,1,446,674166,560896,113270
"rmat25","bfs_push",1,0,1,447,620937,560896,60041
"rmat25","bfs_push",1,0,1,448,627705,560896,66809
"rmat25","bfs_push",1,0,1,449,706932,560896,146036
"rmat25","bfs_push",1,0,1,450,709588,560896,148692
"rmat25","bfs_push",1,0,1,451,672235,560896,111339
"rmat25","bfs_push",1,0,1,452,615747,560896,54851
"rmat25","bfs_push",1,0,1,453,679861,560896,118965
"rmat25","bfs_push",1,0,1,454,608194,560896,47298
"rmat25","bfs_push",1,0,1,455,654247,560896,93351
"rmat25","bfs_push",1,0,1,456,629407,560896,68511
"rmat25","bfs_push",1,0,1,457,629484,560896,68588
"rmat25","bfs_push",1,0,1,458,630731,560896,69835
"rmat25","bfs_push",1,0,1,459,635943,560896,75047
"rmat25","bfs_push",1,0,1,460,606011,560896,45115
"rmat25","bfs_push",1,0,1,461,620963,560896,60067
"rmat25","bfs_push",1,0,1,462,710322,560896,149426
"rmat25","bfs_push",1,0,1,463,597490,560896,36594
"rmat25","bfs_push",1,0,1,464,648806,560896,87910
"rmat25","bfs_push",1,0,1,465,663347,560896,102451
"rmat25","bfs_push",1,0,1,466,601512,560896,40616
"rmat25","bfs_push",1,0,1,467,623342,560896,62446
"rmat25","bfs_push",1,0,1,468,636438,560896,75542
"rmat25","bfs_push",1,0,1,469,686255,560896,125359
"rmat25","bfs_push",1,0,1,470,652139,560896,91243
"rmat25","bfs_push",1,0,1,471,633266,560896,72370
"rmat25","bfs_push",1,0,1,472,633229,560896,72333
"rmat25","bfs_push",1,0,1,473,600830,560896,39934
"rmat25","bfs_push",1,0,1,474,628685,560896,67789
"rmat25","bfs_push",1,0,1,475,604999,560896,44103
"rmat25","bfs_push",1,0,1,476,689628,560896,128732
"rmat25","bfs_push",1,0,1,477,646888,560896,85992
"rmat25","bfs_push",1,0,1,478,663591,560896,102695
"rmat25","bfs_push",1,0,1,479,606626,560896,45730
"rmat25","bfs_push",1,0,1,480,633882,560896,72986
"rmat25","bfs_push",1,0,1,481,617002,560896,56106
"rmat25","bfs_push",1,0,1,482,626839,560896,65943
"rmat25","bfs_push",1,0,1,483,627443,560896,66547
"rmat25","bfs_push",1,0,1,484,600631,560896,39735
"rmat25","bfs_push",1,0,1,485,643643,560896,82747
"rmat25","bfs_push",1,0,1,486,645300,560896,84404
"rmat25","bfs_push",1,0,1,487,653059,560896,92163
"rmat25","bfs_push",1,0,1,488,657762,560896,96866
"rmat25","bfs_push",1,0,1,489,664239,560896,103343
"rmat25","bfs_push",1,0,1,490,626624,560896,65728
"rmat25","bfs_push",1,0,1,491,621723,560896,60827
"rmat25","bfs_push",1,0,1,492,652540,560896,91644
"rmat25","bfs_push",1,0,1,493,686394,560896,125498
"rmat25","bfs_push",1,0,1,494,597540,560896,36644
"rmat25","bfs_push",1,0,1,495,636841,560896,75945
"rmat25","bfs_push",1,0,1,496,640656,560896,79760
"rmat25","bfs_push",1,0,1,497,631993,560896,71097
"rmat25","bfs_push",1,0,1,498,612110,560896,51214
"rmat25","bfs_push",1,0,1,499,623009,560896,62113
"rmat25","bfs_push",1,0,1,500,597121,560896,36225
"rmat25","bfs_push",1,0,1,501,647966,560896,87070
"rmat25","bfs_push",1,0,1,502,679868,560896,118972
"rmat25","bfs_push",1,0,1,503,651926,560896,91030
"rmat25","bfs_push",1,0,1,504,602016,560896,41120
"rmat25","bfs_push",1,0,1,505,605627,560896,44731
"rmat25","bfs_push",1,0,1,506,641325,560896,80429
"rmat25","bfs_push",1,0,1,507,626802,560896,65906
"rmat25","bfs_push",1,0,1,508,623548,560896,62652
"rmat25","bfs_push",1,0,1,509,653641,560896,92745
"rmat25","bfs_push",1,0,1,510,629157,560896,68261
"rmat25","bfs_push",1,0,1,511,611672,560896,50776
"rmat25","bfs_push",1,0,1,512,630399,560896,69503
"rmat25","bfs_push",1,0,1,513,617213,560896,56317
"rmat25","bfs_push",1,0,1,514,625015,560896,64119
"rmat25","bfs_push",1,0,1,515,607642,560896,46746
"rmat25","bfs_push",1,0,1,516,685526,560896,124630
"rmat25","bfs_push",1,0,1,517,610246,560896,49350
"rmat25","bfs_push",1,0,1,518,663664,560896,102768
"rmat25","bfs_push",1,0,1,519,657184,560896,96288
"rmat25","bfs_push",1,0,1,520,639641,560896,78745
"rmat25","bfs_push",1,0,1,521,684227,560896,123331
"rmat25","bfs_push",1,0,1,522,658990,560896,98094
"rmat25","bfs_push",1,0,1,523,654532,560896,93636
"rmat25","bfs_push",1,0,1,524,657570,560896,96674
"rmat25","bfs_push",1,0,1,525,688802,560896,127906
"rmat25","bfs_push",1,0,1,526,603290,560896,42394
"rmat25","bfs_push",1,0,1,527,651049,560896,90153
"rmat25","bfs_push",1,0,1,528,657030,560896,96134
"rmat25","bfs_push",1,0,1,529,700576,560896,139680
"rmat25","bfs_push",1,0,1,530,764163,560896,203267
"rmat25","bfs_push",1,0,1,531,637314,560896,76418
"rmat25","bfs_push",1,0,1,532,673982,560896,113086
"rmat25","bfs_push",1,0,1,533,606404,560896,45508
"rmat25","bfs_push",1,0,1,534,696108,560896,135212
"rmat25","bfs_push",1,0,1,535,651723,560896,90827
"rmat25","bfs_push",1,0,1,536,623390,560896,62494
"rmat25","bfs_push",1,0,1,537,677179,560896,116283
"rmat25","bfs_push",1,0,1,538,604650,560896,43754
"rmat25","bfs_push",1,0,1,539,641178,560896,80282
"rmat25","bfs_push",1,0,1,540,681615,560896,120719
"rmat25","bfs_push",1,0,1,541,627138,560896,66242
"rmat25","bfs_push",1,0,1,542,614022,560896,53126
"rmat25","bfs_push",1,0,1,543,601849,560896,40953
"rmat25","bfs_push",1,0,1,544,610476,560896,49580
"rmat25","bfs_push",1,0,1,545,636770,560896,75874
"rmat25","bfs_push",1,0,1,546,701036,560896,140140
"rmat25","bfs_push",1,0,1,547,597181,560896,36285
"rmat25","bfs_push",1,0,1,548,642300,560896,81404
"rmat25","bfs_push",1,0,1,549,594514,560896,33618
"rmat25","bfs_push",1,0,1,550,631220,560896,70324
"rmat25","bfs_push",1,0,1,551,627855,560896,66959
"rmat25","bfs_push",1,0,1,552,632346,560896,71450
"rmat25","bfs_push",1,0,1,553,657511,560896,96615
"rmat25","bfs_push",1,0,1,554,603024,560896,42128
"rmat25","bfs_push",1,0,1,555,623301,560896,62405
"rmat25","bfs_push",1,0,1,556,660545,560896,99649
"rmat25","bfs_push",1,0,1,557,645818,560896,84922
"rmat25","bfs_push",1,0,1,558,700939,560896,140043
"rmat25","bfs_push",1,0,1,559,639076,560896,78180
"rmat25","bfs_push",1,0,1,560,652566,560896,91670
"rmat25","bfs_push",1,0,1,561,652914,560896,92018
"rmat25","bfs_push",1,0,1,562,604734,560896,43838
"rmat25","bfs_push",1,0,1,563,625001,560896,64105
"rmat25","bfs_push",1,0,1,564,656567,560896,95671
"rmat25","bfs_push",1,0,1,565,688740,560896,127844
"rmat25","bfs_push",1,0,1,566,657809,560896,96913
"rmat25","bfs_push",1,0,1,567,729868,560896,168972
"rmat25","bfs_push",1,0,1,568,705825,560896,144929
"rmat25","bfs_push",1,0,1,569,604015,560896,43119
"rmat25","bfs_push",1,0,1,570,674229,560896,113333
"rmat25","bfs_push",1,0,1,571,668917,560896,108021
"rmat25","bfs_push",1,0,1,572,630471,560896,69575
"rmat25","bfs_push",1,0,1,573,604546,560896,43650
"rmat25","bfs_push",1,0,1,574,655603,560896,94707
"rmat25","bfs_push",1,0,1,575,626298,560896,65402
"rmat25","bfs_push",1,0,1,576,625013,560896,64117
"rmat25","bfs_push",1,0,1,577,627133,560896,66237
"rmat25","bfs_push",1,0,1,578,632820,560896,71924
"rmat25","bfs_push",1,0,1,579,722699,560896,161803
"rmat25","bfs_push",1,0,1,580,657252,560896,96356
"rmat25","bfs_push",1,0,1,581,593537,560896,32641
"rmat25","bfs_push",1,0,1,582,671956,560896,111060
"rmat25","bfs_push",1,0,1,583,731749,560896,170853
"rmat25","bfs_push",1,0,1,584,720377,560896,159481
"rmat25","bfs_push",1,0,1,585,713611,560896,152715
"rmat25","bfs_push",1,0,1,586,700046,560896,139150
"rmat25","bfs_push",1,0,1,587,664794,560896,103898
"rmat25","bfs_push",1,0,1,588,618406,560896,57510
"rmat25","bfs_push",1,0,1,589,686477,560896,125581
"rmat25","bfs_push",1,0,1,590,636345,560896,75449
"rmat25","bfs_push",1,0,1,591,639254,560896,78358
"rmat25","bfs_push",1,0,1,592,651369,560896,90473
"rmat25","bfs_push",1,0,1,593,647881,560896,86985
"rmat25","bfs_push",1,0,1,594,586288,560896,25392
"rmat25","bfs_push",1,0,1,595,702941,560896,142045
"rmat25","bfs_push",1,0,1,596,631982,560896,71086
"rmat25","bfs_push",1,0,1,597,623325,560896,62429
"rmat25","bfs_push",1,0,1,598,660763,560896,99867
"rmat25","bfs_push",1,0,1,599,664615,560896,103719
"rmat25","bfs_push",1,0,1,600,600415,560896,39519
"rmat25","bfs_push",1,0,1,601,656862,560896,95966
"rmat25","bfs_push",1,0,1,602,627196,560896,66300
"rmat25","bfs_push",1,0,1,603,696466,560896,135570
"rmat25","bfs_push",1,0,1,604,674692,560896,113796
"rmat25","bfs_push",1,0,1,605,612596,560896,51700
"rmat25","bfs_push",1,0,1,606,614190,560896,53294
"rmat25","bfs_push",1,0,1,607,625446,560896,64550
"rmat25","bfs_push",1,0,1,608,682363,560896,121467
"rmat25","bfs_push",1,0,1,609,681832,560896,120936
"rmat25","bfs_push",1,0,1,610,604547,560896,43651
"rmat25","bfs_push",1,0,1,611,655367,560896,94471
"rmat25","bfs_push",1,0,1,612,631560,560896,70664
"rmat25","bfs_push",1,0,1,613,643464,560896,82568
"rmat25","bfs_push",1,0,1,614,704403,560896,143507
"rmat25","bfs_push",1,0,1,615,623566,560896,62670
"rmat25","bfs_push",1,0,1,616,745230,560896,184334
"rmat25","bfs_push",1,0,1,617,598785,560896,37889
"rmat25","bfs_push",1,0,1,618,655219,560896,94323
"rmat25","bfs_push",1,0,1,619,611073,560896,50177
"rmat25","bfs_push",1,0,1,620,603140,560896,42244
"rmat25","bfs_push",1,0,1,621,650267,560896,89371
"rmat25","bfs_push",1,0,1,622,650312,560896,89416
"rmat25","bfs_push",1,0,1,623,632357,560896,71461
"rmat25","bfs_push",1,0,1,624,591140,560896,30244
"rmat25","bfs_push",1,0,1,625,601257,560896,40361
"rmat25","bfs_push",1,0,1,626,648094,560896,87198
"rmat25","bfs_push",1,0,1,627,613252,560896,52356
"rmat25","bfs_push",1,0,1,628,676574,560896,115678
"rmat25","bfs_push",1,0,1,629,635216,560896,74320
"rmat25","bfs_push",1,0,1,630,606818,560896,45922
"rmat25","bfs_push",1,0,1,631,657116,560896,96220
"rmat25","bfs_push",1,0,1,632,638599,560896,77703
"rmat25","bfs_push",1,0,1,633,626114,560896,65218
"rmat25","bfs_push",1,0,1,634,609562,560896,48666
"rmat25","bfs_push",1,0,1,635,624839,560896,63943
"rmat25","bfs_push",1,0,1,636,681576,560896,120680
"rmat25","bfs_push",1,0,1,637,604499,560896,43603
"rmat25","bfs_push",1,0,1,638,665278,560896,104382
"rmat25","bfs_push",1,0,1,639,656276,560896,95380
,,,,,,,,
"rmat25","pagerank_pull",1,0,1,0,834361,0,834361
"rmat25","pagerank_pull",1,0,1,1,843560,0,843560
"rmat25","pagerank_pull",1,0,1,2,828683,0,828683
"rmat25","pagerank_pull",1,0,1,3,839853,0,839853
"rmat25","pagerank_pull",1,0,1,4,842768,0,842768
"rmat25","pagerank_pull",1,0,1,5,853953,0,853953
"rmat25","pagerank_pull",1,0,1,6,850156,0,850156
"rmat25","pagerank_pull",1,0,1,7,841920,0,841920
"rmat25","pagerank_pull",1,0,1,8,830876,0,830876
"rmat25","pagerank_pull",1,0,1,9,832299,0,832299
"rmat25","pagerank_pull",1,0,1,10,835857,0,835857
"rmat25","pagerank_pull",1,0,1,11,840131,0,840131
"rmat25","pagerank_pull",1,0,1,12,821044,0,821044
"rmat25","pagerank_pull",1,0,1,13,844794,0,844794
"rmat25","pagerank_pull",1,0,1,14,833427,0,833427
"rmat25","pagerank_pull",1,0,1,15,840098,0,840098
"rmat25","pagerank_pull",1,0,1,16,837274,0,837274
"rmat25","pagerank_pull",1,0,1,17,825913,0,825913
"rmat25","pagerank_pull",1,0,1,18,836633,0,836633
"rmat25","pagerank_pull",1,0,1,19,846629,0,846629
"rmat25","pagerank_pull",1,0,1,20,833331,0,833331
"rmat25","pagerank_pull",1,0,1,21,850194,0,850194
"rmat25","pagerank_pull",1,0,1,22,865252,0,865252
"rmat25","pagerank_pull",1,0,1,23,814500,0,814500
"rmat25","pagerank_pull",1,0,1,24,825438,0,825438
"rmat25","pagerank_pull",1,0,1,25,827268,0,827268
"rmat25","pagerank_pull",1,0,1,26,855461,0,855461
"rmat25","pagerank_pull",1,0,1,27,840208,0,840208
"rmat25","pagerank_pull",1,0,1,28,839612,0,839612
"rmat25","pagerank_pull",1,0,1,29,855639,0,855639
"rmat25","pagerank_pull",1,0,1,30,836352,0,836352
"rmat25","pagerank_pull",1,0,1,31,828145,0,828145
"rmat25","pagerank_pull",1,0,1,32,838062,0,838062
"rmat25","pagerank_pull",1,0,1,33,828182,0,828182
"rmat25","pagerank_pull",1,0,1,34,831932,0,831932
"rmat25","pagerank_pull",1,0,1,35,842698,0,842698
"rmat25","pagerank_pull",1,0,1,36,834274,0,834274
"rmat25","pagerank_pull",1,0,1,37,829004,0,829004
"rmat25","pagerank_pull",1,0,1,38,848591,0,848591
"rmat25","pagerank_pull",1,0,1,39,837974,0,837974
"rmat25","pagerank_pull",1,0,1,40,841598,0,841598
"rmat25","pagerank_pull",1,0,1,41,856134,0,856134
"rmat25","pagerank_pull",1,0,1,42,836904,0,836904
"rmat25","pagerank_pull",1,0,1,43,834905,0,834905
"rmat25","pagerank_pull",1,0,1,44,844503,0,844503
"rmat25","pagerank_pull",1,0,1,45,850816,0,850816
"rmat25","pagerank_pull",1,0,1,46,848295,0,848295
"rmat25","pagerank_pull",1,0,1,47,826484,0,826484
"rmat25","pagerank_pull",1,0,1,48,854265,0,854265
"rmat25","pagerank_pull",1,0,1,49,835352,0,835352
"rmat25","pagerank_pull",1,0,1,50,833503,0,833503
"rmat25","pagerank_pull",1,0,1,51,820496,0,820496
"rmat25","pagerank_pull",1,0,1,52,837736,0,837736
"rmat25","pagerank_pull",1,0,1,53,851968,0,851968
"rmat25","pagerank_pull",1,0,1,54,837313,0,837313
"rmat25","pagerank_pull",1,0,1,55,834277,0,834277
"rmat25","pagerank_pull",1,0,1,56,837908,0,837908
"rmat25","pagerank_pull",1,0,1,57,841967,0,841967
"rmat25","pagerank_pull",1,0,1,58,837786,0,837786
"rmat25","pagerank_pull",1,0,1,59,841068,0,841068
"rmat25","pagerank_pull",1,0,1,60,843190,0,843190
"rmat25","pagerank_pull",1,0,1,61,826744,0,826744
"rmat25","pagerank_pull",1,0,1,62,843181,0,843181
"rmat25","pagerank_pull",1,0,1,63,852735,0,852735
"rmat25","pagerank_pull",1,0,1,64,849053,0,849053
"rmat25","pagerank_pull",1,0,1,65,846717,0,846717
"rmat25","pagerank_pull",1,0,1,66,825958,0,825958
"rmat25","pagerank_pull",1,0,1,67,843266,0,843266
"rmat25","pagerank_pull",1,0,1,68,840287,0,840287
"rmat25","pagerank_pull",1,0,1,69,844938,0,844938
"rmat25","pagerank_pull",1,0,1,70,861525,0,861525
"rmat25","pagerank_pull",1,0,1,71,838792,0,838792
"rmat25","pagerank_pull",1,0,1,72,851381,0,851381
"rmat25","pagerank_pull",1,0,1,73,823833,0,823833
"rmat25","pagerank_pull",1,0,1,74,846163,0,846163
"rmat25","pagerank_pull",1,0,1,75,871534,0,871534
"rmat25","pagerank_pull",1,0,1,76,855871,0,855871
"rmat25","pagerank_pull",1,0,1,77,825644,0,825644
"rmat25","pagerank_pull",1,0,1,78,848069,0,848069
"rmat25","pagerank_pull",1,0,1,79,851014,0,851014
"rmat25","pagerank_pull",1,0,1,80,844835,0,844835
"rmat25","pagerank_pull",1,0,1,81,846633,0,846633
"rmat25","pagerank_pull",1,0,1,82,870234,0,870234
"rmat25","pagerank_pull",1,0,1,83,830710,0,830710
"rmat25","pagerank_pull",1,0,1,84,827415,0,827415
"rmat25","pagerank_pull",1,0,1,85,814837,0,814837
"rmat25","pagerank_pull",1,0,1,86,835801,0,835801
"rmat25","pagerank_pull",1,0,1,87,841932,0,841932
"rmat25","pagerank_pull",1,0,1,88,833884,0,833884
"rmat25","pagerank_pull",1,0,1,89,849777,0,849777
"rmat25","pagerank_pull",1,0,1,90,834890,0,834890
"rmat25","pagerank_pull",1,0,1,91,813423,0,813423
"rmat25","pagerank_pull",1,0,1,92,851822,0,851822
"rmat25","pagerank_pull",1,0,1,93,849505,0,849505
"rmat25","pagerank_pull",1,0,1,94,859407,0,859407
"rmat25","pagerank_pull",1,0,1,95,842992,0,842992
"rmat25","pagerank_pull",1,0,1,96,839229,0,839229
"rmat25","pagerank_pull",1,0,1,97,843165,0,843165
"rmat25","pagerank_pull",1,0,1,98,832186,0,832186
"rmat25","pagerank_pull",1,0,1,99,837561,0,837561
"rmat25","pagerank_pull",1,0,1,100,844590,0,844590
"rmat25","pagerank_pull",1,0,1,101,842089,0,842089
"rmat25","pagerank_pull",1,0,1,102,823705,0,823705
"rmat25","pagerank_pull",1,0,1,103,839548,0,839548
"rmat25","pagerank_pull",1,0,1,104,832238,0,832238
"rmat25","pagerank_pull",1,0,1,105,838927,0,838927
"rmat25","pagerank_pull",1,0,1,106,841187,0,841187
"rmat25","pagerank_pull",1,0,1,107,834460,0,834460
"rmat25","pagerank_pull",1,0,1,108,833582,0,833582
"rmat25","pagerank_pull",1,0,1,109,841966,0,841966
"rmat25","pagerank_pull",1,0,1,110,835644,0,835644
"rmat25","pagerank_pull",1,0,1,111,825917,0,825917
"rmat25","pagerank_pull",1,0,1,112,853388,0,853388
"rmat25","pagerank_pull",1,0,1,113,841426,0,841426
"rmat25","pagerank_pull",1,0,1,114,819532,0,819532
"rmat25","pagerank_pull",1,0,1,115,842028,0,842028
"rmat25","pagerank_pull",1,0,1,116,835762,0,835762
"rmat25","pagerank_pull",1,0,1,117,826401,0,826401
"rmat25","pagerank_pull",1,0,1,118,858338,0,858338
"rmat25","pagerank_pull",1,0,1,119,842419,0,842419
"rmat25","pagerank_pull",1,0,1,120,837039,0,837039
"rmat25","pagerank_pull",1,0,1,121,840787,0,840787
"rmat25","pagerank_pull",1,0,1,122,849814,0,849814
"rmat25","pagerank_pull",1,0,1,123,852460,0,852460
"rmat25","pagerank_pull",1,0,1,124,844453,0,844453
"rmat25","pagerank_pull",1,0,1,125,837550,0,837550
"rmat25","pagerank_pull",1,0,1,126,839886,0,839886
"rmat25","pagerank_pull",1,0,1,127,832602,0,832602
"rmat25","pagerank_pull",1,0,1,128,828259,0,828259
"rmat25","pagerank_pull",1,0,1,129,836822,0,836822
"rmat25","pagerank_pull",1,0,1,130,828141,0,828141
"rmat25","pagerank_pull",1,0,1,131,832868,0,832868
"rmat25","pagerank_pull",1,0,1,132,838419,0,838419
"rmat25","pagerank_pull",1,0,1,133,843759,0,843759
"rmat25","pagerank_pull",1,0,1,134,855497,0,855497
"rmat25","pagerank_pull",1,0,1,135,834430,0,834430
"rmat25","pagerank_pull",1,0,1,136,836983,0,836983
"rmat25","pagerank_pull",1,0,1,137,839380,0,839380
"rmat25","pagerank_pull",1,0,1,138,846628,0,846628
"rmat25","pagerank_pull",1,0,1,139,829648,0,829648
"rmat25","pagerank_pull",1,0,1,140,844228,0,844228
"rmat25","pagerank_pull",1,0,1,141,826984,0,826984
"rmat25","pagerank_pull",1,0,1,142,855821,0,855821
"rmat25","pagerank_pull",1,0,1,143,868158,0,868158
"rmat25","pagerank_pull",1,0,1,144,839882,0,839882
"rmat25","pagerank_pull",1,0,1,145,840815,0,840815
"rmat25","pagerank_pull",1,0,1,146,831232,0,831232
"rmat25","pagerank_pull",1,0,1,147,867027,0,867027
"rmat25","pagerank_pull",1,0,1,148,844280,0,844280
"rmat25","pagerank_pull",1,0,1,149,825634,0,825634
"rmat25","pagerank_pull",1,0,1,150,828861,0,828861
"rmat25","pagerank_pull",1,0,1,151,842808,0,842808
"rmat25","pagerank_pull",1,0,1,152,847063,0,847063
"rmat25","pagerank_pull",1,0,1,153,853226,0,853226
"rmat25","pagerank_pull",1,0,1,154,846225,0,846225
"rmat25","pagerank_pull",1,0,1,155,839930,0,839930
"rmat25","pagerank_pull",1,0,1,156,839986,0,839986
"rmat25","pagerank_pull",1,0,1,157,826208,0,826208
"rmat25","pagerank_pull",1,0,1,158,840372,0,840372
"rmat25","pagerank_pull",1,0,1,159,827286,0,827286
"rmat25","pagerank_pull",1,0,1,160,842044,0,842044
"rmat25","pagerank_pull",1,0,1,161,824582,0,824582
"rmat25","pagerank_pull",1,0,1,162,847427,0,847427
"rmat25","pagerank_pull",1,0,1,163,845304,0,845304
"rmat25","pagerank_pull",1,0,1,164,836367,0,836367
"rmat25","pagerank_pull",1,0,1,165,839649,0,839649
"rmat25","pagerank_pull",1,0,1,166,848785,0,848785
"rmat25","pagerank_pull",1,0,1,167,823031,0,823031
"rmat25","pagerank_pull",1,0,1,168,843644,0,843644
"rmat25","pagerank_pull",1,0,1,169,841628,0,841628
"rmat25","pagerank_pull",1,0,1,170,840319,0,840319
"rmat25","pagerank_pull",1,0,1,171,832918,0,832918
"rmat25","pagerank_pull",1,0,1,172,836053,0,836053
"rmat25","pagerank_pull",1,0,1,173,844514,0,844514
"rmat25","pagerank_pull",1,0,1,174,855675,0,855675
"rmat25","pagerank_pull",1,0,1,175,856514,0,856514
"rmat25","pagerank_pull",1,0,1,176,825071,0,825071
"rmat25","pagerank_pull",1,0,1,177,833597,0,833597
"rmat25","pagerank_pull",1,0,1,178,840469,0,840469
"rmat25","pagerank_pull",1,0,1,179,852441,0,852441
"rmat25","pagerank_pull",1,0,1,180,838371,0,838371
"rmat25","pagerank_pull",1,0,1,181,835175,0,835175
"rmat25","pagerank_pull",1,0,1,182,854026,0,854026
"rmat25","pagerank_pull",1,0,1,183,856352,0,856352
"rmat25","pagerank_pull",1,0,1,184,828390,0,828390
"rmat25","pagerank_pull",1,0,1,185,850423,0,850423
"rmat25","pagerank_pull",1,0,1,186,853020,0,853020
"rmat25","pagerank_pull",1,0,1,187,832987,0,832987
"rmat25","pagerank_pull",1,0,1,188,830719,0,830719
"rmat25","pagerank_pull",1,0,1,189,843824,0,843824
"rmat25","pagerank_pull",1,0,1,190,840166,0,840166
"rmat25","pagerank_pull",1,0,1,191,834561,0,834561
"rmat25","pagerank_pull",1,0,1,192,848385,0,848385
"rmat25","pagerank_pull",1,0,1,193,848375,0,848375
"rmat25","pagerank_pull",1,0,1,194,843012,0,843012
"rmat25","pagerank_pull",1,0,1,195,837090,0,837090
"rmat25","pagerank_pull",1,0,1,196,838287,0,838287
"rmat25","pagerank_pull",1,0,1,197,841848,0,841848
"rmat25","pagerank_pull",1,0,1,198,850237,0,850237
"rmat25","pagerank_pull",1,0,1,199,843457,0,843457
"rmat25","pagerank_pull",1,0,1,200,839328,0,839328
"rmat25","pagerank_pull",1,0,1,201,830694,0,830694
"rmat25","pagerank_pull",1,0,1,202,833094,0,833094
"rmat25","pagerank_pull",1,0,1,203,823856,0,823856
"rmat25","pagerank_pull",1,0,1,204,827604,0,827604
"rmat25","pagerank_pull",1,0,1,205,846951,0,846951
"rmat25","pagerank_pull",1,0,1,206,826625,0,826625
"rmat25","pagerank_pull",1,0,1,207,833149,0,833149
"rmat25","pagerank_pull",1,0,1,208,844453,0,844453
"rmat25","pagerank_pull",1,0,1,209,832662,0,832662
"rmat25","pagerank_pull",1,0,1,210,832178,0,832178
"rmat25","pagerank_pull",1,0,1,211,852802,0,852802
"rmat25","pagerank_pull",1,0,1,212,816627,0,816627
"rmat25","pagerank_pull",1,0,1,213,840779,0,840779
"rmat25","pagerank_pull",1,0,1,214,824534,0,824534
"rmat25","pagerank_pull",1,0,1,215,813477,0,813477
"rmat25","pagerank_pull",1,0,1,216,838791,0,838791
"rmat25","pagerank_pull",1,0,1,217,831424,0,831424
"rmat25","pagerank_pull",1,0,1,218,843841,0,843841
"rmat25","pagerank_pull",1,0,1,219,838229,0,838229
"rmat25","pagerank_pull",1,0,1,220,833238,0,833238
"rmat25","pagerank_pull",1,0,1,221,841246,0,841246
"rmat25","pagerank_pull",1,0,1,222,834498,0,834498
"rmat25","pagerank_pull",1,0,1,223,838344,0,838344
"rmat25","pagerank_pull",1,0,1,224,824266,0,824266
"rmat25","pagerank_pull",1,0,1,225,844894,0,844894
"rmat25","pagerank_pull",1,0,1,226,820180,0,820180
"rmat25","pagerank_pull",1,0,1,227,852358,0,852358
"rmat25","pagerank_pull",1,0,1,228,844034,0,844034
"rmat25","pagerank_pull",1,0,1,229,817898,0,817898
"rmat25","pagerank_pull",1,0,1,230,835663,0,835663
"rmat25","pagerank_pull",1,0,1,231,825162,0,825162
"rmat25","pagerank_pull",1,0,1,232,825931,0,825931
"rmat25","pagerank_pull",1,0,1,233,835050,0,835050
"rmat25","pagerank_pull",1,0,1,234,810161,0,810161
"rmat25","pagerank_pull",1,0,1,235,842678,0,842678
"rmat25","pagerank_pull",1,0,1,236,834327,0,834327
"rmat25","pagerank_pull",1,0,1,237,827607,0,827607
"rmat25","pagerank_pull",1,0,1,238,821561,0,821561
"rmat25","pagerank_pull",1,0,1,239,833736,0,833736
"rmat25","pagerank_pull",1,0,1,240,845365,0,845365
"rmat25","pagerank_pull",1,0,1,241,837320,0,837320
"rmat25","pagerank_pull",1,0,1,242,841425,0,841425
"rmat25","pagerank_pull",1,0,1,243,813825,0,813825
"rmat25","pagerank_pull",1,0,1,244,817773,0,817773
"rmat25","pagerank_pull",1,0,1,245,846740,0,846740
"rmat25","pagerank_pull",1,0,1,246,839243,0,839243
"rmat25","pagerank_pull",1,0,1,247,865639,0,865639
"rmat25","pagerank_pull",1,0,1,248,833919,0,833919
"rmat25","pagerank_pull",1,0,1,249,844876,0,844876
"rmat25","pagerank_pull",1,0,1,250,847270,0,847270
"rmat25","pagerank_pull",1,0,1,251,834658,0,834658
"rmat25","pagerank_pull",1,0,1,252,832433,0,832433
"rmat25","pagerank_pull",1,0,1,253,862663,0,862663
"rmat25","pagerank_pull",1,0,1,254,836967,0,836967
"rmat25","pagerank_pull",1,0,1,255,842897,0,842897
"rmat25","pagerank_pull",1,0,1,256,839489,0,839489
"rmat25","pagerank_pull",1,0,1,257,852521,0,852521
"rmat25","pagerank_pull",1,0,1,258,850531,0,850531
"rmat25","pagerank_pull",1,0,1,259,834382,0,834382
"rmat25","pagerank_pull",1,0,1,260,829465,0,829465
"rmat25","pagerank_pull",1,0,1,261,845459,0,845459
"rmat25","pagerank_pull",1,0,1,262,822713,0,822713
"rmat25","pagerank_pull",1,0,1,263,848851,0,848851
"rmat25","pagerank_pull",1,0,1,264,842323,0,842323
"rmat25","pagerank_pull",1,0,1,265,830533,0,830533
"rmat25","pagerank_pull",1,0,1,266,842605,0,842605
"rmat25","pagerank_pull",1,0,1,267,835276,0,835276
"rmat25","pagerank_pull",1,0,1,268,848953,0,848953
"rmat25","pagerank_pull",1,0,1,269,852122,0,852122
"rmat25","pagerank_pull",1,0,1,270,844973,0,844973
"rmat25","pagerank_pull",1,0,1,271,827104,0,827104
"rmat25","pagerank_pull",1,0,1,272,843552,0,843552
"rmat25","pagerank_pull",1,0,1,273,847914,0,847914
"rmat25","pagerank_pull",1,0,1,274,857877,0,857877
"rmat25","pagerank_pull",1,0,1,275,812495,0,812495
"rmat25","pagerank_pull",1,0,1,276,846675,0,846675
"rmat25","pagerank_pull",1,0,1,277,851932,0,851932
"rmat25","pagerank_pull",1,0,1,278,845594,0,845594
"rmat25","pagerank_pull",1,0,1,279,853410,0,853410
"rmat25","pagerank_pull",1,0,1,280,831201,0,831201
"rmat25","pagerank_pull",1,0,1,281,845560,0,845560
"rmat25","pagerank_pull",1,0,1,282,827516,0,827516
"rmat25","pagerank_pull",1,0,1,283,846720,0,846720
"rmat25","pagerank_pull",1,0,1,284,841637,0,841637
"rmat25","pagerank_pull",1,0,1,285,859033,0,859033
"rmat25","pagerank_pull",1,0,1,286,850393,0,850393
"rmat25","pagerank_pull",1,0,1,287,857422,0,857422
"rmat25","pagerank_pull",1,0,1,288,823309,0,823309
"rmat25","pagerank_pull",1,0,1,289,838332,0,838332
"rmat25","pagerank_pull",1,0,1,290,861130,0,861130
"rmat25","pagerank_pull",1,0,1,291,833755,0,833755
"rmat25","pagerank_pull",1,0,1,292,857538,0,857538
"rmat25","pagerank_pull",1,0,1,293,801519,0,801519
"rmat25","pagerank_pull",1,0,1,294,829098,0,829098
"rmat25","pagerank_pull",1,0,1,295,868457,0,868457
"rmat25","pagerank_pull",1,0,1,296,823218,0,823218
"rmat25","pagerank_pull",1,0,1,297,846776,0,846776
"rmat25","pagerank_pull",1,0,1,298,844065,0,844065
"rmat25","pagerank_pull",1,0,1,299,817685,0,817685
"rmat25","pagerank_pull",1,0,1,300,825477,0,825477
"rmat25","pagerank_pull",1,0,1,301,865575,0,865575
"rmat25","pagerank_pull",1,0,1,302,847117,0,847117
"rmat25","pagerank_pull",1,0,1,303,837662,0,837662
"rmat25","pagerank_pull",1,0,1,304,822807,0,822807
"rmat25","pagerank_pull",1,0,1,305,823824,0,823824
"rmat25","pagerank_pull",1,0,1,306,847898,0,847898
"rmat25","pagerank_pull",1,0,1,307,853725,0,853725
"rmat25","pagerank_pull",1,0,1,308,844357,0,844357
"rmat25","pagerank_pull",1,0,1,309,834655,0,834655
"rmat25","pagerank_pull",1,0,1,310,833962,0,833962
"rmat25","pagerank_pull",1,0,1,311,817683,0,817683
"rmat25","pagerank_pull",1,0,1,312,842394,0,842394
"rmat25","pagerank_pull",1,0,1,313,826128,0,826128
"rmat25","pagerank_pull",1,0,1,314,818862,0,818862
"rmat25","pagerank_pull",1,0,1,315,820388,0,820388
"rmat25","pagerank_pull",1,0,1,316,829821,0,829821
"rmat25","pagerank_pull",1,0,1,317,864361,0,864361
"rmat25","pagerank_pull",1,0,1,318,846873,0,846873
"rmat25","pagerank_pull",1,0,1,319,858937,0,858937
"rmat25","pagerank_pull",1,0,1,320,838666,0,838666
"rmat25","pagerank_pull",1,0,1,321,862455,0,862455
"rmat25","pagerank_pull",1,0,1,322,833210,0,833210
"rmat25","pagerank_pull",1,0,1,323,830807,0,830807
"rmat25","pagerank_pull",1,0,1,324,834038,0,834038
"rmat25","pagerank_pull",1,0,1,325,821141,0,821141
"rmat25","pagerank_pull",1,0,1,326,837673,0,837673
"rmat25","pagerank_pull",1,0,1,327,839317,0,839317
"rmat25","pagerank_pull",1,0,1,328,846358,0,846358
"rmat25","pagerank_pull",1,0,1,329,848787,0,848787
"rmat25","pagerank_pull",1,0,1,330,839815,0,839815
"rmat25","pagerank_pull",1,0,1,331,821316,0,821316
"rmat25","pagerank_pull",1,0,1,332,815419,0,815419
"rmat25","pagerank_pull",1,0,1,333,827758,0,827758
"rmat25","pagerank_pull",1,0,1,334,831907,0,831907
"rmat25","pagerank_pull",1,0,1,335,838446,0,838446
"rmat25","pagerank_pull",1,0,1,336,850058,0,850058
"rmat25","pagerank_pull",1,0,1,337,822906,0,822906
"rmat25","pagerank_pull",1,0,1,338,827133,0,827133
"rmat25","pagerank_pull",1,0,1,339,832568,0,832568
"rmat25","pagerank_pull",1,0,1,340,838291,0,838291
"rmat25","pagerank_pull",1,0,1,341,874059,0,874059
"rmat25","pagerank_pull",1,0,1,342,851510,0,851510
"rmat25","pagerank_pull",1,0,1,343,834861,0,834861
"rmat25","pagerank_pull",1,0,1,344,838418,0,838418
"rmat25","pagerank_pull",1,0,1,345,851843,0,851843
"rmat25","pagerank_pull",1,0,1,346,845828,0,845828
"rmat25","pagerank_pull",1,0,1,347,846726,0,846726
"rmat25","pagerank_pull",1,0,1,348,861395,0,861395
"rmat25","pagerank_pull",1,0,1,349,835842,0,835842
"rmat25","pagerank_pull",1,0,1,350,854153,0,854153
"rmat25","pagerank_pull",1,0,1,351,841259,0,841259
"rmat25","pagerank_pull",1,0,1,352,834345,0,834345
"rmat25","pagerank_pull",1,0,1,353,849660,0,849660
"rmat25","pagerank_pull",1,0,1,354,835867,0,835867
"rmat25","pagerank_pull",1,0,1,355,844906,0,844906
"rmat25","pagerank_pull",1,0,1,356,841609,0,841609
"rmat25","pagerank_pull",1,0,1,357,845101,0,845101
"rmat25","pagerank_pull",1,0,1,358,842231,0,842231
"rmat25","pagerank_pull",1,0,1,359,854972,0,854972
"rmat25","pagerank_pull",1,0,1,360,837499,0,837499
"rmat25","pagerank_pull",1,0,1,361,832564,0,832564
"rmat25","pagerank_pull",1,0,1,362,853434,0,853434
"rmat25","pagerank_pull",1,0,1,363,838665,0,838665
"rmat25","pagerank_pull",1,0,1,364,844200,0,844200
"rmat25","pagerank_pull",1,0,1,365,835974,0,835974
"rmat25","pagerank_pull",1,0,1,366,826158,0,826158
"rmat25","pagerank_pull",1,0,1,367,840742,0,840742
"rmat25","pagerank_pull",1,0,1,368,834732,0,834732
"rmat25","pagerank_pull",1,0,1,369,834883,0,834883
"rmat25","pagerank_pull",1,0,1,370,835639,0,835639
"rmat25","pagerank_pull",1,0,1,371,839978,0,839978
"rmat25","pagerank_pull",1,0,1,372,842135,0,842135
"rmat25","pagerank_pull",1,0,1,373,832785,0,832785
"rmat25","pagerank_pull",1,0,1,374,845260,0,845260
"rmat25","pagerank_pull",1,0,1,375,851745,0,851745
"rmat25","pagerank_pull",1,0,1,376,841625,0,841625
"rmat25","pagerank_pull",1,0,1,377,843707,0,843707
"rmat25","pagerank_pull",1,0,1,378,830789,0,830789
"rmat25","pagerank_pull",1,0,1,379,859618,0,859618
"rmat25","pagerank_pull",1,0,1,380,849038,0,849038
"rmat25","pagerank_pull",1,0,1,381,825907,0,825907
"rmat25","pagerank_pull",1,0,1,382,831127,0,831127
"rmat25","pagerank_pull",1,0,1,383,838866,0,838866
"rmat25","pagerank_pull",1,0,1,384,842835,0,842835
"rmat25","pagerank_pull",1,0,1,385,834874,0,834874
"rmat25","pagerank_pull",1,0,1,386,824788,0,824788
"rmat25","pagerank_pull",1,0,1,387,837003,0,837003
"rmat25","pagerank_pull",1,0,1,388,845544,0,845544
"rmat25","pagerank_pull",1,0,1,389,843584,0,843584
"rmat25","pagerank_pull",1,0,1,390,825334,0,825334
"rmat25","pagerank_pull",1,0,1,391,832963,0,832963
"rmat25","pagerank_pull",1,0,1,392,848920,0,848920
"rmat25","pagerank_pull",1,0,1,393,836320,0,836320
"rmat25","pagerank_pull",1,0,1,394,840298,0,840298
"rmat25","pagerank_pull",1,0,1,395,854309,0,854309
"rmat25","pagerank_pull",1,0,1,396,840870,0,840870
"rmat25","pagerank_pull",1,0,1,397,830614,0,830614
"rmat25","pagerank_pull",1,0,1,398,855272,0,855272
"rmat25","pagerank_pull",1,0,1,399,842002,0,842002
"rmat25","pagerank_pull",1,0,1,400,848189,0,848189
"rmat25","pagerank_pull",1,0,1,401,827036,0,827036
"rmat25","pagerank_pull",1,0,1,402,842095,0,842095
"rmat25","pagerank_pull",1,0,1,403,830641,0,830641
"rmat25","pagerank_pull",1,0,1,404,826380,0,826380
"rmat25","pagerank_pull",1,0,1,405,837254,0,837254
"rmat25","pagerank_pull",1,0,1,406,852542,0,852542
"rmat25","pagerank_pull",1,0,1,407,835247,0,835247
"rmat25","pagerank_pull",1,0,1,408,836241,0,836241
"rmat25","pagerank_pull",1,0,1,409,869108,0,869108
"rmat25","pagerank_pull",1,0,1,410,846826,0,846826
"rmat25","pagerank_pull",1,0,1,411,837992,0,837992
"rmat25","pagerank_pull",1,0,1,412,840032,0,840032
"rmat25","pagerank_pull",1,0,1,413,857798,0,857798
"rmat25","pagerank_pull",1,0,1,414,830363,0,830363
"rmat25","pagerank_pull",1,0,1,415,840837,0,840837
"rmat25","pagerank_pull",1,0,1,416,824316,0,824316
"rmat25","pagerank_pull",1,0,1,417,854661,0,854661
"rmat25","pagerank_pull",1,0,1,418,830094,0,830094
"rmat25","pagerank_pull",1,0,1,419,851236,0,851236
"rmat25","pagerank_pull",1,0,1,420,835620,0,835620
"rmat25","pagerank_pull",1,0,1,421,838795,0,838795
"rmat25","pagerank_pull",1,0,1,422,828214,0,828214
"rmat25","pagerank_pull",1,0,1,423,840451,0,840451
"rmat25","pagerank_pull",1,0,1,424,828136,0,828136
"rmat25","pagerank_pull",1,0,1,425,837563,0,837563
"rmat25","pagerank_pull",1,0,1,426,830925,0,830925
"rmat25","pagerank_pull",1,0,1,427,848501,0,848501
"rmat25","pagerank_pull",1,0,1,428,838434,0,838434
"rmat25","pagerank_pull",1,0,1,429,837111,0,837111
"rmat25","pagerank_pull",1,0,1,430,826515,0,826515
"rmat25","pagerank_pull",1,0,1,431,833374,0,833374
"rmat25","pagerank_pull",1,0,1,432,846725,0,846725
"rmat25","pagerank_pull",1,0,1,433,818754,0,818754
"rmat25","pagerank_pull",1,0,1,434,841130,0,841130
"rmat25","pagerank_pull",1,0,1,435,859242,0,859242
"rmat25","pagerank_pull",1,0,1,436,822983,0,822983
"rmat25","pagerank_pull",1,0,1,437,841031,0,841031
"rmat25","pagerank_pull",1,0,1,438,832268,0,832268
"rmat25","pagerank_pull",1,0,1,439,846882,0,846882
"rmat25","pagerank_pull",1,0,1,440,845828,0,845828
"rmat25","pagerank_pull",1,0,1,441,843391,0,843391
"rmat25","pagerank_pull",1,0,1,442,828975,0,828975
"rmat25","pagerank_pull",1,0,1,443,844029,0,844029
"rmat25","pagerank_pull",1,0,1,444,829660,0,829660
"rmat25","pagerank_pull",1,0,1,445,850506,0,850506
"rmat25","pagerank_pull",1,0,1,446,834965,0,834965
"rmat25","pagerank_pull",1,0,1,447,837954,0,837954
"rmat25","pagerank_pull",1,0,1,448,837480,0,837480
"rmat25","pagerank_pull",1,0,1,449,837367,0,837367
"rmat25","pagerank_pull",1,0,1,450,837335,0,837335
"rmat25","pagerank_pull",1,0,1,451,844580,0,844580
"rmat25","pagerank_pull",1,0,1,452,852736,0,852736
"rmat25","pagerank_pull",1,0,1,453,842055,0,842055
"rmat25","pagerank_pull",1,0,1,454,839039,0,839039
"rmat25","pagerank_pull",1,0,1,455,834316,0,834316
"rmat25","pagerank_pull",1,0,1,456,841769,0,841769
"rmat25","pagerank_pull",1,0,1,457,836425,0,836425
"rmat25","pagerank_pull",1,0,1,458,835297,0,835297
"rmat25","pagerank_pull",1,0,1,459,837099,0,837099
"rmat25","pagerank_pull",1,0,1,460,866150,0,866150
"rmat25","pagerank_pull",1,0,1,461,841206,0,841206
"rmat25","pagerank_pull",1,0,1,462,869800,0,869800
"rmat25","pagerank_pull",1,0,1,463,845219,0,845219
"rmat25","pagerank_pull",1,0,1,464,842021,0,842021
"rmat25","pagerank_pull",1,0,1,465,858265,0,858265
"rmat25","pagerank_pull",1,0,1,466,831911,0,831911
"rmat25","pagerank_pull",1,0,1,467,841725,0,841725
"rmat25","pagerank_pull",1,0,1,468,845201,0,845201
"rmat25","pagerank_pull",1,0,1,469,850930,0,850930
"rmat25","pagerank_pull",1,0,1,470,844624,0,844624
"rmat25","pagerank_pull",1,0,1,471,846458,0,846458
"rmat25","pagerank_pull",1,0,1,472,849083,0,849083
"rmat25","pagerank_pull",1,0,1,473,836496,0,836496
"rmat25","pagerank_pull",1,0,1,474,844822,0,844822
"rmat25","pagerank_pull",1,0,1,475,843867,0,843867
"rmat25","pagerank_pull",1,0,1,476,854526,0,854526
"rmat25","pagerank_pull",1,0,1,477,840892,0,840892
"rmat25","pagerank_pull",1,0,1,478,853300,0,853300
"rmat25","pagerank_pull",1,0,1,479,853141,0,853141
"rmat25","pagerank_pull",1,0,1,480,830744,0,830744
"rmat25","pagerank_pull",1,0,1,481,833498,0,833498
"rmat25","pagerank_pull",1,0,1,482,846256,0,846256
"rmat25","pagerank_pull",1,0,1,483,842729,0,842729
"rmat25","pagerank_pull",1,0,1,484,829506,0,829506
"rmat25","pagerank_pull",1,0,1,485,864044,0,864044
"rmat25","pagerank_pull",1,0,1,486,829870,0,829870
"rmat25","pagerank_pull",1,0,1,487,838123,0,838123
"rmat25","pagerank_pull",1,0,1,488,850685,0,850685
"rmat25","pagerank_pull",1,0,1,489,823988,0,823988
"rmat25","pagerank_pull",1,0,1,490,861792,0,861792
"rmat25","pagerank_pull",1,0,1,491,830196,0,830196
"rmat25","pagerank_pull",1,0,1,492,816267,0,816267
"rmat25","pagerank_pull",1,0,1,493,842285,0,842285
"rmat25","pagerank_pull",1,0,1,494,837500,0,837500
"rmat25","pagerank_pull",1,0,1,495,865552,0,865552
"rmat25","pagerank_pull",1,0,1,496,822232,0,822232
"rmat25","pagerank_pull",1,0,1,497,840164,0,840164
"rmat25","pagerank_pull",1,0,1,498,838822,0,838822
"rmat25","pagerank_pull",1,0,1,499,832011,0,832011
"rmat25","pagerank_pull",1,0,1,500,841907,0,841907
"rmat25","pagerank_pull",1,0,1,501,825707,0,825707
"rmat25","pagerank_pull",1,0,1,502,838110,0,838110
"rmat25","pagerank_pull",1,0,1,503,825177,0,825177
"rmat25","pagerank_pull",1,0,1,504,838879,0,838879
"rmat25","pagerank_pull",1,0,1,505,837709,0,837709
"rmat25","pagerank_pull",1,0,1,506,855408,0,855408
"rmat25","pagerank_pull",1,0,1,507,830583,0,830583
"rmat25","pagerank_pull",1,0,1,508,842655,0,842655
"rmat25","pagerank_pull",1,0,1,509,838587,0,838587
"rmat25","pagerank_pull",1,0,1,510,847338,0,847338
"rmat25","pagerank_pull",1,0,1,511,846554,0,846554
"rmat25","pagerank_pull",1,0,1,512,846453,0,846453
"rmat25","pagerank_pull",1,0,1,513,839091,0,839091
"rmat25","pagerank_pull",1,0,1,514,826403,0,826403
"rmat25","pagerank_pull",1,0,1,515,849712,0,849712
"rmat25","pagerank_pull",1,0,1,516,844019,0,844019
"rmat25","pagerank_pull",1,0,1,517,840356,0,840356
"rmat25","pagerank_pull",1,0,1,518,833326,0,833326
"rmat25","pagerank_pull",1,0,1,519,827469,0,827469
"rmat25","pagerank_pull",1,0,1,520,823621,0,823621
"rmat25","pagerank_pull",1,0,1,521,852981,0,852981
"rmat25","pagerank_pull",1,0,1,522,849573,0,849573
"rmat25","pagerank_pull",1,0,1,523,835062,0,835062
"rmat25","pagerank_pull",1,0,1,524,826493,0,826493
"rmat25","pagerank_pull",1,0,1,525,845552,0,845552
"rmat25","pagerank_pull",1,0,1,526,817776,0,817776
"rmat25","pagerank_pull",1,0,1,527,831818,0,831818
"rmat25","pagerank_pull",1,0,1,528,825478,0,825478
"rmat25","pagerank_pull",1,0,1,529,835738,0,835738
"rmat25","pagerank_pull",1,0,1,530,826292,0,826292
"rmat25","pagerank_pull",1,0,1,531,831268,0,831268
"rmat25","pagerank_pull",1,0,1,532,835697,0,835697
"rmat25","pagerank_pull",1,0,1,533,836571,0,836571
"rmat25","pagerank_pull",1,0,1,534,868300,0,868300
"rmat25","pagerank_pull",1,0,1,535,835337,0,835337
"rmat25","pagerank_pull",1,0,1,536,832211,0,832211
"rmat25","pagerank_pull",1,0,1,537,842081,0,842081
"rmat25","pagerank_pull",1,0,1,538,832022,0,832022
"rmat25","pagerank_pull",1,0,1,539,820908,0,820908
"rmat25","pagerank_pull",1,0,1,540,841024,0,841024
"rmat25","pagerank_pull",1,0,1,541,820669,0,820669
"rmat25","pagerank_pull",1,0,1,542,810819,0,810819
"rmat25","pagerank_pull",1,0,1,543,825998,0,825998
"rmat25","pagerank_pull",1,0,1,544,838510,0,838510
"rmat25","pagerank_pull",1,0,1,545,837106,0,837106
"rmat25","pagerank_pull",1,0,1,546,866540,0,866540
"rmat25","pagerank_pull",1,0,1,547,834625,0,834625
"rmat25","pagerank_pull",1,0,1,548,838211,0,838211
"rmat25","pagerank_pull",1,0,1,549,829073,0,829073
"rmat25","pagerank_pull",1,0,1,550,820732,0,820732
"rmat25","pagerank_pull",1,0,1,551,839941,0,839941
"rmat25","pagerank_pull",1,0,1,552,834415,0,834415
"rmat25","pagerank_pull",1,0,1,553,847434,0,847434
"rmat25","pagerank_pull",1,0,1,554,839977,0,839977
"rmat25","pagerank_pull",1,0,1,555,841621,0,841621
"rmat25","pagerank_pull",1,0,1,556,842742,0,842742
"rmat25","pagerank_pull",1,0,1,557,839131,0,839131
"rmat25","pagerank_pull",1,0,1,558,827736,0,827736
"rmat25","pagerank_pull",1,0,1,559,841204,0,841204
"rmat25","pagerank_pull",1,0,1,560,833798,0,833798
"rmat25","pagerank_pull",1,0,1,561,823368,0,823368
"rmat25","pagerank_pull",1,0,1,562,829138,0,829138
"rmat25","pagerank_pull",1,0,1,563,832462,0,832462
"rmat25","pagerank_pull",1,0,1,564,831972,0,831972
"rmat25","pagerank_pull",1,0,1,565,837617,0,837617
"rmat25","pagerank_pull",1,0,1,566,851906,0,851906
"rmat25","pagerank_pull",1,0,1,567,853445,0,853445
"rmat25","pagerank_pull",1,0,1,568,829361,0,829361
"rmat25","pagerank_pull",1,0,1,569,826438,0,826438
"rmat25","pagerank_pull",1,0,1,570,830998,0,830998
"rmat25","pagerank_pull",1,0,1,571,843887,0,843887
"rmat25","pagerank_pull",1,0,1,572,842566,0,842566
"rmat25","pagerank_pull",1,0,1,573,815803,0,815803
"rmat25","pagerank_pull",1,0,1,574,826212,0,826212
"rmat25","pagerank_pull",1,0,1,575,839961,0,839961
"rmat25","pagerank_pull",1,0,1,576,835537,0,835537
"rmat25","pagerank_pull",1,0,1,577,824787,0,824787
"rmat25","pagerank_pull",1,0,1,578,844187,0,844187
"rmat25","pagerank_pull",1,0,1,579,837978,0,837978
"rmat25","pagerank_pull",1,0,1,580,833201,0,833201
"rmat25","pagerank_pull",1,0,1,581,824563,0,824563
"rmat25","pagerank_pull",1,0,1,582,818337,0,818337
"rmat25","pagerank_pull",1,0,1,583,856835,0,856835
"rmat25","pagerank_pull",1,0,1,584,857204,0,857204
"rmat25","pagerank_pull",1,0,1,585,821146,0,821146
"rmat25","pagerank_pull",1,0,1,586,846647,0,846647
"rmat25","pagerank_pull",1,0,1,587,841804,0,841804
"rmat25","pagerank_pull",1,0,1,588,815481,0,815481
"rmat25","pagerank_pull",1,0,1,589,871815,0,871815
"rmat25","pagerank_pull",1,0,1,590,848339,0,848339
"rmat25","pagerank_pull",1,0,1,591,847262,0,847262
"rmat25","pagerank_pull",1,0,1,592,819241,0,819241
"rmat25","pagerank_pull",1,0,1,593,835763,0,835763
"rmat25","pagerank_pull",1,0,1,594,808987,0,808987
"rmat25","pagerank_pull",1,0,1,595,826682,0,826682
"rmat25","pagerank_pull",1,0,1,596,831729,0,831729
"rmat25","pagerank_pull",1,0,1,597,835151,0,835151
"rmat25","pagerank_pull",1,0,1,598,823419,0,823419
"rmat25","pagerank_pull",1,0,1,599,853966,0,853966
"rmat25","pagerank_pull",1,0,1,600,828738,0,828738
"rmat25","pagerank_pull",1,0,1,601,833112,0,833112
"rmat25","pagerank_pull",1,0,1,602,824157,0,824157
"rmat25","pagerank_pull",1,0,1,603,836527,0,836527
"rmat25","pagerank_pull",1,0,1,604,834452,0,834452
"rmat25","pagerank_pull",1,0,1,605,851211,0,851211
"rmat25","pagerank_pull",1,0,1,606,839172,0,839172
"rmat25","pagerank_pull",1,0,1,607,838451,0,838451
"rmat25","pagerank_pull",1,0,1,608,829200,0,829200
"rmat25","pagerank_pull",1,0,1,609,829796,0,829796
"rmat25","pagerank_pull",1,0,1,610,831617,0,831617
"rmat25","pagerank_pull",1,0,1,611,827146,0,827146
"rmat25","pagerank_pull",1,0,1,612,842032,0,842032
"rmat25","pagerank_pull",1,0,1,613,819094,0,819094
"rmat25","pagerank_pull",1,0,1,614,827581,0,827581
"rmat25","pagerank_pull",1,0,1,615,838668,0,838668
"rmat25","pagerank_pull",1,0,1,616,847475,0,847475
"rmat25","pagerank_pull",1,0,1,617,833216,0,833216
"rmat25","pagerank_pull",1,0,1,618,814243,0,814243
"rmat25","pagerank_pull",1,0,1,619,829512,0,829512
"rmat25","pagerank_pull",1,0,1,620,848906,0,848906
"rmat25","pagerank_pull",1,0,1,621,836490,0,836490
"rmat25","pagerank_pull",1,0,1,622,814702,0,814702
"rmat25","pagerank_pull",1,0,1,623,838316,0,838316
"rmat25","pagerank_pull",1,0,1,624,822168,0,822168
"rmat25","pagerank_pull",1,0,1,625,830656,0,830656
"rmat25","pagerank_pull",1,0,1,626,839878,0,839878
"rmat25","pagerank_pull",1,0,1,627,850506,0,850506
"rmat25","pagerank_pull",1,0,1,628,825676,0,825676
"rmat25","pagerank_pull",1,0,1,629,831541,0,831541
"rmat25","pagerank_pull",1,0,1,630,825173,0,825173
"rmat25","pagerank_pull",1,0,1,631,847840,0,847840
"rmat25","pagerank_pull",1,0,1,632,841432,0,841432
"rmat25","pagerank_pull",1,0,1,633,843835,0,843835
"rmat25","pagerank_pull",1,0,1,634,845103,0,845103
"rmat25","pagerank_pull",1,0,1,635,834905,0,834905
"rmat25","pagerank_pull",1,0,1,636,851686,0,851686
"rmat25","pagerank_pull",1,0,1,637,831737,0,831737
"rmat25","pagerank_pull",1,0,1,638,847146,0,847146
"rmat25","pagerank_pull",1,0,1,639,837936,0,837936


==> results_csv/d_irgl_no_lb_threadblock_work_volta.csv <==
"Input","App","GPUs","HOST","Iteration","TB","Load"
"rmat25","sssp_push",1,0,0,0,125748574
"rmat25","sssp_push",1,0,0,1,0
"rmat25","sssp_push",1,0,0,2,0
"rmat25","sssp_push",1,0,0,3,0
"rmat25","sssp_push",1,0,0,4,0
"rmat25","sssp_push",1,0,0,5,0
"rmat25","sssp_push",1,0,0,6,0
"rmat25","sssp_push",1,0,0,7,0
"rmat25","sssp_push",1,0,0,8,0
"rmat25","sssp_push",1,0,0,9,0
"rmat25","sssp_push",1,0,0,10,0
"rmat25","sssp_push",1,0,0,11,0
"rmat25","sssp_push",1,0,0,12,0
"rmat25","sssp_push",1,0,0,13,0
"rmat25","sssp_push",1,0,0,14,0
"rmat25","sssp_push",1,0,0,15,0
"rmat25","sssp_push",1,0,0,16,0
"rmat25","sssp_push",1,0,0,17,0
"rmat25","sssp_push",1,0,0,18,0
"rmat25","sssp_push",1,0,0,19,0
"rmat25","sssp_push",1,0,0,20,0
"rmat25","sssp_push",1,0,0,21,0
"rmat25","sssp_push",1,0,0,22,0
"rmat25","sssp_push",1,0,0,23,0
"rmat25","sssp_push",1,0,0,24,0
"rmat25","sssp_push",1,0,0,25,0
"rmat25","sssp_push",1,0,0,26,0
"rmat25","sssp_push",1,0,0,27,0
"rmat25","sssp_push",1,0,0,28,0
"rmat25","sssp_push",1,0,0,29,0
"rmat25","sssp_push",1,0,0,30,0
"rmat25","sssp_push",1,0,0,31,0
"rmat25","sssp_push",1,0,0,32,0
"rmat25","sssp_push",1,0,0,33,0
"rmat25","sssp_push",1,0,0,34,0
"rmat25","sssp_push",1,0,0,35,0
"rmat25","sssp_push",1,0,0,36,0
"rmat25","sssp_push",1,0,0,37,0
"rmat25","sssp_push",1,0,0,38,0
"rmat25","sssp_push",1,0,0,39,0
"rmat25","sssp_push",1,0,0,40,0
"rmat25","sssp_push",1,0,0,41,0
"rmat25","sssp_push",1,0,0,42,0
"rmat25","sssp_push",1,0,0,43,0
"rmat25","sssp_push",1,0,0,44,0
"rmat25","sssp_push",1,0,0,45,0
"rmat25","sssp_push",1,0,0,46,0
"rmat25","sssp_push",1,0,0,47,0
"rmat25","sssp_push",1,0,0,48,0
"rmat25","sssp_push",1,0,0,49,0
"rmat25","sssp_push",1,0,0,50,0
"rmat25","sssp_push",1,0,0,51,0
"rmat25","sssp_push",1,0,0,52,0
"rmat25","sssp_push",1,0,0,53,0
"rmat25","sssp_push",1,0,0,54,0
"rmat25","sssp_push",1,0,0,55,0
"rmat25","sssp_push",1,0,0,56,0
"rmat25","sssp_push",1,0,0,57,0
"rmat25","sssp_push",1,0,0,58,0
"rmat25","sssp_push",1,0,0,59,0
"rmat25","sssp_push",1,0,0,60,0
"rmat25","sssp_push",1,0,0,61,0
"rmat25","sssp_push",1,0,0,62,0
"rmat25","sssp_push",1,0,0,63,0
"rmat25","sssp_push",1,0,0,64,0
"rmat25","sssp_push",1,0,0,65,0
"rmat25","sssp_push",1,0,0,66,0
"rmat25","sssp_push",1,0,0,67,0
"rmat25","sssp_push",1,0,0,68,0
"rmat25","sssp_push",1,0,0,69,0
"rmat25","sssp_push",1,0,0,70,0
"rmat25","sssp_push",1,0,0,71,0
"rmat25","sssp_push",1,0,0,72,0
"rmat25","sssp_push",1,0,0,73,0
"rmat25","sssp_push",1,0,0,74,0
"rmat25","sssp_push",1,0,0,75,0
"rmat25","sssp_push",1,0,0,76,0
"rmat25","sssp_push",1,0,0,77,0
"rmat25","sssp_push",1,0,0,78,0
"rmat25","sssp_push",1,0,0,79,0
"rmat25","sssp_push",1,0,0,80,0
"rmat25","sssp_push",1,0,0,81,0
"rmat25","sssp_push",1,0,0,82,0
"rmat25","sssp_push",1,0,0,83,0
"rmat25","sssp_push",1,0,0,84,0
"rmat25","sssp_push",1,0,0,85,0
"rmat25","sssp_push",1,0,0,86,0
"rmat25","sssp_push",1,0,0,87,0
"rmat25","sssp_push",1,0,0,88,0
"rmat25","sssp_push",1,0,0,89,0
"rmat25","sssp_push",1,0,0,90,0
"rmat25","sssp_push",1,0,0,91,0
"rmat25","sssp_push",1,0,0,92,0
"rmat25","sssp_push",1,0,0,93,0
"rmat25","sssp_push",1,0,0,94,0
"rmat25","sssp_push",1,0,0,95,0
"rmat25","sssp_push",1,0,0,96,0
"rmat25","sssp_push",1,0,0,97,0
"rmat25","sssp_push",1,0,0,98,0
"rmat25","sssp_push",1,0,0,99,0
"rmat25","sssp_push",1,0,0,100,0
"rmat25","sssp_push",1,0,0,101,0
"rmat25","sssp_push",1,0,0,102,0
"rmat25","sssp_push",1,0,0,103,0
"rmat25","sssp_push",1,0,0,104,0
"rmat25","sssp_push",1,0,0,105,0
"rmat25","sssp_push",1,0,0,106,0
"rmat25","sssp_push",1,0,0,107,0
"rmat25","sssp_push",1,0,0,108,0
"rmat25","sssp_push",1,0,0,109,0
"rmat25","sssp_push",1,0,0,110,0
"rmat25","sssp_push",1,0,0,111,0
"rmat25","sssp_push",1,0,0,112,0
"rmat25","sssp_push",1,0,0,113,0
"rmat25","sssp_push",1,0,0,114,0
"rmat25","sssp_push",1,0,0,115,0
"rmat25","sssp_push",1,0,0,116,0
"rmat25","sssp_push",1,0,0,117,0
"rmat25","sssp_push",1,0,0,118,0
"rmat25","sssp_push",1,0,0,119,0
"rmat25","sssp_push",1,0,0,120,0
"rmat25","sssp_push",1,0,0,121,0
"rmat25","sssp_push",1,0,0,122,0
"rmat25","sssp_push",1,0,0,123,0
"rmat25","sssp_push",1,0,0,124,0
"rmat25","sssp_push",1,0,0,125,0
"rmat25","sssp_push",1,0,0,126,0
"rmat25","sssp_push",1,0,0,127,0
"rmat25","sssp_push",1,0,0,128,0
"rmat25","sssp_push",1,0,0,129,0
"rmat25","sssp_push",1,0,0,130,0
"rmat25","sssp_push",1,0,0,131,0
"rmat25","sssp_push",1,0,0,132,0
"rmat25","sssp_push",1,0,0,133,0
"rmat25","sssp_push",1,0,0,134,0
"rmat25","sssp_push",1,0,0,135,0
"rmat25","sssp_push",1,0,0,136,0
"rmat25","sssp_push",1,0,0,137,0
"rmat25","sssp_push",1,0,0,138,0
"rmat25","sssp_push",1,0,0,139,0
"rmat25","sssp_push",1,0,0,140,0
"rmat25","sssp_push",1,0,0,141,0
"rmat25","sssp_push",1,0,0,142,0
"rmat25","sssp_push",1,0,0,143,0
"rmat25","sssp_push",1,0,0,144,0
"rmat25","sssp_push",1,0,0,145,0
"rmat25","sssp_push",1,0,0,146,0
"rmat25","sssp_push",1,0,0,147,0
"rmat25","sssp_push",1,0,0,148,0
"rmat25","sssp_push",1,0,0,149,0
"rmat25","sssp_push",1,0,0,150,0
"rmat25","sssp_push",1,0,0,151,0
"rmat25","sssp_push",1,0,0,152,0
"rmat25","sssp_push",1,0,0,153,0
"rmat25","sssp_push",1,0,0,154,0
"rmat25","sssp_push",1,0,0,155,0
"rmat25","sssp_push",1,0,0,156,0
"rmat25","sssp_push",1,0,0,157,0
"rmat25","sssp_push",1,0,0,158,0
"rmat25","sssp_push",1,0,0,159,0
"rmat25","sssp_push",1,0,0,160,0
"rmat25","sssp_push",1,0,0,161,0
"rmat25","sssp_push",1,0,0,162,0
"rmat25","sssp_push",1,0,0,163,0
"rmat25","sssp_push",1,0,0,164,0
"rmat25","sssp_push",1,0,0,165,0
"rmat25","sssp_push",1,0,0,166,0
"rmat25","sssp_push",1,0,0,167,0
"rmat25","sssp_push",1,0,0,168,0
"rmat25","sssp_push",1,0,0,169,0
"rmat25","sssp_push",1,0,0,170,0
"rmat25","sssp_push",1,0,0,171,0
"rmat25","sssp_push",1,0,0,172,0
"rmat25","sssp_push",1,0,0,173,0
"rmat25","sssp_push",1,0,0,174,0
"rmat25","sssp_push",1,0,0,175,0
"rmat25","sssp_push",1,0,0,176,0
"rmat25","sssp_push",1,0,0,177,0
"rmat25","sssp_push",1,0,0,178,0
"rmat25","sssp_push",1,0,0,179,0
"rmat25","sssp_push",1,0,0,180,0
"rmat25","sssp_push",1,0,0,181,0
"rmat25","sssp_push",1,0,0,182,0
"rmat25","sssp_push",1,0,0,183,0
"rmat25","sssp_push",1,0,0,184,0
"rmat25","sssp_push",1,0,0,185,0
"rmat25","sssp_push",1,0,0,186,0
"rmat25","sssp_push",1,0,0,187,0
"rmat25","sssp_push",1,0,0,188,0
"rmat25","sssp_push",1,0,0,189,0
"rmat25","sssp_push",1,0,0,190,0
"rmat25","sssp_push",1,0,0,191,0
"rmat25","sssp_push",1,0,0,192,0
"rmat25","sssp_push",1,0,0,193,0
"rmat25","sssp_push",1,0,0,194,0
"rmat25","sssp_push",1,0,0,195,0
"rmat25","sssp_push",1,0,0,196,0
"rmat25","sssp_push",1,0,0,197,0
"rmat25","sssp_push",1,0,0,198,0
"rmat25","sssp_push",1,0,0,199,0
"rmat25","sssp_push",1,0,0,200,0
"rmat25","sssp_push",1,0,0,201,0
"rmat25","sssp_push",1,0,0,202,0
"rmat25","sssp_push",1,0,0,203,0
"rmat25","sssp_push",1,0,0,204,0
"rmat25","sssp_push",1,0,0,205,0
"rmat25","sssp_push",1,0,0,206,0
"rmat25","sssp_push",1,0,0,207,0
"rmat25","sssp_push",1,0,0,208,0
"rmat25","sssp_push",1,0,0,209,0
"rmat25","sssp_push",1,0,0,210,0
"rmat25","sssp_push",1,0,0,211,0
"rmat25","sssp_push",1,0,0,212,0
"rmat25","sssp_push",1,0,0,213,0
"rmat25","sssp_push",1,0,0,214,0
"rmat25","sssp_push",1,0,0,215,0
"rmat25","sssp_push",1,0,0,216,0
"rmat25","sssp_push",1,0,0,217,0
"rmat25","sssp_push",1,0,0,218,0
"rmat25","sssp_push",1,0,0,219,0
"rmat25","sssp_push",1,0,0,220,0
"rmat25","sssp_push",1,0,0,221,0
"rmat25","sssp_push",1,0,0,222,0
"rmat25","sssp_push",1,0,0,223,0
"rmat25","sssp_push",1,0,0,224,0
"rmat25","sssp_push",1,0,0,225,0
"rmat25","sssp_push",1,0,0,226,0
"rmat25","sssp_push",1,0,0,227,0
"rmat25","sssp_push",1,0,0,228,0
"rmat25","sssp_push",1,0,0,229,0
"rmat25","sssp_push",1,0,0,230,0
"rmat25","sssp_push",1,0,0,231,0
"rmat25","sssp_push",1,0,0,232,0
"rmat25","sssp_push",1,0,0,233,0
"rmat25","sssp_push",1,0,0,234,0
"rmat25","sssp_push",1,0,0,235,0
"rmat25","sssp_push",1,0,0,236,0
"rmat25","sssp_push",1,0,0,237,0
"rmat25","sssp_push",1,0,0,238,0
"rmat25","sssp_push",1,0,0,239,0
"rmat25","sssp_push",1,0,0,240,0
"rmat25","sssp_push",1,0,0,241,0
"rmat25","sssp_push",1,0,0,242,0
"rmat25","sssp_push",1,0,0,243,0
"rmat25","sssp_push",1,0,0,244,0
"rmat25","sssp_push",1,0,0,245,0
"rmat25","sssp_push",1,0,0,246,0
"rmat25","sssp_push",1,0,0,247,0
"rmat25","sssp_push",1,0,0,248,0
"rmat25","sssp_push",1,0,0,249,0
"rmat25","sssp_push",1,0,0,250,0
"rmat25","sssp_push",1,0,0,251,0
"rmat25","sssp_push",1,0,0,252,0
"rmat25","sssp_push",1,0,0,253,0
"rmat25","sssp_push",1,0,0,254,0
"rmat25","sssp_push",1,0,0,255,0
"rmat25","sssp_push",1,0,0,256,0
"rmat25","sssp_push",1,0,0,257,0
"rmat25","sssp_push",1,0,0,258,0
"rmat25","sssp_push",1,0,0,259,0
"rmat25","sssp_push",1,0,0,260,0
"rmat25","sssp_push",1,0,0,261,0
"rmat25","sssp_push",1,0,0,262,0
"rmat25","sssp_push",1,0,0,263,0
"rmat25","sssp_push",1,0,0,264,0
"rmat25","sssp_push",1,0,0,265,0
"rmat25","sssp_push",1,0,0,266,0
"rmat25","sssp_push",1,0,0,267,0
"rmat25","sssp_push",1,0,0,268,0
"rmat25","sssp_push",1,0,0,269,0
"rmat25","sssp_push",1,0,0,270,0
"rmat25","sssp_push",1,0,0,271,0
"rmat25","sssp_push",1,0,0,272,0
"rmat25","sssp_push",1,0,0,273,0
"rmat25","sssp_push",1,0,0,274,0
"rmat25","sssp_push",1,0,0,275,0
"rmat25","sssp_push",1,0,0,276,0
"rmat25","sssp_push",1,0,0,277,0
"rmat25","sssp_push",1,0,0,278,0
"rmat25","sssp_push",1,0,0,279,0
"rmat25","sssp_push",1,0,0,280,0
"rmat25","sssp_push",1,0,0,281,0
"rmat25","sssp_push",1,0,0,282,0
"rmat25","sssp_push",1,0,0,283,0
"rmat25","sssp_push",1,0,0,284,0
"rmat25","sssp_push",1,0,0,285,0
"rmat25","sssp_push",1,0,0,286,0
"rmat25","sssp_push",1,0,0,287,0
"rmat25","sssp_push",1,0,0,288,0
"rmat25","sssp_push",1,0,0,289,0
"rmat25","sssp_push",1,0,0,290,0
"rmat25","sssp_push",1,0,0,291,0
"rmat25","sssp_push",1,0,0,292,0
"rmat25","sssp_push",1,0,0,293,0
"rmat25","sssp_push",1,0,0,294,0
"rmat25","sssp_push",1,0,0,295,0
"rmat25","sssp_push",1,0,0,296,0
"rmat25","sssp_push",1,0,0,297,0
"rmat25","sssp_push",1,0,0,298,0
"rmat25","sssp_push",1,0,0,299,0
"rmat25","sssp_push",1,0,0,300,0
"rmat25","sssp_push",1,0,0,301,0
"rmat25","sssp_push",1,0,0,302,0
"rmat25","sssp_push",1,0,0,303,0
"rmat25","sssp_push",1,0,0,304,0
"rmat25","sssp_push",1,0,0,305,0
"rmat25","sssp_push",1,0,0,306,0
"rmat25","sssp_push",1,0,0,307,0
"rmat25","sssp_push",1,0,0,308,0
"rmat25","sssp_push",1,0,0,309,0
"rmat25","sssp_push",1,0,0,310,0
"rmat25","sssp_push",1,0,0,311,0
"rmat25","sssp_push",1,0,0,312,0
"rmat25","sssp_push",1,0,0,313,0
"rmat25","sssp_push",1,0,0,314,0
"rmat25","sssp_push",1,0,0,315,0
"rmat25","sssp_push",1,0,0,316,0
"rmat25","sssp_push",1,0,0,317,0
"rmat25","sssp_push",1,0,0,318,0
"rmat25","sssp_push",1,0,0,319,0
"rmat25","sssp_push",1,0,0,320,0
"rmat25","sssp_push",1,0,0,321,0
"rmat25","sssp_push",1,0,0,322,0
"rmat25","sssp_push",1,0,0,323,0
"rmat25","sssp_push",1,0,0,324,0
"rmat25","sssp_push",1,0,0,325,0
"rmat25","sssp_push",1,0,0,326,0
"rmat25","sssp_push",1,0,0,327,0
"rmat25","sssp_push",1,0,0,328,0
"rmat25","sssp_push",1,0,0,329,0
"rmat25","sssp_push",1,0,0,330,0
"rmat25","sssp_push",1,0,0,331,0
"rmat25","sssp_push",1,0,0,332,0
"rmat25","sssp_push",1,0,0,333,0
"rmat25","sssp_push",1,0,0,334,0
"rmat25","sssp_push",1,0,0,335,0
"rmat25","sssp_push",1,0,0,336,0
"rmat25","sssp_push",1,0,0,337,0
"rmat25","sssp_push",1,0,0,338,0
"rmat25","sssp_push",1,0,0,339,0
"rmat25","sssp_push",1,0,0,340,0
"rmat25","sssp_push",1,0,0,341,0
"rmat25","sssp_push",1,0,0,342,0
"rmat25","sssp_push",1,0,0,343,0
"rmat25","sssp_push",1,0,0,344,0
"rmat25","sssp_push",1,0,0,345,0
"rmat25","sssp_push",1,0,0,346,0
"rmat25","sssp_push",1,0,0,347,0
"rmat25","sssp_push",1,0,0,348,0
"rmat25","sssp_push",1,0,0,349,0
"rmat25","sssp_push",1,0,0,350,0
"rmat25","sssp_push",1,0,0,351,0
"rmat25","sssp_push",1,0,0,352,0
"rmat25","sssp_push",1,0,0,353,0
"rmat25","sssp_push",1,0,0,354,0
"rmat25","sssp_push",1,0,0,355,0
"rmat25","sssp_push",1,0,0,356,0
"rmat25","sssp_push",1,0,0,357,0
"rmat25","sssp_push",1,0,0,358,0
"rmat25","sssp_push",1,0,0,359,0
"rmat25","sssp_push",1,0,0,360,0
"rmat25","sssp_push",1,0,0,361,0
"rmat25","sssp_push",1,0,0,362,0
"rmat25","sssp_push",1,0,0,363,0
"rmat25","sssp_push",1,0,0,364,0
"rmat25","sssp_push",1,0,0,365,0
"rmat25","sssp_push",1,0,0,366,0
"rmat25","sssp_push",1,0,0,367,0
"rmat25","sssp_push",1,0,0,368,0
"rmat25","sssp_push",1,0,0,369,0
"rmat25","sssp_push",1,0,0,370,0
"rmat25","sssp_push",1,0,0,371,0
"rmat25","sssp_push",1,0,0,372,0
"rmat25","sssp_push",1,0,0,373,0
"rmat25","sssp_push",1,0,0,374,0
"rmat25","sssp_push",1,0,0,375,0
"rmat25","sssp_push",1,0,0,376,0
"rmat25","sssp_push",1,0,0,377,0
"rmat25","sssp_push",1,0,0,378,0
"rmat25","sssp_push",1,0,0,379,0
"rmat25","sssp_push",1,0,0,380,0
"rmat25","sssp_push",1,0,0,381,0
"rmat25","sssp_push",1,0,0,382,0
"rmat25","sssp_push",1,0,0,383,0
"rmat25","sssp_push",1,0,0,384,0
"rmat25","sssp_push",1,0,0,385,0
"rmat25","sssp_push",1,0,0,386,0
"rmat25","sssp_push",1,0,0,387,0
"rmat25","sssp_push",1,0,0,388,0
"rmat25","sssp_push",1,0,0,389,0
"rmat25","sssp_push",1,0,0,390,0
"rmat25","sssp_push",1,0,0,391,0
"rmat25","sssp_push",1,0,0,392,0
"rmat25","sssp_push",1,0,0,393,0
"rmat25","sssp_push",1,0,0,394,0
"rmat25","sssp_push",1,0,0,395,0
"rmat25","sssp_push",1,0,0,396,0
"rmat25","sssp_push",1,0,0,397,0
"rmat25","sssp_push",1,0,0,398,0
"rmat25","sssp_push",1,0,0,399,0
"rmat25","sssp_push",1,0,0,400,0
"rmat25","sssp_push",1,0,0,401,0
"rmat25","sssp_push",1,0,0,402,0
"rmat25","sssp_push",1,0,0,403,0
"rmat25","sssp_push",1,0,0,404,0
"rmat25","sssp_push",1,0,0,405,0
"rmat25","sssp_push",1,0,0,406,0
"rmat25","sssp_push",1,0,0,407,0
"rmat25","sssp_push",1,0,0,408,0
"rmat25","sssp_push",1,0,0,409,0
"rmat25","sssp_push",1,0,0,410,0
"rmat25","sssp_push",1,0,0,411,0
"rmat25","sssp_push",1,0,0,412,0
"rmat25","sssp_push",1,0,0,413,0
"rmat25","sssp_push",1,0,0,414,0
"rmat25","sssp_push",1,0,0,415,0
"rmat25","sssp_push",1,0,0,416,0
"rmat25","sssp_push",1,0,0,417,0
"rmat25","sssp_push",1,0,0,418,0
"rmat25","sssp_push",1,0,0,419,0
"rmat25","sssp_push",1,0,0,420,0
"rmat25","sssp_push",1,0,0,421,0
"rmat25","sssp_push",1,0,0,422,0
"rmat25","sssp_push",1,0,0,423,0
"rmat25","sssp_push",1,0,0,424,0
"rmat25","sssp_push",1,0,0,425,0
"rmat25","sssp_push",1,0,0,426,0
"rmat25","sssp_push",1,0,0,427,0
"rmat25","sssp_push",1,0,0,428,0
"rmat25","sssp_push",1,0,0,429,0
"rmat25","sssp_push",1,0,0,430,0
"rmat25","sssp_push",1,0,0,431,0
"rmat25","sssp_push",1,0,0,432,0
"rmat25","sssp_push",1,0,0,433,0
"rmat25","sssp_push",1,0,0,434,0
"rmat25","sssp_push",1,0,0,435,0
"rmat25","sssp_push",1,0,0,436,0
"rmat25","sssp_push",1,0,0,437,0
"rmat25","sssp_push",1,0,0,438,0
"rmat25","sssp_push",1,0,0,439,0
"rmat25","sssp_push",1,0,0,440,0
"rmat25","sssp_push",1,0,0,441,0
"rmat25","sssp_push",1,0,0,442,0
"rmat25","sssp_push",1,0,0,443,0
"rmat25","sssp_push",1,0,0,444,0
"rmat25","sssp_push",1,0,0,445,0
"rmat25","sssp_push",1,0,0,446,0
"rmat25","sssp_push",1,0,0,447,0
"rmat25","sssp_push",1,0,0,448,0
"rmat25","sssp_push",1,0,0,449,0
"rmat25","sssp_push",1,0,0,450,0
"rmat25","sssp_push",1,0,0,451,0
"rmat25","sssp_push",1,0,0,452,0
"rmat25","sssp_push",1,0,0,453,0
"rmat25","sssp_push",1,0,0,454,0
"rmat25","sssp_push",1,0,0,455,0
"rmat25","sssp_push",1,0,0,456,0
"rmat25","sssp_push",1,0,0,457,0
"rmat25","sssp_push",1,0,0,458,0
"rmat25","sssp_push",1,0,0,459,0
"rmat25","sssp_push",1,0,0,460,0
"rmat25","sssp_push",1,0,0,461,0
"rmat25","sssp_push",1,0,0,462,0
"rmat25","sssp_push",1,0,0,463,0
"rmat25","sssp_push",1,0,0,464,0
"rmat25","sssp_push",1,0,0,465,0
"rmat25","sssp_push",1,0,0,466,0
"rmat25","sssp_push",1,0,0,467,0
"rmat25","sssp_push",1,0,0,468,0
"rmat25","sssp_push",1,0,0,469,0
"rmat25","sssp_push",1,0,0,470,0
"rmat25","sssp_push",1,0,0,471,0
"rmat25","sssp_push",1,0,0,472,0
"rmat25","sssp_push",1,0,0,473,0
"rmat25","sssp_push",1,0,0,474,0
"rmat25","sssp_push",1,0,0,475,0
"rmat25","sssp_push",1,0,0,476,0
"rmat25","sssp_push",1,0,0,477,0
"rmat25","sssp_push",1,0,0,478,0
"rmat25","sssp_push",1,0,0,479,0
"rmat25","sssp_push",1,0,0,480,0
"rmat25","sssp_push",1,0,0,481,0
"rmat25","sssp_push",1,0,0,482,0
"rmat25","sssp_push",1,0,0,483,0
"rmat25","sssp_push",1,0,0,484,0
"rmat25","sssp_push",1,0,0,485,0
"rmat25","sssp_push",1,0,0,486,0
"rmat25","sssp_push",1,0,0,487,0
"rmat25","sssp_push",1,0,0,488,0
"rmat25","sssp_push",1,0,0,489,0
"rmat25","sssp_push",1,0,0,490,0
"rmat25","sssp_push",1,0,0,491,0
"rmat25","sssp_push",1,0,0,492,0
"rmat25","sssp_push",1,0,0,493,0
"rmat25","sssp_push",1,0,0,494,0
"rmat25","sssp_push",1,0,0,495,0
"rmat25","sssp_push",1,0,0,496,0
"rmat25","sssp_push",1,0,0,497,0
"rmat25","sssp_push",1,0,0,498,0
"rmat25","sssp_push",1,0,0,499,0
"rmat25","sssp_push",1,0,0,500,0
"rmat25","sssp_push",1,0,0,501,0
"rmat25","sssp_push",1,0,0,502,0
"rmat25","sssp_push",1,0,0,503,0
"rmat25","sssp_push",1,0,0,504,0
"rmat25","sssp_push",1,0,0,505,0
"rmat25","sssp_push",1,0,0,506,0
"rmat25","sssp_push",1,0,0,507,0
"rmat25","sssp_push",1,0,0,508,0
"rmat25","sssp_push",1,0,0,509,0
"rmat25","sssp_push",1,0,0,510,0
"rmat25","sssp_push",1,0,0,511,0
"rmat25","sssp_push",1,0,0,512,0
"rmat25","sssp_push",1,0,0,513,0
"rmat25","sssp_push",1,0,0,514,0
"rmat25","sssp_push",1,0,0,515,0
"rmat25","sssp_push",1,0,0,516,0
"rmat25","sssp_push",1,0,0,517,0
"rmat25","sssp_push",1,0,0,518,0
"rmat25","sssp_push",1,0,0,519,0
"rmat25","sssp_push",1,0,0,520,0
"rmat25","sssp_push",1,0,0,521,0
"rmat25","sssp_push",1,0,0,522,0
"rmat25","sssp_push",1,0,0,523,0
"rmat25","sssp_push",1,0,0,524,0
"rmat25","sssp_push",1,0,0,525,0
"rmat25","sssp_push",1,0,0,526,0
"rmat25","sssp_push",1,0,0,527,0
"rmat25","sssp_push",1,0,0,528,0
"rmat25","sssp_push",1,0,0,529,0
"rmat25","sssp_push",1,0,0,530,0
"rmat25","sssp_push",1,0,0,531,0
"rmat25","sssp_push",1,0,0,532,0
"rmat25","sssp_push",1,0,0,533,0
"rmat25","sssp_push",1,0,0,534,0
"rmat25","sssp_push",1,0,0,535,0
"rmat25","sssp_push",1,0,0,536,0
"rmat25","sssp_push",1,0,0,537,0
"rmat25","sssp_push",1,0,0,538,0
"rmat25","sssp_push",1,0,0,539,0
"rmat25","sssp_push",1,0,0,540,0
"rmat25","sssp_push",1,0,0,541,0
"rmat25","sssp_push",1,0,0,542,0
"rmat25","sssp_push",1,0,0,543,0
"rmat25","sssp_push",1,0,0,544,0
"rmat25","sssp_push",1,0,0,545,0
"rmat25","sssp_push",1,0,0,546,0
"rmat25","sssp_push",1,0,0,547,0
"rmat25","sssp_push",1,0,0,548,0
"rmat25","sssp_push",1,0,0,549,0
"rmat25","sssp_push",1,0,0,550,0
"rmat25","sssp_push",1,0,0,551,0
"rmat25","sssp_push",1,0,0,552,0
"rmat25","sssp_push",1,0,0,553,0
"rmat25","sssp_push",1,0,0,554,0
"rmat25","sssp_push",1,0,0,555,0
"rmat25","sssp_push",1,0,0,556,0
"rmat25","sssp_push",1,0,0,557,0
"rmat25","sssp_push",1,0,0,558,0
"rmat25","sssp_push",1,0,0,559,0
"rmat25","sssp_push",1,0,0,560,0
"rmat25","sssp_push",1,0,0,561,0
"rmat25","sssp_push",1,0,0,562,0
"rmat25","sssp_push",1,0,0,563,0
"rmat25","sssp_push",1,0,0,564,0
"rmat25","sssp_push",1,0,0,565,0
"rmat25","sssp_push",1,0,0,566,0
"rmat25","sssp_push",1,0,0,567,0
"rmat25","sssp_push",1,0,0,568,0
"rmat25","sssp_push",1,0,0,569,0
"rmat25","sssp_push",1,0,0,570,0
"rmat25","sssp_push",1,0,0,571,0
"rmat25","sssp_push",1,0,0,572,0
"rmat25","sssp_push",1,0,0,573,0
"rmat25","sssp_push",1,0,0,574,0
"rmat25","sssp_push",1,0,0,575,0
"rmat25","sssp_push",1,0,0,576,0
"rmat25","sssp_push",1,0,0,577,0
"rmat25","sssp_push",1,0,0,578,0
"rmat25","sssp_push",1,0,0,579,0
"rmat25","sssp_push",1,0,0,580,0
"rmat25","sssp_push",1,0,0,581,0
"rmat25","sssp_push",1,0,0,582,0
"rmat25","sssp_push",1,0,0,583,0
"rmat25","sssp_push",1,0,0,584,0
"rmat25","sssp_push",1,0,0,585,0
"rmat25","sssp_push",1,0,0,586,0
"rmat25","sssp_push",1,0,0,587,0
"rmat25","sssp_push",1,0,0,588,0
"rmat25","sssp_push",1,0,0,589,0
"rmat25","sssp_push",1,0,0,590,0
"rmat25","sssp_push",1,0,0,591,0
"rmat25","sssp_push",1,0,0,592,0
"rmat25","sssp_push",1,0,0,593,0
"rmat25","sssp_push",1,0,0,594,0
"rmat25","sssp_push",1,0,0,595,0
"rmat25","sssp_push",1,0,0,596,0
"rmat25","sssp_push",1,0,0,597,0
"rmat25","sssp_push",1,0,0,598,0
"rmat25","sssp_push",1,0,0,599,0
"rmat25","sssp_push",1,0,0,600,0
"rmat25","sssp_push",1,0,0,601,0
"rmat25","sssp_push",1,0,0,602,0
"rmat25","sssp_push",1,0,0,603,0
"rmat25","sssp_push",1,0,0,604,0
"rmat25","sssp_push",1,0,0,605,0
"rmat25","sssp_push",1,0,0,606,0
"rmat25","sssp_push",1,0,0,607,0
"rmat25","sssp_push",1,0,0,608,0
"rmat25","sssp_push",1,0,0,609,0
"rmat25","sssp_push",1,0,0,610,0
"rmat25","sssp_push",1,0,0,611,0
"rmat25","sssp_push",1,0,0,612,0
"rmat25","sssp_push",1,0,0,613,0
"rmat25","sssp_push",1,0,0,614,0
"rmat25","sssp_push",1,0,0,615,0
"rmat25","sssp_push",1,0,0,616,0
"rmat25","sssp_push",1,0,0,617,0
"rmat25","sssp_push",1,0,0,618,0
"rmat25","sssp_push",1,0,0,619,0
"rmat25","sssp_push",1,0,0,620,0
"rmat25","sssp_push",1,0,0,621,0
"rmat25","sssp_push",1,0,0,622,0
"rmat25","sssp_push",1,0,0,623,0
"rmat25","sssp_push",1,0,0,624,0
"rmat25","sssp_push",1,0,0,625,0
"rmat25","sssp_push",1,0,0,626,0
"rmat25","sssp_push",1,0,0,627,0
"rmat25","sssp_push",1,0,0,628,0
"rmat25","sssp_push",1,0,0,629,0
"rmat25","sssp_push",1,0,0,630,0
"rmat25","sssp_push",1,0,0,631,0
"rmat25","sssp_push",1,0,0,632,0
"rmat25","sssp_push",1,0,0,633,0
"rmat25","sssp_push",1,0,0,634,0
"rmat25","sssp_push",1,0,0,635,0
"rmat25","sssp_push",1,0,0,636,0
"rmat25","sssp_push",1,0,0,637,0
"rmat25","sssp_push",1,0,0,638,0
"rmat25","sssp_push",1,0,0,639,0
,,,,,,
"rmat25","sssp_push",1,0,1,0,900591
"rmat25","sssp_push",1,0,1,1,478136
"rmat25","sssp_push",1,0,1,2,537833
"rmat25","sssp_push",1,0,1,3,122136
"rmat25","sssp_push",1,0,1,4,518352
"rmat25","sssp_push",1,0,1,5,165362
"rmat25","sssp_push",1,0,1,6,633542
"rmat25","sssp_push",1,0,1,7,628400
"rmat25","sssp_push",1,0,1,8,111665
"rmat25","sssp_push",1,0,1,9,74105
"rmat25","sssp_push",1,0,1,10,163638
"rmat25","sssp_push",1,0,1,11,186889
"rmat25","sssp_push",1,0,1,12,121438
"rmat25","sssp_push",1,0,1,13,185619
"rmat25","sssp_push",1,0,1,14,173833
"rmat25","sssp_push",1,0,1,15,615274
"rmat25","sssp_push",1,0,1,16,122120
"rmat25","sssp_push",1,0,1,17,98578
"rmat25","sssp_push",1,0,1,18,646802
"rmat25","sssp_push",1,0,1,19,82345
"rmat25","sssp_push",1,0,1,20,651149
"rmat25","sssp_push",1,0,1,21,293396
"rmat25","sssp_push",1,0,1,22,574206
"rmat25","sssp_push",1,0,1,23,41191
"rmat25","sssp_push",1,0,1,24,196576
"rmat25","sssp_push",1,0,1,25,513732
"rmat25","sssp_push",1,0,1,26,559268
"rmat25","sssp_push",1,0,1,27,118939
"rmat25","sssp_push",1,0,1,28,636519
"rmat25","sssp_push",1,0,1,29,578871
"rmat25","sssp_push",1,0,1,30,93304
"rmat25","sssp_push",1,0,1,31,158572
"rmat25","sssp_push",1,0,1,32,75928
"rmat25","sssp_push",1,0,1,33,87425
"rmat25","sssp_push",1,0,1,34,518222
"rmat25","sssp_push",1,0,1,35,211205
"rmat25","sssp_push",1,0,1,36,1024451
"rmat25","sssp_push",1,0,1,37,176366
"rmat25","sssp_push",1,0,1,38,182464
"rmat25","sssp_push",1,0,1,39,7492735
"rmat25","sssp_push",1,0,1,40,177254
"rmat25","sssp_push",1,0,1,41,7560439
"rmat25","sssp_push",1,0,1,42,605963
"rmat25","sssp_push",1,0,1,43,625971
"rmat25","sssp_push",1,0,1,44,514821
"rmat25","sssp_push",1,0,1,45,149217
"rmat25","sssp_push",1,0,1,46,1066696
"rmat25","sssp_push",1,0,1,47,534241
"rmat25","sssp_push",1,0,1,48,183679
"rmat25","sssp_push",1,0,1,49,97384
"rmat25","sssp_push",1,0,1,50,181990
"rmat25","sssp_push",1,0,1,51,62533
"rmat25","sssp_push",1,0,1,52,93636
"rmat25","sssp_push",1,0,1,53,8220343
"rmat25","sssp_push",1,0,1,54,743567
"rmat25","sssp_push",1,0,1,55,213056
"rmat25","sssp_push",1,0,1,56,232095
"rmat25","sssp_push",1,0,1,57,133254
"rmat25","sssp_push",1,0,1,58,125947
"rmat25","sssp_push",1,0,1,59,690465
"rmat25","sssp_push",1,0,1,60,164079
"rmat25","sssp_push",1,0,1,61,59352
"rmat25","sssp_push",1,0,1,62,218058
"rmat25","sssp_push",1,0,1,63,152121
"rmat25","sssp_push",1,0,1,64,198009
"rmat25","sssp_push",1,0,1,65,173640
"rmat25","sssp_push",1,0,1,66,537307
"rmat25","sssp_push",1,0,1,67,555586
"rmat25","sssp_push",1,0,1,68,1075483
"rmat25","sssp_push",1,0,1,69,611385
"rmat25","sssp_push",1,0,1,70,274238
"rmat25","sssp_push",1,0,1,71,196755
"rmat25","sssp_push",1,0,1,72,126397
"rmat25","sssp_push",1,0,1,73,936793
"rmat25","sssp_push",1,0,1,74,182177
"rmat25","sssp_push",1,0,1,75,327926
"rmat25","sssp_push",1,0,1,76,195723
"rmat25","sssp_push",1,0,1,77,139147
"rmat25","sssp_push",1,0,1,78,655534
"rmat25","sssp_push",1,0,1,79,490888
"rmat25","sssp_push",1,0,1,80,585824
"rmat25","sssp_push",1,0,1,81,536667
"rmat25","sssp_push",1,0,1,82,7861511
"rmat25","sssp_push",1,0,1,83,119179
"rmat25","sssp_push",1,0,1,84,95262
"rmat25","sssp_push",1,0,1,85,95425
"rmat25","sssp_push",1,0,1,86,144539
"rmat25","sssp_push",1,0,1,87,136661
"rmat25","sssp_push",1,0,1,88,111071
"rmat25","sssp_push",1,0,1,89,1097856
"rmat25","sssp_push",1,0,1,90,486323
"rmat25","sssp_push",1,0,1,91,121876
"rmat25","sssp_push",1,0,1,92,129767
"rmat25","sssp_push",1,0,1,93,172257
"rmat25","sssp_push",1,0,1,94,1156323
"rmat25","sssp_push",1,0,1,95,650100
"rmat25","sssp_push",1,0,1,96,1140283
"rmat25","sssp_push",1,0,1,97,268203
"rmat25","sssp_push",1,0,1,98,167858
"rmat25","sssp_push",1,0,1,99,581651
"rmat25","sssp_push",1,0,1,100,568485
"rmat25","sssp_push",1,0,1,101,614267
"rmat25","sssp_push",1,0,1,102,124042
"rmat25","sssp_push",1,0,1,103,517394
"rmat25","sssp_push",1,0,1,104,158366
"rmat25","sssp_push",1,0,1,105,121051
"rmat25","sssp_push",1,0,1,106,189794
"rmat25","sssp_push",1,0,1,107,8265918
"rmat25","sssp_push",1,0,1,108,536851
"rmat25","sssp_push",1,0,1,109,646765
"rmat25","sssp_push",1,0,1,110,132427
"rmat25","sssp_push",1,0,1,111,603680
"rmat25","sssp_push",1,0,1,112,1658322
"rmat25","sssp_push",1,0,1,113,141004
"rmat25","sssp_push",1,0,1,114,35259
"rmat25","sssp_push",1,0,1,115,187885
"rmat25","sssp_push",1,0,1,116,507010
"rmat25","sssp_push",1,0,1,117,167582
"rmat25","sssp_push",1,0,1,118,1076195
"rmat25","sssp_push",1,0,1,119,170670
"rmat25","sssp_push",1,0,1,120,612273
"rmat25","sssp_push",1,0,1,121,68898
"rmat25","sssp_push",1,0,1,122,222228
"rmat25","sssp_push",1,0,1,123,1089789
"rmat25","sssp_push",1,0,1,124,145871
"rmat25","sssp_push",1,0,1,125,100570
"rmat25","sssp_push",1,0,1,126,95183
"rmat25","sssp_push",1,0,1,127,110302
"rmat25","sssp_push",1,0,1,128,983820
"rmat25","sssp_push",1,0,1,129,524414
"rmat25","sssp_push",1,0,1,130,150205
"rmat25","sssp_push",1,0,1,131,578840
"rmat25","sssp_push",1,0,1,132,101246
"rmat25","sssp_push",1,0,1,133,183045
"rmat25","sssp_push",1,0,1,134,572040
"rmat25","sssp_push",1,0,1,135,182873
"rmat25","sssp_push",1,0,1,136,605099
"rmat25","sssp_push",1,0,1,137,529739
"rmat25","sssp_push",1,0,1,138,192271
"rmat25","sssp_push",1,0,1,139,66795
"rmat25","sssp_push",1,0,1,140,160237
"rmat25","sssp_push",1,0,1,141,213767
"rmat25","sssp_push",1,0,1,142,714707
"rmat25","sssp_push",1,0,1,143,8087906
"rmat25","sssp_push",1,0,1,144,614996
"rmat25","sssp_push",1,0,1,145,171020
"rmat25","sssp_push",1,0,1,146,101118
"rmat25","sssp_push",1,0,1,147,585323
"rmat25","sssp_push",1,0,1,148,149006
"rmat25","sssp_push",1,0,1,149,152578
"rmat25","sssp_push",1,0,1,150,657084
"rmat25","sssp_push",1,0,1,151,665829
"rmat25","sssp_push",1,0,1,152,522475
"rmat25","sssp_push",1,0,1,153,152223
"rmat25","sssp_push",1,0,1,154,459695
"rmat25","sssp_push",1,0,1,155,153065
"rmat25","sssp_push",1,0,1,156,143919
"rmat25","sssp_push",1,0,1,157,149690
"rmat25","sssp_push",1,0,1,158,523819
"rmat25","sssp_push",1,0,1,159,151020
"rmat25","sssp_push",1,0,1,160,78284
"rmat25","sssp_push",1,0,1,161,120880
"rmat25","sssp_push",1,0,1,162,193249
"rmat25","sssp_push",1,0,1,163,580361
"rmat25","sssp_push",1,0,1,164,1061380
"rmat25","sssp_push",1,0,1,165,101026
"rmat25","sssp_push",1,0,1,166,1086377
"rmat25","sssp_push",1,0,1,167,84849
"rmat25","sssp_push",1,0,1,168,271010
"rmat25","sssp_push",1,0,1,169,128373
"rmat25","sssp_push",1,0,1,170,103158
"rmat25","sssp_push",1,0,1,171,72722
"rmat25","sssp_push",1,0,1,172,150295
"rmat25","sssp_push",1,0,1,173,126600
"rmat25","sssp_push",1,0,1,174,175426
"rmat25","sssp_push",1,0,1,175,715306
"rmat25","sssp_push",1,0,1,176,157543
"rmat25","sssp_push",1,0,1,177,63151
"rmat25","sssp_push",1,0,1,178,1061475
"rmat25","sssp_push",1,0,1,179,156349
"rmat25","sssp_push",1,0,1,180,234154
"rmat25","sssp_push",1,0,1,181,118729
"rmat25","sssp_push",1,0,1,182,156966
"rmat25","sssp_push",1,0,1,183,530437
"rmat25","sssp_push",1,0,1,184,597546
"rmat25","sssp_push",1,0,1,185,130928
"rmat25","sssp_push",1,0,1,186,1153001
"rmat25","sssp_push",1,0,1,187,524965
"rmat25","sssp_push",1,0,1,188,185160
"rmat25","sssp_push",1,0,1,189,648453
"rmat25","sssp_push",1,0,1,190,131308
"rmat25","sssp_push",1,0,1,191,173300
"rmat25","sssp_push",1,0,1,192,242402
"rmat25","sssp_push",1,0,1,193,100638
"rmat25","sssp_push",1,0,1,194,151584
"rmat25","sssp_push",1,0,1,195,201130
"rmat25","sssp_push",1,0,1,196,623386
"rmat25","sssp_push",1,0,1,197,952289
"rmat25","sssp_push",1,0,1,198,99112
"rmat25","sssp_push",1,0,1,199,113753
"rmat25","sssp_push",1,0,1,200,644152
"rmat25","sssp_push",1,0,1,201,131454
"rmat25","sssp_push",1,0,1,202,150839
"rmat25","sssp_push",1,0,1,203,90628
"rmat25","sssp_push",1,0,1,204,497247
"rmat25","sssp_push",1,0,1,205,636683
"rmat25","sssp_push",1,0,1,206,149535
"rmat25","sssp_push",1,0,1,207,277492
"rmat25","sssp_push",1,0,1,208,567169
"rmat25","sssp_push",1,0,1,209,8381068
"rmat25","sssp_push",1,0,1,210,87999
"rmat25","sssp_push",1,0,1,211,7861813
"rmat25","sssp_push",1,0,1,212,32392
"rmat25","sssp_push",1,0,1,213,467795
"rmat25","sssp_push",1,0,1,214,542963
"rmat25","sssp_push",1,0,1,215,134750
"rmat25","sssp_push",1,0,1,216,112512
"rmat25","sssp_push",1,0,1,217,89724
"rmat25","sssp_push",1,0,1,218,637944
"rmat25","sssp_push",1,0,1,219,45574
"rmat25","sssp_push",1,0,1,220,112099
"rmat25","sssp_push",1,0,1,221,77057
"rmat25","sssp_push",1,0,1,222,63636
"rmat25","sssp_push",1,0,1,223,161031
"rmat25","sssp_push",1,0,1,224,912619
"rmat25","sssp_push",1,0,1,225,666722
"rmat25","sssp_push",1,0,1,226,83705
"rmat25","sssp_push",1,0,1,227,155445
"rmat25","sssp_push",1,0,1,228,454219
"rmat25","sssp_push",1,0,1,229,120653
"rmat25","sssp_push",1,0,1,230,147225
"rmat25","sssp_push",1,0,1,231,64241
"rmat25","sssp_push",1,0,1,232,61812
"rmat25","sssp_push",1,0,1,233,102109
"rmat25","sssp_push",1,0,1,234,129160
"rmat25","sssp_push",1,0,1,235,215814
"rmat25","sssp_push",1,0,1,236,924425
"rmat25","sssp_push",1,0,1,237,966787
"rmat25","sssp_push",1,0,1,238,498123
"rmat25","sssp_push",1,0,1,239,109573
"rmat25","sssp_push",1,0,1,240,213188
"rmat25","sssp_push",1,0,1,241,99856
"rmat25","sssp_push",1,0,1,242,632766
"rmat25","sssp_push",1,0,1,243,99090
"rmat25","sssp_push",1,0,1,244,572308
"rmat25","sssp_push",1,0,1,245,213707
"rmat25","sssp_push",1,0,1,246,577856
"rmat25","sssp_push",1,0,1,247,7976515
"rmat25","sssp_push",1,0,1,248,150289
"rmat25","sssp_push",1,0,1,249,659392
"rmat25","sssp_push",1,0,1,250,538974
"rmat25","sssp_push",1,0,1,251,93436
"rmat25","sssp_push",1,0,1,252,70287
"rmat25","sssp_push",1,0,1,253,103972
"rmat25","sssp_push",1,0,1,254,574019
"rmat25","sssp_push",1,0,1,255,581204
"rmat25","sssp_push",1,0,1,256,201660
"rmat25","sssp_push",1,0,1,257,127862
"rmat25","sssp_push",1,0,1,258,131879
"rmat25","sssp_push",1,0,1,259,536807
"rmat25","sssp_push",1,0,1,260,501030
"rmat25","sssp_push",1,0,1,261,114482
"rmat25","sssp_push",1,0,1,262,147067
"rmat25","sssp_push",1,0,1,263,664153
"rmat25","sssp_push",1,0,1,264,115378
"rmat25","sssp_push",1,0,1,265,119167
"rmat25","sssp_push",1,0,1,266,1090800
"rmat25","sssp_push",1,0,1,267,74833
"rmat25","sssp_push",1,0,1,268,484895
"rmat25","sssp_push",1,0,1,269,148184
"rmat25","sssp_push",1,0,1,270,98232
"rmat25","sssp_push",1,0,1,271,121064
"rmat25","sssp_push",1,0,1,272,657872
"rmat25","sssp_push",1,0,1,273,92269
"rmat25","sssp_push",1,0,1,274,272771
"rmat25","sssp_push",1,0,1,275,93957
"rmat25","sssp_push",1,0,1,276,747863
"rmat25","sssp_push",1,0,1,277,138617
"rmat25","sssp_push",1,0,1,278,992417
"rmat25","sssp_push",1,0,1,279,638130
"rmat25","sssp_push",1,0,1,280,115094
"rmat25","sssp_push",1,0,1,281,724814
"rmat25","sssp_push",1,0,1,282,169375
"rmat25","sssp_push",1,0,1,283,206649
"rmat25","sssp_push",1,0,1,284,179287
"rmat25","sssp_push",1,0,1,285,126588
"rmat25","sssp_push",1,0,1,286,205689
"rmat25","sssp_push",1,0,1,287,232174
"rmat25","sssp_push",1,0,1,288,600259
"rmat25","sssp_push",1,0,1,289,132964
"rmat25","sssp_push",1,0,1,290,1143679
"rmat25","sssp_push",1,0,1,291,34798
"rmat25","sssp_push",1,0,1,292,216693
"rmat25","sssp_push",1,0,1,293,505857
"rmat25","sssp_push",1,0,1,294,110759
"rmat25","sssp_push",1,0,1,295,7696568
"rmat25","sssp_push",1,0,1,296,154017
"rmat25","sssp_push",1,0,1,297,216595
"rmat25","sssp_push",1,0,1,298,1088193
"rmat25","sssp_push",1,0,1,299,58230
"rmat25","sssp_push",1,0,1,300,267989
"rmat25","sssp_push",1,0,1,301,656553
"rmat25","sssp_push",1,0,1,302,159187
"rmat25","sssp_push",1,0,1,303,144454
"rmat25","sssp_push",1,0,1,304,624488
"rmat25","sssp_push",1,0,1,305,71235
"rmat25","sssp_push",1,0,1,306,1068198
"rmat25","sssp_push",1,0,1,307,8013924
"rmat25","sssp_push",1,0,1,308,152655
"rmat25","sssp_push",1,0,1,309,509073
"rmat25","sssp_push",1,0,1,310,138178
"rmat25","sssp_push",1,0,1,311,530827
"rmat25","sssp_push",1,0,1,312,978486
"rmat25","sssp_push",1,0,1,313,164315
"rmat25","sssp_push",1,0,1,314,75017
"rmat25","sssp_push",1,0,1,315,29450
"rmat25","sssp_push",1,0,1,316,119508
"rmat25","sssp_push",1,0,1,317,1115643
"rmat25","sssp_push",1,0,1,318,602235
"rmat25","sssp_push",1,0,1,319,176982
"rmat25","sssp_push",1,0,1,320,100829
"rmat25","sssp_push",1,0,1,321,540012
"rmat25","sssp_push",1,0,1,322,1066367
"rmat25","sssp_push",1,0,1,323,166577
"rmat25","sssp_push",1,0,1,324,172726
"rmat25","sssp_push",1,0,1,325,711115
"rmat25","sssp_push",1,0,1,326,525151
"rmat25","sssp_push",1,0,1,327,104475
"rmat25","sssp_push",1,0,1,328,156732
"rmat25","sssp_push",1,0,1,329,1089212
"rmat25","sssp_push",1,0,1,330,123301
"rmat25","sssp_push",1,0,1,331,28428
"rmat25","sssp_push",1,0,1,332,67659
"rmat25","sssp_push",1,0,1,333,119827
"rmat25","sssp_push",1,0,1,334,593098
"rmat25","sssp_push",1,0,1,335,116687
"rmat25","sssp_push",1,0,1,336,621844
"rmat25","sssp_push",1,0,1,337,656337
"rmat25","sssp_push",1,0,1,338,952441
"rmat25","sssp_push",1,0,1,339,554860
"rmat25","sssp_push",1,0,1,340,114655
"rmat25","sssp_push",1,0,1,341,596454
"rmat25","sssp_push",1,0,1,342,175726
"rmat25","sssp_push",1,0,1,343,132064
"rmat25","sssp_push",1,0,1,344,638050
"rmat25","sssp_push",1,0,1,345,227507
"rmat25","sssp_push",1,0,1,346,193429
"rmat25","sssp_push",1,0,1,347,1047121
"rmat25","sssp_push",1,0,1,348,1003646
"rmat25","sssp_push",1,0,1,349,106918
"rmat25","sssp_push",1,0,1,350,761149
"rmat25","sssp_push",1,0,1,351,656672
"rmat25","sssp_push",1,0,1,352,50519
"rmat25","sssp_push",1,0,1,353,118952
"rmat25","sssp_push",1,0,1,354,124185
"rmat25","sssp_push",1,0,1,355,97114
"rmat25","sssp_push",1,0,1,356,939919
"rmat25","sssp_push",1,0,1,357,674418
"rmat25","sssp_push",1,0,1,358,113819
"rmat25","sssp_push",1,0,1,359,122092
"rmat25","sssp_push",1,0,1,360,214559
"rmat25","sssp_push",1,0,1,361,99304
"rmat25","sssp_push",1,0,1,362,146387
"rmat25","sssp_push",1,0,1,363,177470
"rmat25","sssp_push",1,0,1,364,107983
"rmat25","sssp_push",1,0,1,365,167794
"rmat25","sssp_push",1,0,1,366,171542
"rmat25","sssp_push",1,0,1,367,195468
"rmat25","sssp_push",1,0,1,368,104636
"rmat25","sssp_push",1,0,1,369,97187
"rmat25","sssp_push",1,0,1,370,493278
"rmat25","sssp_push",1,0,1,371,579128
"rmat25","sssp_push",1,0,1,372,1863218
"rmat25","sssp_push",1,0,1,373,122308
"rmat25","sssp_push",1,0,1,374,610818
"rmat25","sssp_push",1,0,1,375,206612
"rmat25","sssp_push",1,0,1,376,153205
"rmat25","sssp_push",1,0,1,377,52977
"rmat25","sssp_push",1,0,1,378,179154
"rmat25","sssp_push",1,0,1,379,1159502
"rmat25","sssp_push",1,0,1,380,159436
"rmat25","sssp_push",1,0,1,381,558786
"rmat25","sssp_push",1,0,1,382,635393
"rmat25","sssp_push",1,0,1,383,124440
"rmat25","sssp_push",1,0,1,384,674048
"rmat25","sssp_push",1,0,1,385,573715
"rmat25","sssp_push",1,0,1,386,156616
"rmat25","sssp_push",1,0,1,387,85119
"rmat25","sssp_push",1,0,1,388,637553
"rmat25","sssp_push",1,0,1,389,641091
"rmat25","sssp_push",1,0,1,390,81961
"rmat25","sssp_push",1,0,1,391,50570
"rmat25","sssp_push",1,0,1,392,7606836
"rmat25","sssp_push",1,0,1,393,87516
"rmat25","sssp_push",1,0,1,394,65654
"rmat25","sssp_push",1,0,1,395,959403
"rmat25","sssp_push",1,0,1,396,134921
"rmat25","sssp_push",1,0,1,397,152020
"rmat25","sssp_push",1,0,1,398,719583
"rmat25","sssp_push",1,0,1,399,616034
"rmat25","sssp_push",1,0,1,400,1082303
"rmat25","sssp_push",1,0,1,401,7680096
"rmat25","sssp_push",1,0,1,402,122756
"rmat25","sssp_push",1,0,1,403,71218
"rmat25","sssp_push",1,0,1,404,455132
"rmat25","sssp_push",1,0,1,405,201272
"rmat25","sssp_push",1,0,1,406,663302
"rmat25","sssp_push",1,0,1,407,101716
"rmat25","sssp_push",1,0,1,408,175788
"rmat25","sssp_push",1,0,1,409,219853
"rmat25","sssp_push",1,0,1,410,183260
"rmat25","sssp_push",1,0,1,411,116928
"rmat25","sssp_push",1,0,1,412,88749
"rmat25","sssp_push",1,0,1,413,592183
"rmat25","sssp_push",1,0,1,414,73677
"rmat25","sssp_push",1,0,1,415,123307
"rmat25","sssp_push",1,0,1,416,118347
"rmat25","sssp_push",1,0,1,417,522425
"rmat25","sssp_push",1,0,1,418,174246
"rmat25","sssp_push",1,0,1,419,652535
"rmat25","sssp_push",1,0,1,420,542611
"rmat25","sssp_push",1,0,1,421,190300
"rmat25","sssp_push",1,0,1,422,119838
"rmat25","sssp_push",1,0,1,423,58049
"rmat25","sssp_push",1,0,1,424,503783
"rmat25","sssp_push",1,0,1,425,189278
"rmat25","sssp_push",1,0,1,426,148492
"rmat25","sssp_push",1,0,1,427,646873
"rmat25","sssp_push",1,0,1,428,152290
"rmat25","sssp_push",1,0,1,429,116030
"rmat25","sssp_push",1,0,1,430,476538
"rmat25","sssp_push",1,0,1,431,194425
"rmat25","sssp_push",1,0,1,432,597412
"rmat25","sssp_push",1,0,1,433,590997
"rmat25","sssp_push",1,0,1,434,223649
"rmat25","sssp_push",1,0,1,435,151799
"rmat25","sssp_push",1,0,1,436,594055
"rmat25","sssp_push",1,0,1,437,143009
"rmat25","sssp_push",1,0,1,438,94428
"rmat25","sssp_push",1,0,1,439,142470
"rmat25","sssp_push",1,0,1,440,638345
"rmat25","sssp_push",1,0,1,441,215571
"rmat25","sssp_push",1,0,1,442,59987
"rmat25","sssp_push",1,0,1,443,152438
"rmat25","sssp_push",1,0,1,444,538247
"rmat25","sssp_push",1,0,1,445,614780
"rmat25","sssp_push",1,0,1,446,113270
"rmat25","sssp_push",1,0,1,447,7681627
"rmat25","sssp_push",1,0,1,448,93727
"rmat25","sssp_push",1,0,1,449,173000
"rmat25","sssp_push",1,0,1,450,737682
"rmat25","sssp_push",1,0,1,451,257578
"rmat25","sssp_push",1,0,1,452,7437943
"rmat25","sssp_push",1,0,1,453,201640
"rmat25","sssp_push",1,0,1,454,105252
"rmat25","sssp_push",1,0,1,455,1011814
"rmat25","sssp_push",1,0,1,456,601063
"rmat25","sssp_push",1,0,1,457,8478633
"rmat25","sssp_push",1,0,1,458,541070
"rmat25","sssp_push",1,0,1,459,104321
"rmat25","sssp_push",1,0,1,460,1937917
"rmat25","sssp_push",1,0,1,461,201279
"rmat25","sssp_push",1,0,1,462,265773
"rmat25","sssp_push",1,0,1,463,151968
"rmat25","sssp_push",1,0,1,464,115607
"rmat25","sssp_push",1,0,1,465,946443
"rmat25","sssp_push",1,0,1,466,157870
"rmat25","sssp_push",1,0,1,467,948385
"rmat25","sssp_push",1,0,1,468,7526227
"rmat25","sssp_push",1,0,1,469,236583
"rmat25","sssp_push",1,0,1,470,149190
"rmat25","sssp_push",1,0,1,471,154096
"rmat25","sssp_push",1,0,1,472,537363
"rmat25","sssp_push",1,0,1,473,69298
"rmat25","sssp_push",1,0,1,474,157074
"rmat25","sssp_push",1,0,1,475,191025
"rmat25","sssp_push",1,0,1,476,622152
"rmat25","sssp_push",1,0,1,477,601143
"rmat25","sssp_push",1,0,1,478,160751
"rmat25","sssp_push",1,0,1,479,534086
"rmat25","sssp_push",1,0,1,480,462299
"rmat25","sssp_push",1,0,1,481,639449
"rmat25","sssp_push",1,0,1,482,65943
"rmat25","sssp_push",1,0,1,483,121197
"rmat25","sssp_push",1,0,1,484,95052
"rmat25","sssp_push",1,0,1,485,656927
"rmat25","sssp_push",1,0,1,486,84404
"rmat25","sssp_push",1,0,1,487,202330
"rmat25","sssp_push",1,0,1,488,631729
"rmat25","sssp_push",1,0,1,489,1000103
"rmat25","sssp_push",1,0,1,490,179263
"rmat25","sssp_push",1,0,1,491,149006
"rmat25","sssp_push",1,0,1,492,1096922
"rmat25","sssp_push",1,0,1,493,1049801
"rmat25","sssp_push",1,0,1,494,146415
"rmat25","sssp_push",1,0,1,495,1335295
"rmat25","sssp_push",1,0,1,496,541798
"rmat25","sssp_push",1,0,1,497,99377
"rmat25","sssp_push",1,0,1,498,118573
"rmat25","sssp_push",1,0,1,499,89945
"rmat25","sssp_push",1,0,1,500,8152732
"rmat25","sssp_push",1,0,1,501,115747
"rmat25","sssp_push",1,0,1,502,563588
"rmat25","sssp_push",1,0,1,503,145167
"rmat25","sssp_push",1,0,1,504,68044
"rmat25","sssp_push",1,0,1,505,8097505
"rmat25","sssp_push",1,0,1,506,111776
"rmat25","sssp_push",1,0,1,507,96435
"rmat25","sssp_push",1,0,1,508,178706
"rmat25","sssp_push",1,0,1,509,179782
"rmat25","sssp_push",1,0,1,510,125901
"rmat25","sssp_push",1,0,1,511,624533
"rmat25","sssp_push",1,0,1,512,69503
"rmat25","sssp_push",1,0,1,513,1000859
"rmat25","sssp_push",1,0,1,514,152287
"rmat25","sssp_push",1,0,1,515,194697
"rmat25","sssp_push",1,0,1,516,154586
"rmat25","sssp_push",1,0,1,517,644249
"rmat25","sssp_push",1,0,1,518,968976
"rmat25","sssp_push",1,0,1,519,96288
"rmat25","sssp_push",1,0,1,520,78745
"rmat25","sssp_push",1,0,1,521,206746
"rmat25","sssp_push",1,0,1,522,584696
"rmat25","sssp_push",1,0,1,523,93636
"rmat25","sssp_push",1,0,1,524,128926
"rmat25","sssp_push",1,0,1,525,157945
"rmat25","sssp_push",1,0,1,526,506621
"rmat25","sssp_push",1,0,1,527,6983719
"rmat25","sssp_push",1,0,1,528,618255
"rmat25","sssp_push",1,0,1,529,205837
"rmat25","sssp_push",1,0,1,530,289519
"rmat25","sssp_push",1,0,1,531,136572
"rmat25","sssp_push",1,0,1,532,224161
"rmat25","sssp_push",1,0,1,533,521130
"rmat25","sssp_push",1,0,1,534,191286
"rmat25","sssp_push",1,0,1,535,670737
"rmat25","sssp_push",1,0,1,536,89841
"rmat25","sssp_push",1,0,1,537,625295
"rmat25","sssp_push",1,0,1,538,43754
"rmat25","sssp_push",1,0,1,539,107773
"rmat25","sssp_push",1,0,1,540,208540
"rmat25","sssp_push",1,0,1,541,614880
"rmat25","sssp_push",1,0,1,542,53126
"rmat25","sssp_push",1,0,1,543,40953
"rmat25","sssp_push",1,0,1,544,136979
"rmat25","sssp_push",1,0,1,545,598685
"rmat25","sssp_push",1,0,1,546,7987816
"rmat25","sssp_push",1,0,1,547,96415
"rmat25","sssp_push",1,0,1,548,257831
"rmat25","sssp_push",1,0,1,549,121214
"rmat25","sssp_push",1,0,1,550,125691
"rmat25","sssp_push",1,0,1,551,548844
"rmat25","sssp_push",1,0,1,552,183693
"rmat25","sssp_push",1,0,1,553,96615
"rmat25","sssp_push",1,0,1,554,100753
"rmat25","sssp_push",1,0,1,555,121905
"rmat25","sssp_push",1,0,1,556,99649
"rmat25","sssp_push",1,0,1,557,6790252
"rmat25","sssp_push",1,0,1,558,168803
"rmat25","sssp_push",1,0,1,559,619510
"rmat25","sssp_push",1,0,1,560,178007
"rmat25","sssp_push",1,0,1,561,554212
"rmat25","sssp_push",1,0,1,562,517684
"rmat25","sssp_push",1,0,1,563,7875359
"rmat25","sssp_push",1,0,1,564,95671
"rmat25","sssp_push",1,0,1,565,673725
"rmat25","sssp_push",1,0,1,566,973671
"rmat25","sssp_push",1,0,1,567,785007
"rmat25","sssp_push",1,0,1,568,175218
"rmat25","sssp_push",1,0,1,569,539402
"rmat25","sssp_push",1,0,1,570,142301
"rmat25","sssp_push",1,0,1,571,165149
"rmat25","sssp_push",1,0,1,572,577944
"rmat25","sssp_push",1,0,1,573,43650
"rmat25","sssp_push",1,0,1,574,153736
"rmat25","sssp_push",1,0,1,575,123456
"rmat25","sssp_push",1,0,1,576,151862
"rmat25","sssp_push",1,0,1,577,515562
"rmat25","sssp_push",1,0,1,578,571518
"rmat25","sssp_push",1,0,1,579,707790
"rmat25","sssp_push",1,0,1,580,124874
"rmat25","sssp_push",1,0,1,581,61165
"rmat25","sssp_push",1,0,1,582,138501
"rmat25","sssp_push",1,0,1,583,7610196
"rmat25","sssp_push",1,0,1,584,995759
"rmat25","sssp_push",1,0,1,585,181873
"rmat25","sssp_push",1,0,1,586,282769
"rmat25","sssp_push",1,0,1,587,189971
"rmat25","sssp_push",1,0,1,588,979191
"rmat25","sssp_push",1,0,1,589,8003424
"rmat25","sssp_push",1,0,1,590,102517
"rmat25","sssp_push",1,0,1,591,520463
"rmat25","sssp_push",1,0,1,592,214318
"rmat25","sssp_push",1,0,1,593,86985
"rmat25","sssp_push",1,0,1,594,57088
"rmat25","sssp_push",1,0,1,595,142045
"rmat25","sssp_push",1,0,1,596,99466
"rmat25","sssp_push",1,0,1,597,177808
"rmat25","sssp_push",1,0,1,598,185953
"rmat25","sssp_push",1,0,1,599,193276
"rmat25","sssp_push",1,0,1,600,66298
"rmat25","sssp_push",1,0,1,601,153863
"rmat25","sssp_push",1,0,1,602,93425
"rmat25","sssp_push",1,0,1,603,165621
"rmat25","sssp_push",1,0,1,604,233910
"rmat25","sssp_push",1,0,1,605,111143
"rmat25","sssp_push",1,0,1,606,110430
"rmat25","sssp_push",1,0,1,607,1103443
"rmat25","sssp_push",1,0,1,608,177360
"rmat25","sssp_push",1,0,1,609,533869
"rmat25","sssp_push",1,0,1,610,97759
"rmat25","sssp_push",1,0,1,611,1061526
"rmat25","sssp_push",1,0,1,612,1054827
"rmat25","sssp_push",1,0,1,613,140854
"rmat25","sssp_push",1,0,1,614,606256
"rmat25","sssp_push",1,0,1,615,176145
"rmat25","sssp_push",1,0,1,616,295421
"rmat25","sssp_push",1,0,1,617,554590
"rmat25","sssp_push",1,0,1,618,94323
"rmat25","sssp_push",1,0,1,619,138343
"rmat25","sssp_push",1,0,1,620,625228
"rmat25","sssp_push",1,0,1,621,611135
"rmat25","sssp_push",1,0,1,622,89416
"rmat25","sssp_push",1,0,1,623,131773
"rmat25","sssp_push",1,0,1,624,488588
"rmat25","sssp_push",1,0,1,625,545470
"rmat25","sssp_push",1,0,1,626,173614
"rmat25","sssp_push",1,0,1,627,589620
"rmat25","sssp_push",1,0,1,628,646919
"rmat25","sssp_push",1,0,1,629,101473
"rmat25","sssp_push",1,0,1,630,138247
"rmat25","sssp_push",1,0,1,631,720975
"rmat25","sssp_push",1,0,1,632,975309
"rmat25","sssp_push",1,0,1,633,120185
"rmat25","sssp_push",1,0,1,634,483440
"rmat25","sssp_push",1,0,1,635,94500
"rmat25","sssp_push",1,0,1,636,211608
"rmat25","sssp_push",1,0,1,637,100332
"rmat25","sssp_push",1,0,1,638,161899
"rmat25","sssp_push",1,0,1,639,558064
,,,,,,
"rmat25","sssp_push",1,0,2,0,1331
"rmat25","sssp_push",1,0,2,1,3169
"rmat25","sssp_push",1,0,2,2,3883
"rmat25","sssp_push",1,0,2,3,2504
"rmat25","sssp_push",1,0,2,4,1471
"rmat25","sssp_push",1,0,2,5,3572
"rmat25","sssp_push",1,0,2,6,3431
"rmat25","sssp_push",1,0,2,7,1738
"rmat25","sssp_push",1,0,2,8,1567
"rmat25","sssp_push",1,0,2,9,1724
"rmat25","sssp_push",1,0,2,10,3545
"rmat25","sssp_push",1,0,2,11,2346
"rmat25","sssp_push",1,0,2,12,2010
"rmat25","sssp_push",1,0,2,13,2169
"rmat25","sssp_push",1,0,2,14,3398
"rmat25","sssp_push",1,0,2,15,1820
"rmat25","sssp_push",1,0,2,16,4708
"rmat25","sssp_push",1,0,2,17,3596
"rmat25","sssp_push",1,0,2,18,2127
"rmat25","sssp_push",1,0,2,19,2430
"rmat25","sssp_push",1,0,2,20,3071
"rmat25","sssp_push",1,0,2,21,4235
"rmat25","sssp_push",1,0,2,22,1478
"rmat25","sssp_push",1,0,2,23,1435
"rmat25","sssp_push",1,0,2,24,2411
"rmat25","sssp_push",1,0,2,25,2904
"rmat25","sssp_push",1,0,2,26,1891
"rmat25","sssp_push",1,0,2,27,3612
"rmat25","sssp_push",1,0,2,28,3240
"rmat25","sssp_push",1,0,2,29,2834
"rmat25","sssp_push",1,0,2,30,1779
"rmat25","sssp_push",1,0,2,31,4284
"rmat25","sssp_push",1,0,2,32,2028
"rmat25","sssp_push",1,0,2,33,2057
"rmat25","sssp_push",1,0,2,34,1932
"rmat25","sssp_push",1,0,2,35,3672
"rmat25","sssp_push",1,0,2,36,2750
"rmat25","sssp_push",1,0,2,37,2043
"rmat25","sssp_push",1,0,2,38,2084
"rmat25","sssp_push",1,0,2,39,38
"rmat25","sssp_push",1,0,2,40,2888
"rmat25","sssp_push",1,0,2,41,1309
"rmat25","sssp_push",1,0,2,42,1878
"rmat25","sssp_push",1,0,2,43,1610
"rmat25","sssp_push",1,0,2,44,1839
"rmat25","sssp_push",1,0,2,45,1764
"rmat25","sssp_push",1,0,2,46,2203
"rmat25","sssp_push",1,0,2,47,3452
"rmat25","sssp_push",1,0,2,48,5157
"rmat25","sssp_push",1,0,2,49,5940
"rmat25","sssp_push",1,0,2,50,3906
"rmat25","sssp_push",1,0,2,51,3299
"rmat25","sssp_push",1,0,2,52,1795
"rmat25","sssp_push",1,0,2,53,1397
"rmat25","sssp_push",1,0,2,54,2574
"rmat25","sssp_push",1,0,2,55,2075
"rmat25","sssp_push",1,0,2,56,1614
"rmat25","sssp_push",1,0,2,57,1572
"rmat25","sssp_push",1,0,2,58,4065
"rmat25","sssp_push",1,0,2,59,1654
"rmat25","sssp_push",1,0,2,60,3925
"rmat25","sssp_push",1,0,2,61,1328
"rmat25","sssp_push",1,0,2,62,1804
"rmat25","sssp_push",1,0,2,63,7022
"rmat25","sssp_push",1,0,2,64,2430
"rmat25","sssp_push",1,0,2,65,2301
"rmat25","sssp_push",1,0,2,66,3331
"rmat25","sssp_push",1,0,2,67,2745
"rmat25","sssp_push",1,0,2,68,1593
"rmat25","sssp_push",1,0,2,69,1788
"rmat25","sssp_push",1,0,2,70,2551
"rmat25","sssp_push",1,0,2,71,3433
"rmat25","sssp_push",1,0,2,72,2231
"rmat25","sssp_push",1,0,2,73,3270
"rmat25","sssp_push",1,0,2,74,3539
"rmat25","sssp_push",1,0,2,75,1583
"rmat25","sssp_push",1,0,2,76,2841
"rmat25","sssp_push",1,0,2,77,2039
"rmat25","sssp_push",1,0,2,78,1400
"rmat25","sssp_push",1,0,2,79,1306
"rmat25","sssp_push",1,0,2,80,1290
"rmat25","sssp_push",1,0,2,81,1254
"rmat25","sssp_push",1,0,2,82,38
"rmat25","sssp_push",1,0,2,83,2077
"rmat25","sssp_push",1,0,2,84,1734
"rmat25","sssp_push",1,0,2,85,2547
"rmat25","sssp_push",1,0,2,86,5293
"rmat25","sssp_push",1,0,2,87,1473
"rmat25","sssp_push",1,0,2,88,2153
"rmat25","sssp_push",1,0,2,89,1946
"rmat25","sssp_push",1,0,2,90,1383
"rmat25","sssp_push",1,0,2,91,1723
"rmat25","sssp_push",1,0,2,92,3580
"rmat25","sssp_push",1,0,2,93,3272
"rmat25","sssp_push",1,0,2,94,3149
"rmat25","sssp_push",1,0,2,95,3290
"rmat25","sssp_push",1,0,2,96,3728
"rmat25","sssp_push",1,0,2,97,5714
"rmat25","sssp_push",1,0,2,98,1804
"rmat25","sssp_push",1,0,2,99,1861
"rmat25","sssp_push",1,0,2,100,1209
"rmat25","sssp_push",1,0,2,101,2147
"rmat25","sssp_push",1,0,2,102,2821
"rmat25","sssp_push",1,0,2,103,1540
"rmat25","sssp_push",1,0,2,104,3253
"rmat25","sssp_push",1,0,2,105,1796
"rmat25","sssp_push",1,0,2,106,2014
"rmat25","sssp_push",1,0,2,107,934
"rmat25","sssp_push",1,0,2,108,3269
"rmat25","sssp_push",1,0,2,109,1139
"rmat25","sssp_push",1,0,2,110,3535
"rmat25","sssp_push",1,0,2,111,3255
"rmat25","sssp_push",1,0,2,112,1072
"rmat25","sssp_push",1,0,2,113,4392
"rmat25","sssp_push",1,0,2,114,1757
"rmat25","sssp_push",1,0,2,115,1860
"rmat25","sssp_push",1,0,2,116,3668
"rmat25","sssp_push",1,0,2,117,3265
"rmat25","sssp_push",1,0,2,118,2878
"rmat25","sssp_push",1,0,2,119,2358
"rmat25","sssp_push",1,0,2,120,1562
"rmat25","sssp_push",1,0,2,121,1801
"rmat25","sssp_push",1,0,2,122,2081
"rmat25","sssp_push",1,0,2,123,1834
"rmat25","sssp_push",1,0,2,124,2064
"rmat25","sssp_push",1,0,2,125,3215
"rmat25","sssp_push",1,0,2,126,5328
"rmat25","sssp_push",1,0,2,127,1965
"rmat25","sssp_push",1,0,2,128,3545
"rmat25","sssp_push",1,0,2,129,2104
"rmat25","sssp_push",1,0,2,130,3481
"rmat25","sssp_push",1,0,2,131,1366
"rmat25","sssp_push",1,0,2,132,2014
"rmat25","sssp_push",1,0,2,133,3501
"rmat25","sssp_push",1,0,2,134,2201
"rmat25","sssp_push",1,0,2,135,1781
"rmat25","sssp_push",1,0,2,136,1543
"rmat25","sssp_push",1,0,2,137,2742
"rmat25","sssp_push",1,0,2,138,2252
"rmat25","sssp_push",1,0,2,139,2118
"rmat25","sssp_push",1,0,2,140,1786
"rmat25","sssp_push",1,0,2,141,3131
"rmat25","sssp_push",1,0,2,142,1261
"rmat25","sssp_push",1,0,2,143,2954
"rmat25","sssp_push",1,0,2,144,1431
"rmat25","sssp_push",1,0,2,145,2110
"rmat25","sssp_push",1,0,2,146,1970
"rmat25","sssp_push",1,0,2,147,1241
"rmat25","sssp_push",1,0,2,148,3590
"rmat25","sssp_push",1,0,2,149,1863
"rmat25","sssp_push",1,0,2,150,3035
"rmat25","sssp_push",1,0,2,151,1034
"rmat25","sssp_push",1,0,2,152,2220
"rmat25","sssp_push",1,0,2,153,1991
"rmat25","sssp_push",1,0,2,154,5502
"rmat25","sssp_push",1,0,2,155,2274
"rmat25","sssp_push",1,0,2,156,2346
"rmat25","sssp_push",1,0,2,157,2023
"rmat25","sssp_push",1,0,2,158,1671
"rmat25","sssp_push",1,0,2,159,1600
"rmat25","sssp_push",1,0,2,160,2057
"rmat25","sssp_push",1,0,2,161,2360
"rmat25","sssp_push",1,0,2,162,1735
"rmat25","sssp_push",1,0,2,163,1343
"rmat25","sssp_push",1,0,2,164,1669
"rmat25","sssp_push",1,0,2,165,3113
"rmat25","sssp_push",1,0,2,166,1024
"rmat25","sssp_push",1,0,2,167,4130
"rmat25","sssp_push",1,0,2,168,3456
"rmat25","sssp_push",1,0,2,169,3916
"rmat25","sssp_push",1,0,2,170,4715
"rmat25","sssp_push",1,0,2,171,1342
"rmat25","sssp_push",1,0,2,172,1724
"rmat25","sssp_push",1,0,2,173,1699
"rmat25","sssp_push",1,0,2,174,1484
"rmat25","sssp_push",1,0,2,175,2020
"rmat25","sssp_push",1,0,2,176,1619
"rmat25","sssp_push",1,0,2,177,1655
"rmat25","sssp_push",1,0,2,178,1377
"rmat25","sssp_push",1,0,2,179,5967
"rmat25","sssp_push",1,0,2,180,1542
"rmat25","sssp_push",1,0,2,181,2163
"rmat25","sssp_push",1,0,2,182,4336
"rmat25","sssp_push",1,0,2,183,1549
"rmat25","sssp_push",1,0,2,184,4462
"rmat25","sssp_push",1,0,2,185,2861
"rmat25","sssp_push",1,0,2,186,2000
"rmat25","sssp_push",1,0,2,187,1575
"rmat25","sssp_push",1,0,2,188,2350
"rmat25","sssp_push",1,0,2,189,1601
"rmat25","sssp_push",1,0,2,190,2560
"rmat25","sssp_push",1,0,2,191,1882
"rmat25","sssp_push",1,0,2,192,2377
"rmat25","sssp_push",1,0,2,193,3558
"rmat25","sssp_push",1,0,2,194,2021
"rmat25","sssp_push",1,0,2,195,1531
"rmat25","sssp_push",1,0,2,196,2625
"rmat25","sssp_push",1,0,2,197,1038
"rmat25","sssp_push",1,0,2,198,1815
"rmat25","sssp_push",1,0,2,199,5325
"rmat25","sssp_push",1,0,2,200,3448
"rmat25","sssp_push",1,0,2,201,3715
"rmat25","sssp_push",1,0,2,202,1784
"rmat25","sssp_push",1,0,2,203,1886
"rmat25","sssp_push",1,0,2,204,2154
"rmat25","sssp_push",1,0,2,205,1589
"rmat25","sssp_push",1,0,2,206,1825
"rmat25","sssp_push",1,0,2,207,1994
"rmat25","sssp_push",1,0,2,208,1721
"rmat25","sssp_push",1,0,2,209,2992
"rmat25","sssp_push",1,0,2,210,2601
"rmat25","sssp_push",1,0,2,211,256
"rmat25","sssp_push",1,0,2,212,3555
"rmat25","sssp_push",1,0,2,213,1994
"rmat25","sssp_push",1,0,2,214,1558
"rmat25","sssp_push",1,0,2,215,3879
"rmat25","sssp_push",1,0,2,216,1935
"rmat25","sssp_push",1,0,2,217,1751
"rmat25","sssp_push",1,0,2,218,3655
"rmat25","sssp_push",1,0,2,219,2395
"rmat25","sssp_push",1,0,2,220,1976
"rmat25","sssp_push",1,0,2,221,4239
"rmat25","sssp_push",1,0,2,222,3277
"rmat25","sssp_push",1,0,2,223,2221
"rmat25","sssp_push",1,0,2,224,1454
"rmat25","sssp_push",1,0,2,225,2137
"rmat25","sssp_push",1,0,2,226,3861
"rmat25","sssp_push",1,0,2,227,3633
"rmat25","sssp_push",1,0,2,228,1542
"rmat25","sssp_push",1,0,2,229,2084
"rmat25","sssp_push",1,0,2,230,2066
"rmat25","sssp_push",1,0,2,231,3705
"rmat25","sssp_push",1,0,2,232,2403
"rmat25","sssp_push",1,0,2,233,1662
"rmat25","sssp_push",1,0,2,234,1689
"rmat25","sssp_push",1,0,2,235,2224
"rmat25","sssp_push",1,0,2,236,1740
"rmat25","sssp_push",1,0,2,237,2963
"rmat25","sssp_push",1,0,2,238,1452
"rmat25","sssp_push",1,0,2,239,3483
"rmat25","sssp_push",1,0,2,240,3308
"rmat25","sssp_push",1,0,2,241,3808
"rmat25","sssp_push",1,0,2,242,1167
"rmat25","sssp_push",1,0,2,243,1487
"rmat25","sssp_push",1,0,2,244,1260
"rmat25","sssp_push",1,0,2,245,4491
"rmat25","sssp_push",1,0,2,246,1200
"rmat25","sssp_push",1,0,2,247,1590
"rmat25","sssp_push",1,0,2,248,1699
"rmat25","sssp_push",1,0,2,249,911
"rmat25","sssp_push",1,0,2,250,1234
"rmat25","sssp_push",1,0,2,251,3242
"rmat25","sssp_push",1,0,2,252,1052
"rmat25","sssp_push",1,0,2,253,1488
"rmat25","sssp_push",1,0,2,254,943
"rmat25","sssp_push",1,0,2,255,1447
"rmat25","sssp_push",1,0,2,256,3232
"rmat25","sssp_push",1,0,2,257,3153
"rmat25","sssp_push",1,0,2,258,1234
"rmat25","sssp_push",1,0,2,259,1360
"rmat25","sssp_push",1,0,2,260,1437
"rmat25","sssp_push",1,0,2,261,2229
"rmat25","sssp_push",1,0,2,262,2325
"rmat25","sssp_push",1,0,2,263,1628
"rmat25","sssp_push",1,0,2,264,5201
"rmat25","sssp_push",1,0,2,265,3403
"rmat25","sssp_push",1,0,2,266,1180
"rmat25","sssp_push",1,0,2,267,1417
"rmat25","sssp_push",1,0,2,268,2977
"rmat25","sssp_push",1,0,2,269,3560
"rmat25","sssp_push",1,0,2,270,1926
"rmat25","sssp_push",1,0,2,271,3195
"rmat25","sssp_push",1,0,2,272,1204
"rmat25","sssp_push",1,0,2,273,2108
"rmat25","sssp_push",1,0,2,274,1748
"rmat25","sssp_push",1,0,2,275,1829
"rmat25","sssp_push",1,0,2,276,1454
"rmat25","sssp_push",1,0,2,277,3452
"rmat25","sssp_push",1,0,2,278,1305
"rmat25","sssp_push",1,0,2,279,1649
"rmat25","sssp_push",1,0,2,280,1396
"rmat25","sssp_push",1,0,2,281,1221
"rmat25","sssp_push",1,0,2,282,1453
"rmat25","sssp_push",1,0,2,283,3397
"rmat25","sssp_push",1,0,2,284,1826
"rmat25","sssp_push",1,0,2,285,2047
"rmat25","sssp_push",1,0,2,286,3944
"rmat25","sssp_push",1,0,2,287,1982
"rmat25","sssp_push",1,0,2,288,1188
"rmat25","sssp_push",1,0,2,289,1670
"rmat25","sssp_push",1,0,2,290,1654
"rmat25","sssp_push",1,0,2,291,2027
"rmat25","sssp_push",1,0,2,292,1645
"rmat25","sssp_push",1,0,2,293,1116
"rmat25","sssp_push",1,0,2,294,1086
"rmat25","sssp_push",1,0,2,295,768
"rmat25","sssp_push",1,0,2,296,1264
"rmat25","sssp_push",1,0,2,297,1709
"rmat25","sssp_push",1,0,2,298,2807
"rmat25","sssp_push",1,0,2,299,2011
"rmat25","sssp_push",1,0,2,300,1827
"rmat25","sssp_push",1,0,2,301,1397
"rmat25","sssp_push",1,0,2,302,3176
"rmat25","sssp_push",1,0,2,303,1350
"rmat25","sssp_push",1,0,2,304,1238
"rmat25","sssp_push",1,0,2,305,1352
"rmat25","sssp_push",1,0,2,306,815
"rmat25","sssp_push",1,0,2,307,1393
"rmat25","sssp_push",1,0,2,308,1452
"rmat25","sssp_push",1,0,2,309,2967
"rmat25","sssp_push",1,0,2,310,3057
"rmat25","sssp_push",1,0,2,311,1441
"rmat25","sssp_push",1,0,2,312,1043
"rmat25","sssp_push",1,0,2,313,1417
"rmat25","sssp_push",1,0,2,314,1214
"rmat25","sssp_push",1,0,2,315,1339
"rmat25","sssp_push",1,0,2,316,1788
"rmat25","sssp_push",1,0,2,317,1115
"rmat25","sssp_push",1,0,2,318,2908
"rmat25","sssp_push",1,0,2,319,1818
"rmat25","sssp_push",1,0,2,320,2817
"rmat25","sssp_push",1,0,2,321,1927
"rmat25","sssp_push",1,0,2,322,957
"rmat25","sssp_push",1,0,2,323,2542
"rmat25","sssp_push",1,0,2,324,1178
"rmat25","sssp_push",1,0,2,325,1204
"rmat25","sssp_push",1,0,2,326,923
"rmat25","sssp_push",1,0,2,327,3313
"rmat25","sssp_push",1,0,2,328,1515
"rmat25","sssp_push",1,0,2,329,1000
"rmat25","sssp_push",1,0,2,330,1967
"rmat25","sssp_push",1,0,2,331,1388
"rmat25","sssp_push",1,0,2,332,1271
"rmat25","sssp_push",1,0,2,333,1701
"rmat25","sssp_push",1,0,2,334,1247
"rmat25","sssp_push",1,0,2,335,1914
"rmat25","sssp_push",1,0,2,336,1307
"rmat25","sssp_push",1,0,2,337,1000
"rmat25","sssp_push",1,0,2,338,2490
"rmat25","sssp_push",1,0,2,339,1172
"rmat25","sssp_push",1,0,2,340,1398
"rmat25","sssp_push",1,0,2,341,1577
"rmat25","sssp_push",1,0,2,342,1511
"rmat25","sssp_push",1,0,2,343,1966
"rmat25","sssp_push",1,0,2,344,1190
"rmat25","sssp_push",1,0,2,345,1621
"rmat25","sssp_push",1,0,2,346,2010
"rmat25","sssp_push",1,0,2,347,2354
"rmat25","sssp_push",1,0,2,348,1570
"rmat25","sssp_push",1,0,2,349,1642
"rmat25","sssp_push",1,0,2,350,909
"rmat25","sssp_push",1,0,2,351,1525
"rmat25","sssp_push",1,0,2,352,1353
"rmat25","sssp_push",1,0,2,353,2089
"rmat25","sssp_push",1,0,2,354,1622
"rmat25","sssp_push",1,0,2,355,3231
"rmat25","sssp_push",1,0,2,356,1353
"rmat25","sssp_push",1,0,2,357,1072
"rmat25","sssp_push",1,0,2,358,4041
"rmat25","sssp_push",1,0,2,359,2078
"rmat25","sssp_push",1,0,2,360,1260
"rmat25","sssp_push",1,0,2,361,1694
"rmat25","sssp_push",1,0,2,362,2138
"rmat25","sssp_push",1,0,2,363,1416
"rmat25","sssp_push",1,0,2,364,1736
"rmat25","sssp_push",1,0,2,365,1421
"rmat25","sssp_push",1,0,2,366,1658
"rmat25","sssp_push",1,0,2,367,1388
"rmat25","sssp_push",1,0,2,368,1383
"rmat25","sssp_push",1,0,2,369,987
"rmat25","sssp_push",1,0,2,370,997
"rmat25","sssp_push",1,0,2,371,1007
"rmat25","sssp_push",1,0,2,372,4025
"rmat25","sssp_push",1,0,2,373,1930
"rmat25","sssp_push",1,0,2,374,2647
"rmat25","sssp_push",1,0,2,375,1865
"rmat25","sssp_push",1,0,2,376,1983
"rmat25","sssp_push",1,0,2,377,1259
"rmat25","sssp_push",1,0,2,378,1282
"rmat25","sssp_push",1,0,2,379,1254
"rmat25","sssp_push",1,0,2,380,1806
"rmat25","sssp_push",1,0,2,381,992
"rmat25","sssp_push",1,0,2,382,1071
"rmat25","sssp_push",1,0,2,383,1305
"rmat25","sssp_push",1,0,2,384,1531
"rmat25","sssp_push",1,0,2,385,763
"rmat25","sssp_push",1,0,2,386,840
"rmat25","sssp_push",1,0,2,387,1280
"rmat25","sssp_push",1,0,2,388,1256
"rmat25","sssp_push",1,0,2,389,688
"rmat25","sssp_push",1,0,2,390,1531
"rmat25","sssp_push",1,0,2,391,1531
"rmat25","sssp_push",1,0,2,392,486
"rmat25","sssp_push",1,0,2,393,1740
"rmat25","sssp_push",1,0,2,394,1679
"rmat25","sssp_push",1,0,2,395,1255
"rmat25","sssp_push",1,0,2,396,1367
"rmat25","sssp_push",1,0,2,397,1492
"rmat25","sssp_push",1,0,2,398,794
"rmat25","sssp_push",1,0,2,399,1299
"rmat25","sssp_push",1,0,2,400,913
"rmat25","sssp_push",1,0,2,401,849
"rmat25","sssp_push",1,0,2,402,4006
"rmat25","sssp_push",1,0,2,403,2918
"rmat25","sssp_push",1,0,2,404,855
"rmat25","sssp_push",1,0,2,405,1389
"rmat25","sssp_push",1,0,2,406,1557
"rmat25","sssp_push",1,0,2,407,1794
"rmat25","sssp_push",1,0,2,408,2663
"rmat25","sssp_push",1,0,2,409,2980
"rmat25","sssp_push",1,0,2,410,2860
"rmat25","sssp_push",1,0,2,411,3266
"rmat25","sssp_push",1,0,2,412,2418
"rmat25","sssp_push",1,0,2,413,1127
"rmat25","sssp_push",1,0,2,414,3196
"rmat25","sssp_push",1,0,2,415,3393
"rmat25","sssp_push",1,0,2,416,1107
"rmat25","sssp_push",1,0,2,417,526
"rmat25","sssp_push",1,0,2,418,2092
"rmat25","sssp_push",1,0,2,419,969
"rmat25","sssp_push",1,0,2,420,1350
"rmat25","sssp_push",1,0,2,421,1331
"rmat25","sssp_push",1,0,2,422,1308
"rmat25","sssp_push",1,0,2,423,1430
"rmat25","sssp_push",1,0,2,424,1287
"rmat25","sssp_push",1,0,2,425,1511
"rmat25","sssp_push",1,0,2,426,1226
"rmat25","sssp_push",1,0,2,427,1248
"rmat25","sssp_push",1,0,2,428,1278
"rmat25","sssp_push",1,0,2,429,1650
"rmat25","sssp_push",1,0,2,430,761
"rmat25","sssp_push",1,0,2,431,1235
"rmat25","sssp_push",1,0,2,432,1059
"rmat25","sssp_push",1,0,2,433,852
"rmat25","sssp_push",1,0,2,434,1678
"rmat25","sssp_push",1,0,2,435,1696
"rmat25","sssp_push",1,0,2,436,2804
"rmat25","sssp_push",1,0,2,437,946
"rmat25","sssp_push",1,0,2,438,1145
"rmat25","sssp_push",1,0,2,439,2434
"rmat25","sssp_push",1,0,2,440,690
"rmat25","sssp_push",1,0,2,441,1331
"rmat25","sssp_push",1,0,2,442,3030
"rmat25","sssp_push",1,0,2,443,3170
"rmat25","sssp_push",1,0,2,444,755
"rmat25","sssp_push",1,0,2,445,4745
"rmat25","sssp_push",1,0,2,446,1419
"rmat25","sssp_push",1,0,2,447,3
"rmat25","sssp_push",1,0,2,448,1346
"rmat25","sssp_push",1,0,2,449,792
"rmat25","sssp_push",1,0,2,450,940
"rmat25","sssp_push",1,0,2,451,893
"rmat25","sssp_push",1,0,2,452,978
"rmat25","sssp_push",1,0,2,453,1345
"rmat25","sssp_push",1,0,2,454,903
"rmat25","sssp_push",1,0,2,455,1301
"rmat25","sssp_push",1,0,2,456,882
"rmat25","sssp_push",1,0,2,457,177
"rmat25","sssp_push",1,0,2,458,1112
"rmat25","sssp_push",1,0,2,459,2782
"rmat25","sssp_push",1,0,2,460,653
"rmat25","sssp_push",1,0,2,461,1397
"rmat25","sssp_push",1,0,2,462,2820
"rmat25","sssp_push",1,0,2,463,880
"rmat25","sssp_push",1,0,2,464,1988
"rmat25","sssp_push",1,0,2,465,2472
"rmat25","sssp_push",1,0,2,466,1487
"rmat25","sssp_push",1,0,2,467,800
"rmat25","sssp_push",1,0,2,468,22
"rmat25","sssp_push",1,0,2,469,547
"rmat25","sssp_push",1,0,2,470,937
"rmat25","sssp_push",1,0,2,471,1417
"rmat25","sssp_push",1,0,2,472,1114
"rmat25","sssp_push",1,0,2,473,1205
"rmat25","sssp_push",1,0,2,474,1369
"rmat25","sssp_push",1,0,2,475,846
"rmat25","sssp_push",1,0,2,476,779
"rmat25","sssp_push",1,0,2,477,654
"rmat25","sssp_push",1,0,2,478,2897
"rmat25","sssp_push",1,0,2,479,1007
"rmat25","sssp_push",1,0,2,480,774
"rmat25","sssp_push",1,0,2,481,856
"rmat25","sssp_push",1,0,2,482,1160
"rmat25","sssp_push",1,0,2,483,2854
"rmat25","sssp_push",1,0,2,484,851
"rmat25","sssp_push",1,0,2,485,1338
"rmat25","sssp_push",1,0,2,486,2950
"rmat25","sssp_push",1,0,2,487,2854
"rmat25","sssp_push",1,0,2,488,1489
"rmat25","sssp_push",1,0,2,489,731
"rmat25","sssp_push",1,0,2,490,1360
"rmat25","sssp_push",1,0,2,491,1180
"rmat25","sssp_push",1,0,2,492,2642
"rmat25","sssp_push",1,0,2,493,689
"rmat25","sssp_push",1,0,2,494,1367
"rmat25","sssp_push",1,0,2,495,1513
"rmat25","sssp_push",1,0,2,496,838
"rmat25","sssp_push",1,0,2,497,1053
"rmat25","sssp_push",1,0,2,498,1778
"rmat25","sssp_push",1,0,2,499,1188
"rmat25","sssp_push",1,0,2,500,9
"rmat25","sssp_push",1,0,2,501,2547
"rmat25","sssp_push",1,0,2,502,640
"rmat25","sssp_push",1,0,2,503,920
"rmat25","sssp_push",1,0,2,504,1055
"rmat25","sssp_push",1,0,2,505,562
"rmat25","sssp_push",1,0,2,506,999
"rmat25","sssp_push",1,0,2,507,789
"rmat25","sssp_push",1,0,2,508,3160
"rmat25","sssp_push",1,0,2,509,3228
"rmat25","sssp_push",1,0,2,510,911
"rmat25","sssp_push",1,0,2,511,982
"rmat25","sssp_push",1,0,2,512,739
"rmat25","sssp_push",1,0,2,513,941
"rmat25","sssp_push",1,0,2,514,1064
"rmat25","sssp_push",1,0,2,515,869
"rmat25","sssp_push",1,0,2,516,1173
"rmat25","sssp_push",1,0,2,517,2638
"rmat25","sssp_push",1,0,2,518,730
"rmat25","sssp_push",1,0,2,519,1202
"rmat25","sssp_push",1,0,2,520,946
"rmat25","sssp_push",1,0,2,521,1345
"rmat25","sssp_push",1,0,2,522,2467
"rmat25","sssp_push",1,0,2,523,1024
"rmat25","sssp_push",1,0,2,524,788
"rmat25","sssp_push",1,0,2,525,1136
"rmat25","sssp_push",1,0,2,526,439
"rmat25","sssp_push",1,0,2,527,104
"rmat25","sssp_push",1,0,2,528,1100
"rmat25","sssp_push",1,0,2,529,1370
"rmat25","sssp_push",1,0,2,530,1107
"rmat25","sssp_push",1,0,2,531,958
"rmat25","sssp_push",1,0,2,532,729
"rmat25","sssp_push",1,0,2,533,1080
"rmat25","sssp_push",1,0,2,534,737
"rmat25","sssp_push",1,0,2,535,2805
"rmat25","sssp_push",1,0,2,536,1240
"rmat25","sssp_push",1,0,2,537,859
"rmat25","sssp_push",1,0,2,538,2982
"rmat25","sssp_push",1,0,2,539,1091
"rmat25","sssp_push",1,0,2,540,848
"rmat25","sssp_push",1,0,2,541,2949
"rmat25","sssp_push",1,0,2,542,1361
"rmat25","sssp_push",1,0,2,543,1362
"rmat25","sssp_push",1,0,2,544,1227
"rmat25","sssp_push",1,0,2,545,874
"rmat25","sssp_push",1,0,2,546,211
"rmat25","sssp_push",1,0,2,547,706
"rmat25","sssp_push",1,0,2,548,1008
"rmat25","sssp_push",1,0,2,549,1030
"rmat25","sssp_push",1,0,2,550,1070
"rmat25","sssp_push",1,0,2,551,1282
"rmat25","sssp_push",1,0,2,552,1035
"rmat25","sssp_push",1,0,2,553,1107
"rmat25","sssp_push",1,0,2,554,831
"rmat25","sssp_push",1,0,2,555,1059
"rmat25","sssp_push",1,0,2,556,2226
"rmat25","sssp_push",1,0,2,557,194
"rmat25","sssp_push",1,0,2,558,982
"rmat25","sssp_push",1,0,2,559,570
"rmat25","sssp_push",1,0,2,560,1302
"rmat25","sssp_push",1,0,2,561,686
"rmat25","sssp_push",1,0,2,562,2606
"rmat25","sssp_push",1,0,2,563,461
"rmat25","sssp_push",1,0,2,564,998
"rmat25","sssp_push",1,0,2,565,400
"rmat25","sssp_push",1,0,2,566,744
"rmat25","sssp_push",1,0,2,567,821
"rmat25","sssp_push",1,0,2,568,1086
"rmat25","sssp_push",1,0,2,569,794
"rmat25","sssp_push",1,0,2,570,981
"rmat25","sssp_push",1,0,2,571,834
"rmat25","sssp_push",1,0,2,572,882
"rmat25","sssp_push",1,0,2,573,698
"rmat25","sssp_push",1,0,2,574,759
"rmat25","sssp_push",1,0,2,575,844
"rmat25","sssp_push",1,0,2,576,1089
"rmat25","sssp_push",1,0,2,577,1445
"rmat25","sssp_push",1,0,2,578,2534
"rmat25","sssp_push",1,0,2,579,560
"rmat25","sssp_push",1,0,2,580,2019
"rmat25","sssp_push",1,0,2,581,748
"rmat25","sssp_push",1,0,2,582,600
"rmat25","sssp_push",1,0,2,583,724
"rmat25","sssp_push",1,0,2,584,339
"rmat25","sssp_push",1,0,2,585,602
"rmat25","sssp_push",1,0,2,586,1038
"rmat25","sssp_push",1,0,2,587,1076
"rmat25","sssp_push",1,0,2,588,569
"rmat25","sssp_push",1,0,2,589,120
"rmat25","sssp_push",1,0,2,590,1508
"rmat25","sssp_push",1,0,2,591,1056
"rmat25","sssp_push",1,0,2,592,1235
"rmat25","sssp_push",1,0,2,593,1210
"rmat25","sssp_push",1,0,2,594,1070
"rmat25","sssp_push",1,0,2,595,1220
"rmat25","sssp_push",1,0,2,596,774
"rmat25","sssp_push",1,0,2,597,719
"rmat25","sssp_push",1,0,2,598,553
"rmat25","sssp_push",1,0,2,599,1504
"rmat25","sssp_push",1,0,2,600,1357
"rmat25","sssp_push",1,0,2,601,1356
"rmat25","sssp_push",1,0,2,602,997
"rmat25","sssp_push",1,0,2,603,1116
"rmat25","sssp_push",1,0,2,604,1156
"rmat25","sssp_push",1,0,2,605,962
"rmat25","sssp_push",1,0,2,606,643
"rmat25","sssp_push",1,0,2,607,901
"rmat25","sssp_push",1,0,2,608,588
"rmat25","sssp_push",1,0,2,609,1088
"rmat25","sssp_push",1,0,2,610,702
"rmat25","sssp_push",1,0,2,611,781
"rmat25","sssp_push",1,0,2,612,605
"rmat25","sssp_push",1,0,2,613,954
"rmat25","sssp_push",1,0,2,614,641
"rmat25","sssp_push",1,0,2,615,2832
"rmat25","sssp_push",1,0,2,616,963
"rmat25","sssp_push",1,0,2,617,2847
"rmat25","sssp_push",1,0,2,618,1436
"rmat25","sssp_push",1,0,2,619,1022
"rmat25","sssp_push",1,0,2,620,850
"rmat25","sssp_push",1,0,2,621,779
"rmat25","sssp_push",1,0,2,622,961
"rmat25","sssp_push",1,0,2,623,4396
"rmat25","sssp_push",1,0,2,624,1028
"rmat25","sssp_push",1,0,2,625,563
"rmat25","sssp_push",1,0,2,626,811
"rmat25","sssp_push",1,0,2,627,371
"rmat25","sssp_push",1,0,2,628,788
"rmat25","sssp_push",1,0,2,629,684
"rmat25","sssp_push",1,0,2,630,1215
"rmat25","sssp_push",1,0,2,631,1379
"rmat25","sssp_push",1,0,2,632,666
"rmat25","sssp_push",1,0,2,633,939
"rmat25","sssp_push",1,0,2,634,940
"rmat25","sssp_push",1,0,2,635,1453
"rmat25","sssp_push",1,0,2,636,605
"rmat25","sssp_push",1,0,2,637,4777
"rmat25","sssp_push",1,0,2,638,2661
"rmat25","sssp_push",1,0,2,639,691
,,,,,,
"rmat25","bfs_push",1,0,1,0,900591
"rmat25","bfs_push",1,0,1,1,478136
"rmat25","bfs_push",1,0,1,2,537833
"rmat25","bfs_push",1,0,1,3,122136
"rmat25","bfs_push",1,0,1,4,518352
"rmat25","bfs_push",1,0,1,5,165362
"rmat25","bfs_push",1,0,1,6,633542
"rmat25","bfs_push",1,0,1,7,628400
"rmat25","bfs_push",1,0,1,8,111665
"rmat25","bfs_push",1,0,1,9,74105
"rmat25","bfs_push",1,0,1,10,163638
"rmat25","bfs_push",1,0,1,11,186889
"rmat25","bfs_push",1,0,1,12,121438
"rmat25","bfs_push",1,0,1,13,185619
"rmat25","bfs_push",1,0,1,14,173833
"rmat25","bfs_push",1,0,1,15,615274
"rmat25","bfs_push",1,0,1,16,122120
"rmat25","bfs_push",1,0,1,17,98578
"rmat25","bfs_push",1,0,1,18,646802
"rmat25","bfs_push",1,0,1,19,82345
"rmat25","bfs_push",1,0,1,20,651149
"rmat25","bfs_push",1,0,1,21,293396
"rmat25","bfs_push",1,0,1,22,574206
"rmat25","bfs_push",1,0,1,23,41191
"rmat25","bfs_push",1,0,1,24,196576
"rmat25","bfs_push",1,0,1,25,513732
"rmat25","bfs_push",1,0,1,26,559268
"rmat25","bfs_push",1,0,1,27,118939
"rmat25","bfs_push",1,0,1,28,636519
"rmat25","bfs_push",1,0,1,29,578871
"rmat25","bfs_push",1,0,1,30,93304
"rmat25","bfs_push",1,0,1,31,158572
"rmat25","bfs_push",1,0,1,32,75928
"rmat25","bfs_push",1,0,1,33,87425
"rmat25","bfs_push",1,0,1,34,518222
"rmat25","bfs_push",1,0,1,35,211205
"rmat25","bfs_push",1,0,1,36,1024451
"rmat25","bfs_push",1,0,1,37,176366
"rmat25","bfs_push",1,0,1,38,182464
"rmat25","bfs_push",1,0,1,39,7492735
"rmat25","bfs_push",1,0,1,40,177254
"rmat25","bfs_push",1,0,1,41,7560439
"rmat25","bfs_push",1,0,1,42,605963
"rmat25","bfs_push",1,0,1,43,625971
"rmat25","bfs_push",1,0,1,44,514821
"rmat25","bfs_push",1,0,1,45,149217
"rmat25","bfs_push",1,0,1,46,1066696
"rmat25","bfs_push",1,0,1,47,534241
"rmat25","bfs_push",1,0,1,48,183679
"rmat25","bfs_push",1,0,1,49,97384
"rmat25","bfs_push",1,0,1,50,181990
"rmat25","bfs_push",1,0,1,51,62533
"rmat25","bfs_push",1,0,1,52,93636
"rmat25","bfs_push",1,0,1,53,8220343
"rmat25","bfs_push",1,0,1,54,743567
"rmat25","bfs_push",1,0,1,55,213056
"rmat25","bfs_push",1,0,1,56,232095
"rmat25","bfs_push",1,0,1,57,133254
"rmat25","bfs_push",1,0,1,58,125947
"rmat25","bfs_push",1,0,1,59,690465
"rmat25","bfs_push",1,0,1,60,164079
"rmat25","bfs_push",1,0,1,61,59352
"rmat25","bfs_push",1,0,1,62,218058
"rmat25","bfs_push",1,0,1,63,152121
"rmat25","bfs_push",1,0,1,64,198009
"rmat25","bfs_push",1,0,1,65,173640
"rmat25","bfs_push",1,0,1,66,537307
"rmat25","bfs_push",1,0,1,67,555586
"rmat25","bfs_push",1,0,1,68,1075483
"rmat25","bfs_push",1,0,1,69,611385
"rmat25","bfs_push",1,0,1,70,274238
"rmat25","bfs_push",1,0,1,71,196755
"rmat25","bfs_push",1,0,1,72,126398
"rmat25","bfs_push",1,0,1,73,936793
"rmat25","bfs_push",1,0,1,74,182177
"rmat25","bfs_push",1,0,1,75,327926
"rmat25","bfs_push",1,0,1,76,195723
"rmat25","bfs_push",1,0,1,77,139147
"rmat25","bfs_push",1,0,1,78,655534
"rmat25","bfs_push",1,0,1,79,490888
"rmat25","bfs_push",1,0,1,80,585824
"rmat25","bfs_push",1,0,1,81,536667
"rmat25","bfs_push",1,0,1,82,7861511
"rmat25","bfs_push",1,0,1,83,119179
"rmat25","bfs_push",1,0,1,84,95262
"rmat25","bfs_push",1,0,1,85,95425
"rmat25","bfs_push",1,0,1,86,144539
"rmat25","bfs_push",1,0,1,87,136661
"rmat25","bfs_push",1,0,1,88,111071
"rmat25","bfs_push",1,0,1,89,1097856
"rmat25","bfs_push",1,0,1,90,486323
"rmat25","bfs_push",1,0,1,91,121876
"rmat25","bfs_push",1,0,1,92,129767
"rmat25","bfs_push",1,0,1,93,172257
"rmat25","bfs_push",1,0,1,94,1156323
"rmat25","bfs_push",1,0,1,95,650100
"rmat25","bfs_push",1,0,1,96,1140283
"rmat25","bfs_push",1,0,1,97,268203
"rmat25","bfs_push",1,0,1,98,167858
"rmat25","bfs_push",1,0,1,99,581651
"rmat25","bfs_push",1,0,1,100,568485
"rmat25","bfs_push",1,0,1,101,614267
"rmat25","bfs_push",1,0,1,102,124042
"rmat25","bfs_push",1,0,1,103,517394
"rmat25","bfs_push",1,0,1,104,158366
"rmat25","bfs_push",1,0,1,105,121051
"rmat25","bfs_push",1,0,1,106,189794
"rmat25","bfs_push",1,0,1,107,8265918
"rmat25","bfs_push",1,0,1,108,536851
"rmat25","bfs_push",1,0,1,109,646765
"rmat25","bfs_push",1,0,1,110,132427
"rmat25","bfs_push",1,0,1,111,603680
"rmat25","bfs_push",1,0,1,112,1658322
"rmat25","bfs_push",1,0,1,113,141004
"rmat25","bfs_push",1,0,1,114,35259
"rmat25","bfs_push",1,0,1,115,187885
"rmat25","bfs_push",1,0,1,116,507010
"rmat25","bfs_push",1,0,1,117,167582
"rmat25","bfs_push",1,0,1,118,1076195
"rmat25","bfs_push",1,0,1,119,170670
"rmat25","bfs_push",1,0,1,120,612273
"rmat25","bfs_push",1,0,1,121,68898
"rmat25","bfs_push",1,0,1,122,222228
"rmat25","bfs_push",1,0,1,123,1089789
"rmat25","bfs_push",1,0,1,124,145871
"rmat25","bfs_push",1,0,1,125,100570
"rmat25","bfs_push",1,0,1,126,95183
"rmat25","bfs_push",1,0,1,127,110302
"rmat25","bfs_push",1,0,1,128,983820
"rmat25","bfs_push",1,0,1,129,524414
"rmat25","bfs_push",1,0,1,130,150205
"rmat25","bfs_push",1,0,1,131,578840
"rmat25","bfs_push",1,0,1,132,101246
"rmat25","bfs_push",1,0,1,133,183045
"rmat25","bfs_push",1,0,1,134,572040
"rmat25","bfs_push",1,0,1,135,182873
"rmat25","bfs_push",1,0,1,136,605099
"rmat25","bfs_push",1,0,1,137,529739
"rmat25","bfs_push",1,0,1,138,192271
"rmat25","bfs_push",1,0,1,139,66795
"rmat25","bfs_push",1,0,1,140,160237
"rmat25","bfs_push",1,0,1,141,213767
"rmat25","bfs_push",1,0,1,142,714707
"rmat25","bfs_push",1,0,1,143,8087906
"rmat25","bfs_push",1,0,1,144,614996
"rmat25","bfs_push",1,0,1,145,171020
"rmat25","bfs_push",1,0,1,146,101118
"rmat25","bfs_push",1,0,1,147,585323
"rmat25","bfs_push",1,0,1,148,149006
"rmat25","bfs_push",1,0,1,149,152578
"rmat25","bfs_push",1,0,1,150,657084
"rmat25","bfs_push",1,0,1,151,665829
"rmat25","bfs_push",1,0,1,152,522475
"rmat25","bfs_push",1,0,1,153,152223
"rmat25","bfs_push",1,0,1,154,459695
"rmat25","bfs_push",1,0,1,155,153065
"rmat25","bfs_push",1,0,1,156,143919
"rmat25","bfs_push",1,0,1,157,149690
"rmat25","bfs_push",1,0,1,158,523819
"rmat25","bfs_push",1,0,1,159,151020
"rmat25","bfs_push",1,0,1,160,78284
"rmat25","bfs_push",1,0,1,161,120880
"rmat25","bfs_push",1,0,1,162,193249
"rmat25","bfs_push",1,0,1,163,580361
"rmat25","bfs_push",1,0,1,164,1061380
"rmat25","bfs_push",1,0,1,165,101026
"rmat25","bfs_push",1,0,1,166,1086377
"rmat25","bfs_push",1,0,1,167,84849
"rmat25","bfs_push",1,0,1,168,271010
"rmat25","bfs_push",1,0,1,169,128373
"rmat25","bfs_push",1,0,1,170,103158
"rmat25","bfs_push",1,0,1,171,72722
"rmat25","bfs_push",1,0,1,172,150295
"rmat25","bfs_push",1,0,1,173,126600
"rmat25","bfs_push",1,0,1,174,175426
"rmat25","bfs_push",1,0,1,175,715306
"rmat25","bfs_push",1,0,1,176,157543
"rmat25","bfs_push",1,0,1,177,63151
"rmat25","bfs_push",1,0,1,178,1061475
"rmat25","bfs_push",1,0,1,179,156349
"rmat25","bfs_push",1,0,1,180,234154
"rmat25","bfs_push",1,0,1,181,118729
"rmat25","bfs_push",1,0,1,182,156966
"rmat25","bfs_push",1,0,1,183,530437
"rmat25","bfs_push",1,0,1,184,597546
"rmat25","bfs_push",1,0,1,185,130928
"rmat25","bfs_push",1,0,1,186,1153001
"rmat25","bfs_push",1,0,1,187,524965
"rmat25","bfs_push",1,0,1,188,185160
"rmat25","bfs_push",1,0,1,189,648453
"rmat25","bfs_push",1,0,1,190,131308
"rmat25","bfs_push",1,0,1,191,173300
"rmat25","bfs_push",1,0,1,192,242402
"rmat25","bfs_push",1,0,1,193,100638
"rmat25","bfs_push",1,0,1,194,151584
"rmat25","bfs_push",1,0,1,195,201130
"rmat25","bfs_push",1,0,1,196,623386
"rmat25","bfs_push",1,0,1,197,952289
"rmat25","bfs_push",1,0,1,198,99112
"rmat25","bfs_push",1,0,1,199,113753
"rmat25","bfs_push",1,0,1,200,644152
"rmat25","bfs_push",1,0,1,201,131454
"rmat25","bfs_push",1,0,1,202,150839
"rmat25","bfs_push",1,0,1,203,90628
"rmat25","bfs_push",1,0,1,204,497247
"rmat25","bfs_push",1,0,1,205,636683
"rmat25","bfs_push",1,0,1,206,149535
"rmat25","bfs_push",1,0,1,207,277492
"rmat25","bfs_push",1,0,1,208,567169
"rmat25","bfs_push",1,0,1,209,8381068
"rmat25","bfs_push",1,0,1,210,87999
"rmat25","bfs_push",1,0,1,211,7861813
"rmat25","bfs_push",1,0,1,212,32392
"rmat25","bfs_push",1,0,1,213,467795
"rmat25","bfs_push",1,0,1,214,542963
"rmat25","bfs_push",1,0,1,215,134750
"rmat25","bfs_push",1,0,1,216,112512
"rmat25","bfs_push",1,0,1,217,89724
"rmat25","bfs_push",1,0,1,218,637944
"rmat25","bfs_push",1,0,1,219,45574
"rmat25","bfs_push",1,0,1,220,112099
"rmat25","bfs_push",1,0,1,221,77057
"rmat25","bfs_push",1,0,1,222,63636
"rmat25","bfs_push",1,0,1,223,161031
"rmat25","bfs_push",1,0,1,224,912619
"rmat25","bfs_push",1,0,1,225,666722
"rmat25","bfs_push",1,0,1,226,83705
"rmat25","bfs_push",1,0,1,227,155445
"rmat25","bfs_push",1,0,1,228,454219
"rmat25","bfs_push",1,0,1,229,120653
"rmat25","bfs_push",1,0,1,230,147225
"rmat25","bfs_push",1,0,1,231,64241
"rmat25","bfs_push",1,0,1,232,61812
"rmat25","bfs_push",1,0,1,233,102109
"rmat25","bfs_push",1,0,1,234,129160
"rmat25","bfs_push",1,0,1,235,215814
"rmat25","bfs_push",1,0,1,236,924425
"rmat25","bfs_push",1,0,1,237,966787
"rmat25","bfs_push",1,0,1,238,498123
"rmat25","bfs_push",1,0,1,239,109573
"rmat25","bfs_push",1,0,1,240,213188
"rmat25","bfs_push",1,0,1,241,99856
"rmat25","bfs_push",1,0,1,242,632766
"rmat25","bfs_push",1,0,1,243,99090
"rmat25","bfs_push",1,0,1,244,572308
"rmat25","bfs_push",1,0,1,245,213707
"rmat25","bfs_push",1,0,1,246,577856
"rmat25","bfs_push",1,0,1,247,7976515
"rmat25","bfs_push",1,0,1,248,150289
"rmat25","bfs_push",1,0,1,249,659392
"rmat25","bfs_push",1,0,1,250,538974
"rmat25","bfs_push",1,0,1,251,93436
"rmat25","bfs_push",1,0,1,252,70287
"rmat25","bfs_push",1,0,1,253,103972
"rmat25","bfs_push",1,0,1,254,574019
"rmat25","bfs_push",1,0,1,255,581204
"rmat25","bfs_push",1,0,1,256,201660
"rmat25","bfs_push",1,0,1,257,127862
"rmat25","bfs_push",1,0,1,258,131879
"rmat25","bfs_push",1,0,1,259,536807
"rmat25","bfs_push",1,0,1,260,501030
"rmat25","bfs_push",1,0,1,261,114482
"rmat25","bfs_push",1,0,1,262,147067
"rmat25","bfs_push",1,0,1,263,664153
"rmat25","bfs_push",1,0,1,264,115378
"rmat25","bfs_push",1,0,1,265,119167
"rmat25","bfs_push",1,0,1,266,1090800
"rmat25","bfs_push",1,0,1,267,74833
"rmat25","bfs_push",1,0,1,268,484895
"rmat25","bfs_push",1,0,1,269,148184
"rmat25","bfs_push",1,0,1,270,98232
"rmat25","bfs_push",1,0,1,271,121064
"rmat25","bfs_push",1,0,1,272,657872
"rmat25","bfs_push",1,0,1,273,92269
"rmat25","bfs_push",1,0,1,274,272771
"rmat25","bfs_push",1,0,1,275,93957
"rmat25","bfs_push",1,0,1,276,747863
"rmat25","bfs_push",1,0,1,277,138617
"rmat25","bfs_push",1,0,1,278,992417
"rmat25","bfs_push",1,0,1,279,638130
"rmat25","bfs_push",1,0,1,280,115094
"rmat25","bfs_push",1,0,1,281,724814
"rmat25","bfs_push",1,0,1,282,169375
"rmat25","bfs_push",1,0,1,283,206649
"rmat25","bfs_push",1,0,1,284,179286
"rmat25","bfs_push",1,0,1,285,126588
"rmat25","bfs_push",1,0,1,286,205689
"rmat25","bfs_push",1,0,1,287,232174
"rmat25","bfs_push",1,0,1,288,600259
"rmat25","bfs_push",1,0,1,289,132964
"rmat25","bfs_push",1,0,1,290,1143679
"rmat25","bfs_push",1,0,1,291,34798
"rmat25","bfs_push",1,0,1,292,216693
"rmat25","bfs_push",1,0,1,293,505857
"rmat25","bfs_push",1,0,1,294,110759
"rmat25","bfs_push",1,0,1,295,7696568
"rmat25","bfs_push",1,0,1,296,154017
"rmat25","bfs_push",1,0,1,297,216595
"rmat25","bfs_push",1,0,1,298,1088193
"rmat25","bfs_push",1,0,1,299,58230
"rmat25","bfs_push",1,0,1,300,267989
"rmat25","bfs_push",1,0,1,301,656553
"rmat25","bfs_push",1,0,1,302,159187
"rmat25","bfs_push",1,0,1,303,144454
"rmat25","bfs_push",1,0,1,304,624488
"rmat25","bfs_push",1,0,1,305,71235
"rmat25","bfs_push",1,0,1,306,1068198
"rmat25","bfs_push",1,0,1,307,8013924
"rmat25","bfs_push",1,0,1,308,152655
"rmat25","bfs_push",1,0,1,309,509073
"rmat25","bfs_push",1,0,1,310,138178
"rmat25","bfs_push",1,0,1,311,530826
"rmat25","bfs_push",1,0,1,312,978486
"rmat25","bfs_push",1,0,1,313,164315
"rmat25","bfs_push",1,0,1,314,75017
"rmat25","bfs_push",1,0,1,315,29450
"rmat25","bfs_push",1,0,1,316,119508
"rmat25","bfs_push",1,0,1,317,1115643
"rmat25","bfs_push",1,0,1,318,602235
"rmat25","bfs_push",1,0,1,319,176982
"rmat25","bfs_push",1,0,1,320,100829
"rmat25","bfs_push",1,0,1,321,540012
"rmat25","bfs_push",1,0,1,322,1066367
"rmat25","bfs_push",1,0,1,323,166577
"rmat25","bfs_push",1,0,1,324,172726
"rmat25","bfs_push",1,0,1,325,711115
"rmat25","bfs_push",1,0,1,326,525151
"rmat25","bfs_push",1,0,1,327,104475
"rmat25","bfs_push",1,0,1,328,156732
"rmat25","bfs_push",1,0,1,329,1089212
"rmat25","bfs_push",1,0,1,330,123301
"rmat25","bfs_push",1,0,1,331,28428
"rmat25","bfs_push",1,0,1,332,67659
"rmat25","bfs_push",1,0,1,333,119827
"rmat25","bfs_push",1,0,1,334,593098
"rmat25","bfs_push",1,0,1,335,116687
"rmat25","bfs_push",1,0,1,336,621844
"rmat25","bfs_push",1,0,1,337,656337
"rmat25","bfs_push",1,0,1,338,952441
"rmat25","bfs_push",1,0,1,339,554860
"rmat25","bfs_push",1,0,1,340,114655
"rmat25","bfs_push",1,0,1,341,596454
"rmat25","bfs_push",1,0,1,342,175726
"rmat25","bfs_push",1,0,1,343,132064
"rmat25","bfs_push",1,0,1,344,638050
"rmat25","bfs_push",1,0,1,345,227507
"rmat25","bfs_push",1,0,1,346,193429
"rmat25","bfs_push",1,0,1,347,1047121
"rmat25","bfs_push",1,0,1,348,1003646
"rmat25","bfs_push",1,0,1,349,106918
"rmat25","bfs_push",1,0,1,350,761149
"rmat25","bfs_push",1,0,1,351,656672
"rmat25","bfs_push",1,0,1,352,50519
"rmat25","bfs_push",1,0,1,353,118952
"rmat25","bfs_push",1,0,1,354,124185
"rmat25","bfs_push",1,0,1,355,97114
"rmat25","bfs_push",1,0,1,356,939919
"rmat25","bfs_push",1,0,1,357,674418
"rmat25","bfs_push",1,0,1,358,113819
"rmat25","bfs_push",1,0,1,359,122092
"rmat25","bfs_push",1,0,1,360,214559
"rmat25","bfs_push",1,0,1,361,99304
"rmat25","bfs_push",1,0,1,362,146387
"rmat25","bfs_push",1,0,1,363,177470
"rmat25","bfs_push",1,0,1,364,107983
"rmat25","bfs_push",1,0,1,365,167794
"rmat25","bfs_push",1,0,1,366,171542
"rmat25","bfs_push",1,0,1,367,195468
"rmat25","bfs_push",1,0,1,368,104636
"rmat25","bfs_push",1,0,1,369,97187
"rmat25","bfs_push",1,0,1,370,493278
"rmat25","bfs_push",1,0,1,371,579128
"rmat25","bfs_push",1,0,1,372,1863218
"rmat25","bfs_push",1,0,1,373,122308
"rmat25","bfs_push",1,0,1,374,610818
"rmat25","bfs_push",1,0,1,375,206612
"rmat25","bfs_push",1,0,1,376,153205
"rmat25","bfs_push",1,0,1,377,52977
"rmat25","bfs_push",1,0,1,378,179154
"rmat25","bfs_push",1,0,1,379,1159502
"rmat25","bfs_push",1,0,1,380,159436
"rmat25","bfs_push",1,0,1,381,558786
"rmat25","bfs_push",1,0,1,382,635393
"rmat25","bfs_push",1,0,1,383,124440
"rmat25","bfs_push",1,0,1,384,674048
"rmat25","bfs_push",1,0,1,385,573715
"rmat25","bfs_push",1,0,1,386,156616
"rmat25","bfs_push",1,0,1,387,85119
"rmat25","bfs_push",1,0,1,388,637553
"rmat25","bfs_push",1,0,1,389,641091
"rmat25","bfs_push",1,0,1,390,81961
"rmat25","bfs_push",1,0,1,391,50570
"rmat25","bfs_push",1,0,1,392,7606836
"rmat25","bfs_push",1,0,1,393,87516
"rmat25","bfs_push",1,0,1,394,65654
"rmat25","bfs_push",1,0,1,395,959403
"rmat25","bfs_push",1,0,1,396,134921
"rmat25","bfs_push",1,0,1,397,152020
"rmat25","bfs_push",1,0,1,398,719583
"rmat25","bfs_push",1,0,1,399,616034
"rmat25","bfs_push",1,0,1,400,1082303
"rmat25","bfs_push",1,0,1,401,7680096
"rmat25","bfs_push",1,0,1,402,122756
"rmat25","bfs_push",1,0,1,403,71218
"rmat25","bfs_push",1,0,1,404,455132
"rmat25","bfs_push",1,0,1,405,201272
"rmat25","bfs_push",1,0,1,406,663302
"rmat25","bfs_push",1,0,1,407,101716
"rmat25","bfs_push",1,0,1,408,175788
"rmat25","bfs_push",1,0,1,409,219853
"rmat25","bfs_push",1,0,1,410,183260
"rmat25","bfs_push",1,0,1,411,116928
"rmat25","bfs_push",1,0,1,412,88749
"rmat25","bfs_push",1,0,1,413,592183
"rmat25","bfs_push",1,0,1,414,73677
"rmat25","bfs_push",1,0,1,415,123307
"rmat25","bfs_push",1,0,1,416,118347
"rmat25","bfs_push",1,0,1,417,522425
"rmat25","bfs_push",1,0,1,418,174246
"rmat25","bfs_push",1,0,1,419,652535
"rmat25","bfs_push",1,0,1,420,542611
"rmat25","bfs_push",1,0,1,421,190300
"rmat25","bfs_push",1,0,1,422,119838
"rmat25","bfs_push",1,0,1,423,58049
"rmat25","bfs_push",1,0,1,424,503783
"rmat25","bfs_push",1,0,1,425,189278
"rmat25","bfs_push",1,0,1,426,148492
"rmat25","bfs_push",1,0,1,427,646873
"rmat25","bfs_push",1,0,1,428,152290
"rmat25","bfs_push",1,0,1,429,116030
"rmat25","bfs_push",1,0,1,430,476538
"rmat25","bfs_push",1,0,1,431,194425
"rmat25","bfs_push",1,0,1,432,597412
"rmat25","bfs_push",1,0,1,433,590997
"rmat25","bfs_push",1,0,1,434,223649
"rmat25","bfs_push",1,0,1,435,151799
"rmat25","bfs_push",1,0,1,436,594055
"rmat25","bfs_push",1,0,1,437,143009
"rmat25","bfs_push",1,0,1,438,94428
"rmat25","bfs_push",1,0,1,439,142470
"rmat25","bfs_push",1,0,1,440,638345
"rmat25","bfs_push",1,0,1,441,215571
"rmat25","bfs_push",1,0,1,442,59987
"rmat25","bfs_push",1,0,1,443,152438
"rmat25","bfs_push",1,0,1,444,538247
"rmat25","bfs_push",1,0,1,445,614780
"rmat25","bfs_push",1,0,1,446,113270
"rmat25","bfs_push",1,0,1,447,7681627
"rmat25","bfs_push",1,0,1,448,93727
"rmat25","bfs_push",1,0,1,449,173000
"rmat25","bfs_push",1,0,1,450,737682
"rmat25","bfs_push",1,0,1,451,257578
"rmat25","bfs_push",1,0,1,452,7437943
"rmat25","bfs_push",1,0,1,453,201640
"rmat25","bfs_push",1,0,1,454,105252
"rmat25","bfs_push",1,0,1,455,1011814
"rmat25","bfs_push",1,0,1,456,601063
"rmat25","bfs_push",1,0,1,457,8478633
"rmat25","bfs_push",1,0,1,458,541070
"rmat25","bfs_push",1,0,1,459,104321
"rmat25","bfs_push",1,0,1,460,1937917
"rmat25","bfs_push",1,0,1,461,201279
"rmat25","bfs_push",1,0,1,462,265773
"rmat25","bfs_push",1,0,1,463,151968
"rmat25","bfs_push",1,0,1,464,115607
"rmat25","bfs_push",1,0,1,465,946443
"rmat25","bfs_push",1,0,1,466,157870
"rmat25","bfs_push",1,0,1,467,948385
"rmat25","bfs_push",1,0,1,468,7526227
"rmat25","bfs_push",1,0,1,469,236583
"rmat25","bfs_push",1,0,1,470,149190
"rmat25","bfs_push",1,0,1,471,154096
"rmat25","bfs_push",1,0,1,472,537363
"rmat25","bfs_push",1,0,1,473,69298
"rmat25","bfs_push",1,0,1,474,157074
"rmat25","bfs_push",1,0,1,475,191025
"rmat25","bfs_push",1,0,1,476,622152
"rmat25","bfs_push",1,0,1,477,601143
"rmat25","bfs_push",1,0,1,478,160751
"rmat25","bfs_push",1,0,1,479,534086
"rmat25","bfs_push",1,0,1,480,462299
"rmat25","bfs_push",1,0,1,481,639449
"rmat25","bfs_push",1,0,1,482,65943
"rmat25","bfs_push",1,0,1,483,121197
"rmat25","bfs_push",1,0,1,484,95052
"rmat25","bfs_push",1,0,1,485,656927
"rmat25","bfs_push",1,0,1,486,84404
"rmat25","bfs_push",1,0,1,487,202330
"rmat25","bfs_push",1,0,1,488,631729
"rmat25","bfs_push",1,0,1,489,1000103
"rmat25","bfs_push",1,0,1,490,179263
"rmat25","bfs_push",1,0,1,491,149006
"rmat25","bfs_push",1,0,1,492,1096922
"rmat25","bfs_push",1,0,1,493,1049801
"rmat25","bfs_push",1,0,1,494,146415
"rmat25","bfs_push",1,0,1,495,1335295
"rmat25","bfs_push",1,0,1,496,541798
"rmat25","bfs_push",1,0,1,497,99377
"rmat25","bfs_push",1,0,1,498,118573
"rmat25","bfs_push",1,0,1,499,89945
"rmat25","bfs_push",1,0,1,500,8152732
"rmat25","bfs_push",1,0,1,501,115747
"rmat25","bfs_push",1,0,1,502,563588
"rmat25","bfs_push",1,0,1,503,145167
"rmat25","bfs_push",1,0,1,504,68044
"rmat25","bfs_push",1,0,1,505,8097505
"rmat25","bfs_push",1,0,1,506,111776
"rmat25","bfs_push",1,0,1,507,96435
"rmat25","bfs_push",1,0,1,508,178706
"rmat25","bfs_push",1,0,1,509,179782
"rmat25","bfs_push",1,0,1,510,125901
"rmat25","bfs_push",1,0,1,511,624533
"rmat25","bfs_push",1,0,1,512,69503
"rmat25","bfs_push",1,0,1,513,1000859
"rmat25","bfs_push",1,0,1,514,152287
"rmat25","bfs_push",1,0,1,515,194697
"rmat25","bfs_push",1,0,1,516,154586
"rmat25","bfs_push",1,0,1,517,644249
"rmat25","bfs_push",1,0,1,518,968976
"rmat25","bfs_push",1,0,1,519,96288
"rmat25","bfs_push",1,0,1,520,78745
"rmat25","bfs_push",1,0,1,521,206746
"rmat25","bfs_push",1,0,1,522,584696
"rmat25","bfs_push",1,0,1,523,93636
"rmat25","bfs_push",1,0,1,524,128926
"rmat25","bfs_push",1,0,1,525,157945
"rmat25","bfs_push",1,0,1,526,506621
"rmat25","bfs_push",1,0,1,527,6983719
"rmat25","bfs_push",1,0,1,528,618255
"rmat25","bfs_push",1,0,1,529,205837
"rmat25","bfs_push",1,0,1,530,289519
"rmat25","bfs_push",1,0,1,531,136572
"rmat25","bfs_push",1,0,1,532,224161
"rmat25","bfs_push",1,0,1,533,521130
"rmat25","bfs_push",1,0,1,534,191286
"rmat25","bfs_push",1,0,1,535,670737
"rmat25","bfs_push",1,0,1,536,89841
"rmat25","bfs_push",1,0,1,537,625295
"rmat25","bfs_push",1,0,1,538,43754
"rmat25","bfs_push",1,0,1,539,107773
"rmat25","bfs_push",1,0,1,540,208540
"rmat25","bfs_push",1,0,1,541,614880
"rmat25","bfs_push",1,0,1,542,53126
"rmat25","bfs_push",1,0,1,543,40953
"rmat25","bfs_push",1,0,1,544,136979
"rmat25","bfs_push",1,0,1,545,598685
"rmat25","bfs_push",1,0,1,546,7987816
"rmat25","bfs_push",1,0,1,547,96415
"rmat25","bfs_push",1,0,1,548,257831
"rmat25","bfs_push",1,0,1,549,121214
"rmat25","bfs_push",1,0,1,550,125691
"rmat25","bfs_push",1,0,1,551,548844
"rmat25","bfs_push",1,0,1,552,183693
"rmat25","bfs_push",1,0,1,553,96615
"rmat25","bfs_push",1,0,1,554,100753
"rmat25","bfs_push",1,0,1,555,121905
"rmat25","bfs_push",1,0,1,556,99649
"rmat25","bfs_push",1,0,1,557,6790252
"rmat25","bfs_push",1,0,1,558,168803
"rmat25","bfs_push",1,0,1,559,619510
"rmat25","bfs_push",1,0,1,560,178007
"rmat25","bfs_push",1,0,1,561,554212
"rmat25","bfs_push",1,0,1,562,517684
"rmat25","bfs_push",1,0,1,563,7875359
"rmat25","bfs_push",1,0,1,564,95671
"rmat25","bfs_push",1,0,1,565,673725
"rmat25","bfs_push",1,0,1,566,973671
"rmat25","bfs_push",1,0,1,567,785007
"rmat25","bfs_push",1,0,1,568,175218
"rmat25","bfs_push",1,0,1,569,539402
"rmat25","bfs_push",1,0,1,570,142301
"rmat25","bfs_push",1,0,1,571,165149
"rmat25","bfs_push",1,0,1,572,577944
"rmat25","bfs_push",1,0,1,573,43650
"rmat25","bfs_push",1,0,1,574,153736
"rmat25","bfs_push",1,0,1,575,123456
"rmat25","bfs_push",1,0,1,576,151862
"rmat25","bfs_push",1,0,1,577,515562
"rmat25","bfs_push",1,0,1,578,571518
"rmat25","bfs_push",1,0,1,579,707790
"rmat25","bfs_push",1,0,1,580,124874
"rmat25","bfs_push",1,0,1,581,61165
"rmat25","bfs_push",1,0,1,582,138501
"rmat25","bfs_push",1,0,1,583,7610196
"rmat25","bfs_push",1,0,1,584,995759
"rmat25","bfs_push",1,0,1,585,181873
"rmat25","bfs_push",1,0,1,586,282769
"rmat25","bfs_push",1,0,1,587,189971
"rmat25","bfs_push",1,0,1,588,979191
"rmat25","bfs_push",1,0,1,589,8003424
"rmat25","bfs_push",1,0,1,590,102517
"rmat25","bfs_push",1,0,1,591,520463
"rmat25","bfs_push",1,0,1,592,214318
"rmat25","bfs_push",1,0,1,593,86985
"rmat25","bfs_push",1,0,1,594,57088
"rmat25","bfs_push",1,0,1,595,142045
"rmat25","bfs_push",1,0,1,596,99466
"rmat25","bfs_push",1,0,1,597,177808
"rmat25","bfs_push",1,0,1,598,185953
"rmat25","bfs_push",1,0,1,599,193276
"rmat25","bfs_push",1,0,1,600,66298
"rmat25","bfs_push",1,0,1,601,153863
"rmat25","bfs_push",1,0,1,602,93425
"rmat25","bfs_push",1,0,1,603,165621
"rmat25","bfs_push",1,0,1,604,233910
"rmat25","bfs_push",1,0,1,605,111143
"rmat25","bfs_push",1,0,1,606,110430
"rmat25","bfs_push",1,0,1,607,1103443
"rmat25","bfs_push",1,0,1,608,177360
"rmat25","bfs_push",1,0,1,609,533869
"rmat25","bfs_push",1,0,1,610,97759
"rmat25","bfs_push",1,0,1,611,1061526
"rmat25","bfs_push",1,0,1,612,1054827
"rmat25","bfs_push",1,0,1,613,140854
"rmat25","bfs_push",1,0,1,614,606256
"rmat25","bfs_push",1,0,1,615,176145
"rmat25","bfs_push",1,0,1,616,295421
"rmat25","bfs_push",1,0,1,617,554590
"rmat25","bfs_push",1,0,1,618,94323
"rmat25","bfs_push",1,0,1,619,138343
"rmat25","bfs_push",1,0,1,620,625228
"rmat25","bfs_push",1,0,1,621,611135
"rmat25","bfs_push",1,0,1,622,89416
"rmat25","bfs_push",1,0,1,623,131773
"rmat25","bfs_push",1,0,1,624,488588
"rmat25","bfs_push",1,0,1,625,545470
"rmat25","bfs_push",1,0,1,626,173614
"rmat25","bfs_push",1,0,1,627,589620
"rmat25","bfs_push",1,0,1,628,646919
"rmat25","bfs_push",1,0,1,629,101473
"rmat25","bfs_push",1,0,1,630,138247
"rmat25","bfs_push",1,0,1,631,720975
"rmat25","bfs_push",1,0,1,632,975309
"rmat25","bfs_push",1,0,1,633,120185
"rmat25","bfs_push",1,0,1,634,483440
"rmat25","bfs_push",1,0,1,635,94500
"rmat25","bfs_push",1,0,1,636,211608
"rmat25","bfs_push",1,0,1,637,100332
"rmat25","bfs_push",1,0,1,638,161899
"rmat25","bfs_push",1,0,1,639,558064
,,,,,,
"road-USA","bfs_push",1,0,1,0,2
"road-USA","bfs_push",1,0,1,1,0
"road-USA","bfs_push",1,0,1,2,2
"road-USA","bfs_push",1,0,1,3,0
"road-USA","bfs_push",1,0,1,4,0
"road-USA","bfs_push",1,0,1,5,0
"road-USA","bfs_push",1,0,1,6,0
"road-USA","bfs_push",1,0,1,7,0
"road-USA","bfs_push",1,0,1,8,0
"road-USA","bfs_push",1,0,1,9,0
"road-USA","bfs_push",1,0,1,10,0
"road-USA","bfs_push",1,0,1,11,0
"road-USA","bfs_push",1,0,1,12,0
"road-USA","bfs_push",1,0,1,13,0
"road-USA","bfs_push",1,0,1,14,0
"road-USA","bfs_push",1,0,1,15,0
"road-USA","bfs_push",1,0,1,16,0
"road-USA","bfs_push",1,0,1,17,0
"road-USA","bfs_push",1,0,1,18,0
"road-USA","bfs_push",1,0,1,19,0
"road-USA","bfs_push",1,0,1,20,0
"road-USA","bfs_push",1,0,1,21,0
"road-USA","bfs_push",1,0,1,22,0
"road-USA","bfs_push",1,0,1,23,0
"road-USA","bfs_push",1,0,1,24,0
"road-USA","bfs_push",1,0,1,25,0
"road-USA","bfs_push",1,0,1,26,0
"road-USA","bfs_push",1,0,1,27,0
"road-USA","bfs_push",1,0,1,28,0
"road-USA","bfs_push",1,0,1,29,0
"road-USA","bfs_push",1,0,1,30,0
"road-USA","bfs_push",1,0,1,31,0
"road-USA","bfs_push",1,0,1,32,0
"road-USA","bfs_push",1,0,1,33,0
"road-USA","bfs_push",1,0,1,34,0
"road-USA","bfs_push",1,0,1,35,0
"road-USA","bfs_push",1,0,1,36,0
"road-USA","bfs_push",1,0,1,37,0
"road-USA","bfs_push",1,0,1,38,0
"road-USA","bfs_push",1,0,1,39,0
"road-USA","bfs_push",1,0,1,40,0
"road-USA","bfs_push",1,0,1,41,0
"road-USA","bfs_push",1,0,1,42,0
"road-USA","bfs_push",1,0,1,43,0
"road-USA","bfs_push",1,0,1,44,0
"road-USA","bfs_push",1,0,1,45,0
"road-USA","bfs_push",1,0,1,46,0
"road-USA","bfs_push",1,0,1,47,0
"road-USA","bfs_push",1,0,1,48,0
"road-USA","bfs_push",1,0,1,49,0
"road-USA","bfs_push",1,0,1,50,0
"road-USA","bfs_push",1,0,1,51,0
"road-USA","bfs_push",1,0,1,52,0
"road-USA","bfs_push",1,0,1,53,0
"road-USA","bfs_push",1,0,1,54,0
"road-USA","bfs_push",1,0,1,55,0
"road-USA","bfs_push",1,0,1,56,0
"road-USA","bfs_push",1,0,1,57,0
"road-USA","bfs_push",1,0,1,58,0
"road-USA","bfs_push",1,0,1,59,0
"road-USA","bfs_push",1,0,1,60,0
"road-USA","bfs_push",1,0,1,61,0
"road-USA","bfs_push",1,0,1,62,0
"road-USA","bfs_push",1,0,1,63,0
"road-USA","bfs_push",1,0,1,64,0
"road-USA","bfs_push",1,0,1,65,0
"road-USA","bfs_push",1,0,1,66,0
"road-USA","bfs_push",1,0,1,67,0
"road-USA","bfs_push",1,0,1,68,0
"road-USA","bfs_push",1,0,1,69,0
"road-USA","bfs_push",1,0,1,70,0
"road-USA","bfs_push",1,0,1,71,0
"road-USA","bfs_push",1,0,1,72,0
"road-USA","bfs_push",1,0,1,73,0
"road-USA","bfs_push",1,0,1,74,0
"road-USA","bfs_push",1,0,1,75,0
"road-USA","bfs_push",1,0,1,76,0
"road-USA","bfs_push",1,0,1,77,0
"road-USA","bfs_push",1,0,1,78,0
"road-USA","bfs_push",1,0,1,79,0
"road-USA","bfs_push",1,0,1,80,0
"road-USA","bfs_push",1,0,1,81,0
"road-USA","bfs_push",1,0,1,82,0
"road-USA","bfs_push",1,0,1,83,0
"road-USA","bfs_push",1,0,1,84,0
"road-USA","bfs_push",1,0,1,85,0
"road-USA","bfs_push",1,0,1,86,0
"road-USA","bfs_push",1,0,1,87,0
"road-USA","bfs_push",1,0,1,88,0
"road-USA","bfs_push",1,0,1,89,0
"road-USA","bfs_push",1,0,1,90,0
"road-USA","bfs_push",1,0,1,91,0
"road-USA","bfs_push",1,0,1,92,0
"road-USA","bfs_push",1,0,1,93,0
"road-USA","bfs_push",1,0,1,94,0
"road-USA","bfs_push",1,0,1,95,0
"road-USA","bfs_push",1,0,1,96,0
"road-USA","bfs_push",1,0,1,97,0
"road-USA","bfs_push",1,0,1,98,0
"road-USA","bfs_push",1,0,1,99,0
"road-USA","bfs_push",1,0,1,100,0
"road-USA","bfs_push",1,0,1,101,0
"road-USA","bfs_push",1,0,1,102,0
"road-USA","bfs_push",1,0,1,103,0
"road-USA","bfs_push",1,0,1,104,0
"road-USA","bfs_push",1,0,1,105,0
"road-USA","bfs_push",1,0,1,106,0
"road-USA","bfs_push",1,0,1,107,0
"road-USA","bfs_push",1,0,1,108,0
"road-USA","bfs_push",1,0,1,109,0
"road-USA","bfs_push",1,0,1,110,0
"road-USA","bfs_push",1,0,1,111,0
"road-USA","bfs_push",1,0,1,112,0
"road-USA","bfs_push",1,0,1,113,0
"road-USA","bfs_push",1,0,1,114,0
"road-USA","bfs_push",1,0,1,115,0
"road-USA","bfs_push",1,0,1,116,0
"road-USA","bfs_push",1,0,1,117,0
"road-USA","bfs_push",1,0,1,118,0
"road-USA","bfs_push",1,0,1,119,0
"road-USA","bfs_push",1,0,1,120,0
"road-USA","bfs_push",1,0,1,121,0
"road-USA","bfs_push",1,0,1,122,0
"road-USA","bfs_push",1,0,1,123,0
"road-USA","bfs_push",1,0,1,124,0
"road-USA","bfs_push",1,0,1,125,0
"road-USA","bfs_push",1,0,1,126,0
"road-USA","bfs_push",1,0,1,127,0
"road-USA","bfs_push",1,0,1,128,0
"road-USA","bfs_push",1,0,1,129,0
"road-USA","bfs_push",1,0,1,130,0
"road-USA","bfs_push",1,0,1,131,0
"road-USA","bfs_push",1,0,1,132,0
"road-USA","bfs_push",1,0,1,133,0
"road-USA","bfs_push",1,0,1,134,0
"road-USA","bfs_push",1,0,1,135,0
"road-USA","bfs_push",1,0,1,136,0
"road-USA","bfs_push",1,0,1,137,0
"road-USA","bfs_push",1,0,1,138,0
"road-USA","bfs_push",1,0,1,139,0
"road-USA","bfs_push",1,0,1,140,0
"road-USA","bfs_push",1,0,1,141,0
"road-USA","bfs_push",1,0,1,142,0
"road-USA","bfs_push",1,0,1,143,0
"road-USA","bfs_push",1,0,1,144,0
"road-USA","bfs_push",1,0,1,145,0
"road-USA","bfs_push",1,0,1,146,0
"road-USA","bfs_push",1,0,1,147,0
"road-USA","bfs_push",1,0,1,148,0
"road-USA","bfs_push",1,0,1,149,0
"road-USA","bfs_push",1,0,1,150,0
"road-USA","bfs_push",1,0,1,151,0
"road-USA","bfs_push",1,0,1,152,0
"road-USA","bfs_push",1,0,1,153,0
"road-USA","bfs_push",1,0,1,154,0
"road-USA","bfs_push",1,0,1,155,0
"road-USA","bfs_push",1,0,1,156,0
"road-USA","bfs_push",1,0,1,157,0
"road-USA","bfs_push",1,0,1,158,0
"road-USA","bfs_push",1,0,1,159,0
"road-USA","bfs_push",1,0,1,160,0
"road-USA","bfs_push",1,0,1,161,0
"road-USA","bfs_push",1,0,1,162,0
"road-USA","bfs_push",1,0,1,163,0
"road-USA","bfs_push",1,0,1,164,0
"road-USA","bfs_push",1,0,1,165,0
"road-USA","bfs_push",1,0,1,166,0
"road-USA","bfs_push",1,0,1,167,0
"road-USA","bfs_push",1,0,1,168,0
"road-USA","bfs_push",1,0,1,169,0
"road-USA","bfs_push",1,0,1,170,0
"road-USA","bfs_push",1,0,1,171,0
"road-USA","bfs_push",1,0,1,172,0
"road-USA","bfs_push",1,0,1,173,0
"road-USA","bfs_push",1,0,1,174,0
"road-USA","bfs_push",1,0,1,175,0
"road-USA","bfs_push",1,0,1,176,0
"road-USA","bfs_push",1,0,1,177,0
"road-USA","bfs_push",1,0,1,178,0
"road-USA","bfs_push",1,0,1,179,0
"road-USA","bfs_push",1,0,1,180,0
"road-USA","bfs_push",1,0,1,181,0
"road-USA","bfs_push",1,0,1,182,0
"road-USA","bfs_push",1,0,1,183,0
"road-USA","bfs_push",1,0,1,184,0
"road-USA","bfs_push",1,0,1,185,0
"road-USA","bfs_push",1,0,1,186,0
"road-USA","bfs_push",1,0,1,187,0
"road-USA","bfs_push",1,0,1,188,0
"road-USA","bfs_push",1,0,1,189,0
"road-USA","bfs_push",1,0,1,190,0
"road-USA","bfs_push",1,0,1,191,0
"road-USA","bfs_push",1,0,1,192,0
"road-USA","bfs_push",1,0,1,193,0
"road-USA","bfs_push",1,0,1,194,0
"road-USA","bfs_push",1,0,1,195,0
"road-USA","bfs_push",1,0,1,196,0
"road-USA","bfs_push",1,0,1,197,0
"road-USA","bfs_push",1,0,1,198,0
"road-USA","bfs_push",1,0,1,199,0
"road-USA","bfs_push",1,0,1,200,0
"road-USA","bfs_push",1,0,1,201,0
"road-USA","bfs_push",1,0,1,202,0
"road-USA","bfs_push",1,0,1,203,0
"road-USA","bfs_push",1,0,1,204,0
"road-USA","bfs_push",1,0,1,205,0
"road-USA","bfs_push",1,0,1,206,0
"road-USA","bfs_push",1,0,1,207,0
"road-USA","bfs_push",1,0,1,208,0
"road-USA","bfs_push",1,0,1,209,0
"road-USA","bfs_push",1,0,1,210,0
"road-USA","bfs_push",1,0,1,211,0
"road-USA","bfs_push",1,0,1,212,0
"road-USA","bfs_push",1,0,1,213,0
"road-USA","bfs_push",1,0,1,214,0
"road-USA","bfs_push",1,0,1,215,0
"road-USA","bfs_push",1,0,1,216,0
"road-USA","bfs_push",1,0,1,217,0
"road-USA","bfs_push",1,0,1,218,0
"road-USA","bfs_push",1,0,1,219,0
"road-USA","bfs_push",1,0,1,220,0
"road-USA","bfs_push",1,0,1,221,0
"road-USA","bfs_push",1,0,1,222,0
"road-USA","bfs_push",1,0,1,223,0
"road-USA","bfs_push",1,0,1,224,0
"road-USA","bfs_push",1,0,1,225,0
"road-USA","bfs_push",1,0,1,226,0
"road-USA","bfs_push",1,0,1,227,0
"road-USA","bfs_push",1,0,1,228,0
"road-USA","bfs_push",1,0,1,229,0
"road-USA","bfs_push",1,0,1,230,0
"road-USA","bfs_push",1,0,1,231,0
"road-USA","bfs_push",1,0,1,232,0
"road-USA","bfs_push",1,0,1,233,0
"road-USA","bfs_push",1,0,1,234,0
"road-USA","bfs_push",1,0,1,235,0
"road-USA","bfs_push",1,0,1,236,0
"road-USA","bfs_push",1,0,1,237,0
"road-USA","bfs_push",1,0,1,238,0
"road-USA","bfs_push",1,0,1,239,0
"road-USA","bfs_push",1,0,1,240,0
"road-USA","bfs_push",1,0,1,241,0
"road-USA","bfs_push",1,0,1,242,0
"road-USA","bfs_push",1,0,1,243,0
"road-USA","bfs_push",1,0,1,244,0
"road-USA","bfs_push",1,0,1,245,0
"road-USA","bfs_push",1,0,1,246,0
"road-USA","bfs_push",1,0,1,247,0
"road-USA","bfs_push",1,0,1,248,0
"road-USA","bfs_push",1,0,1,249,0
"road-USA","bfs_push",1,0,1,250,0
"road-USA","bfs_push",1,0,1,251,0
"road-USA","bfs_push",1,0,1,252,0
"road-USA","bfs_push",1,0,1,253,0
"road-USA","bfs_push",1,0,1,254,0
"road-USA","bfs_push",1,0,1,255,0
"road-USA","bfs_push",1,0,1,256,0
"road-USA","bfs_push",1,0,1,257,0
"road-USA","bfs_push",1,0,1,258,0
"road-USA","bfs_push",1,0,1,259,0
"road-USA","bfs_push",1,0,1,260,3
"road-USA","bfs_push",1,0,1,261,0
"road-USA","bfs_push",1,0,1,262,0
"road-USA","bfs_push",1,0,1,263,0
"road-USA","bfs_push",1,0,1,264,0
"road-USA","bfs_push",1,0,1,265,0
"road-USA","bfs_push",1,0,1,266,0
"road-USA","bfs_push",1,0,1,267,0
"road-USA","bfs_push",1,0,1,268,0
"road-USA","bfs_push",1,0,1,269,0
"road-USA","bfs_push",1,0,1,270,0
"road-USA","bfs_push",1,0,1,271,0
"road-USA","bfs_push",1,0,1,272,0
"road-USA","bfs_push",1,0,1,273,0
"road-USA","bfs_push",1,0,1,274,0
"road-USA","bfs_push",1,0,1,275,0
"road-USA","bfs_push",1,0,1,276,0
"road-USA","bfs_push",1,0,1,277,0
"road-USA","bfs_push",1,0,1,278,0
"road-USA","bfs_push",1,0,1,279,0
"road-USA","bfs_push",1,0,1,280,0
"road-USA","bfs_push",1,0,1,281,0
"road-USA","bfs_push",1,0,1,282,0
"road-USA","bfs_push",1,0,1,283,0
"road-USA","bfs_push",1,0,1,284,0
"road-USA","bfs_push",1,0,1,285,0
"road-USA","bfs_push",1,0,1,286,0
"road-USA","bfs_push",1,0,1,287,0
"road-USA","bfs_push",1,0,1,288,0
"road-USA","bfs_push",1,0,1,289,0
"road-USA","bfs_push",1,0,1,290,0
"road-USA","bfs_push",1,0,1,291,0
"road-USA","bfs_push",1,0,1,292,0
"road-USA","bfs_push",1,0,1,293,0
"road-USA","bfs_push",1,0,1,294,0
"road-USA","bfs_push",1,0,1,295,0
"road-USA","bfs_push",1,0,1,296,0
"road-USA","bfs_push",1,0,1,297,0
"road-USA","bfs_push",1,0,1,298,0
"road-USA","bfs_push",1,0,1,299,0
"road-USA","bfs_push",1,0,1,300,0
"road-USA","bfs_push",1,0,1,301,0
"road-USA","bfs_push",1,0,1,302,0
"road-USA","bfs_push",1,0,1,303,0
"road-USA","bfs_push",1,0,1,304,0
"road-USA","bfs_push",1,0,1,305,0
"road-USA","bfs_push",1,0,1,306,0
"road-USA","bfs_push",1,0,1,307,0
"road-USA","bfs_push",1,0,1,308,0
"road-USA","bfs_push",1,0,1,309,0
"road-USA","bfs_push",1,0,1,310,0
"road-USA","bfs_push",1,0,1,311,0
"road-USA","bfs_push",1,0,1,312,0
"road-USA","bfs_push",1,0,1,313,0
"road-USA","bfs_push",1,0,1,314,0
"road-USA","bfs_push",1,0,1,315,0
"road-USA","bfs_push",1,0,1,316,0
"road-USA","bfs_push",1,0,1,317,0
"road-USA","bfs_push",1,0,1,318,0
"road-USA","bfs_push",1,0,1,319,0
"road-USA","bfs_push",1,0,1,320,0
"road-USA","bfs_push",1,0,1,321,0
"road-USA","bfs_push",1,0,1,322,0
"road-USA","bfs_push",1,0,1,323,0
"road-USA","bfs_push",1,0,1,324,0
"road-USA","bfs_push",1,0,1,325,0
"road-USA","bfs_push",1,0,1,326,0
"road-USA","bfs_push",1,0,1,327,0
"road-USA","bfs_push",1,0,1,328,0
"road-USA","bfs_push",1,0,1,329,0
"road-USA","bfs_push",1,0,1,330,0
"road-USA","bfs_push",1,0,1,331,0
"road-USA","bfs_push",1,0,1,332,0
"road-USA","bfs_push",1,0,1,333,0
"road-USA","bfs_push",1,0,1,334,0
"road-USA","bfs_push",1,0,1,335,0
"road-USA","bfs_push",1,0,1,336,0
"road-USA","bfs_push",1,0,1,337,0
"road-USA","bfs_push",1,0,1,338,0
"road-USA","bfs_push",1,0,1,339,0
"road-USA","bfs_push",1,0,1,340,0
"road-USA","bfs_push",1,0,1,341,0
"road-USA","bfs_push",1,0,1,342,0
"road-USA","bfs_push",1,0,1,343,0
"road-USA","bfs_push",1,0,1,344,0
"road-USA","bfs_push",1,0,1,345,0
"road-USA","bfs_push",1,0,1,346,0
"road-USA","bfs_push",1,0,1,347,0
"road-USA","bfs_push",1,0,1,348,0
"road-USA","bfs_push",1,0,1,349,0
"road-USA","bfs_push",1,0,1,350,0
"road-USA","bfs_push",1,0,1,351,0
"road-USA","bfs_push",1,0,1,352,0
"road-USA","bfs_push",1,0,1,353,0
"road-USA","bfs_push",1,0,1,354,0
"road-USA","bfs_push",1,0,1,355,0
"road-USA","bfs_push",1,0,1,356,0
"road-USA","bfs_push",1,0,1,357,0
"road-USA","bfs_push",1,0,1,358,0
"road-USA","bfs_push",1,0,1,359,0
"road-USA","bfs_push",1,0,1,360,0
"road-USA","bfs_push",1,0,1,361,0
"road-USA","bfs_push",1,0,1,362,0
"road-USA","bfs_push",1,0,1,363,0
"road-USA","bfs_push",1,0,1,364,0
"road-USA","bfs_push",1,0,1,365,0
"road-USA","bfs_push",1,0,1,366,0
"road-USA","bfs_push",1,0,1,367,0
"road-USA","bfs_push",1,0,1,368,0
"road-USA","bfs_push",1,0,1,369,0
"road-USA","bfs_push",1,0,1,370,0
"road-USA","bfs_push",1,0,1,371,0
"road-USA","bfs_push",1,0,1,372,0
"road-USA","bfs_push",1,0,1,373,0
"road-USA","bfs_push",1,0,1,374,0
"road-USA","bfs_push",1,0,1,375,0
"road-USA","bfs_push",1,0,1,376,0
"road-USA","bfs_push",1,0,1,377,0
"road-USA","bfs_push",1,0,1,378,0
"road-USA","bfs_push",1,0,1,379,0
"road-USA","bfs_push",1,0,1,380,0
"road-USA","bfs_push",1,0,1,381,0
"road-USA","bfs_push",1,0,1,382,0
"road-USA","bfs_push",1,0,1,383,0
"road-USA","bfs_push",1,0,1,384,0
"road-USA","bfs_push",1,0,1,385,0
"road-USA","bfs_push",1,0,1,386,0
"road-USA","bfs_push",1,0,1,387,0
"road-USA","bfs_push",1,0,1,388,0
"road-USA","bfs_push",1,0,1,389,0
"road-USA","bfs_push",1,0,1,390,0
"road-USA","bfs_push",1,0,1,391,0
"road-USA","bfs_push",1,0,1,392,0
"road-USA","bfs_push",1,0,1,393,0
"road-USA","bfs_push",1,0,1,394,0
"road-USA","bfs_push",1,0,1,395,0
"road-USA","bfs_push",1,0,1,396,0
"road-USA","bfs_push",1,0,1,397,0
"road-USA","bfs_push",1,0,1,398,0
"road-USA","bfs_push",1,0,1,399,0
"road-USA","bfs_push",1,0,1,400,0
"road-USA","bfs_push",1,0,1,401,0
"road-USA","bfs_push",1,0,1,402,0
"road-USA","bfs_push",1,0,1,403,0
"road-USA","bfs_push",1,0,1,404,0
"road-USA","bfs_push",1,0,1,405,0
"road-USA","bfs_push",1,0,1,406,0
"road-USA","bfs_push",1,0,1,407,0
"road-USA","bfs_push",1,0,1,408,0
"road-USA","bfs_push",1,0,1,409,0
"road-USA","bfs_push",1,0,1,410,0
"road-USA","bfs_push",1,0,1,411,0
"road-USA","bfs_push",1,0,1,412,0
"road-USA","bfs_push",1,0,1,413,0
"road-USA","bfs_push",1,0,1,414,0
"road-USA","bfs_push",1,0,1,415,0
"road-USA","bfs_push",1,0,1,416,0
"road-USA","bfs_push",1,0,1,417,0
"road-USA","bfs_push",1,0,1,418,0
"road-USA","bfs_push",1,0,1,419,0
"road-USA","bfs_push",1,0,1,420,0
"road-USA","bfs_push",1,0,1,421,0
"road-USA","bfs_push",1,0,1,422,0
"road-USA","bfs_push",1,0,1,423,0
"road-USA","bfs_push",1,0,1,424,0
"road-USA","bfs_push",1,0,1,425,0
"road-USA","bfs_push",1,0,1,426,0
"road-USA","bfs_push",1,0,1,427,0
"road-USA","bfs_push",1,0,1,428,0
"road-USA","bfs_push",1,0,1,429,0
"road-USA","bfs_push",1,0,1,430,0
"road-USA","bfs_push",1,0,1,431,0
"road-USA","bfs_push",1,0,1,432,0
"road-USA","bfs_push",1,0,1,433,0
"road-USA","bfs_push",1,0,1,434,0
"road-USA","bfs_push",1,0,1,435,0
"road-USA","bfs_push",1,0,1,436,0
"road-USA","bfs_push",1,0,1,437,0
"road-USA","bfs_push",1,0,1,438,0
"road-USA","bfs_push",1,0,1,439,0
"road-USA","bfs_push",1,0,1,440,0
"road-USA","bfs_push",1,0,1,441,0
"road-USA","bfs_push",1,0,1,442,0
"road-USA","bfs_push",1,0,1,443,0
"road-USA","bfs_push",1,0,1,444,0
"road-USA","bfs_push",1,0,1,445,0
"road-USA","bfs_push",1,0,1,446,0
"road-USA","bfs_push",1,0,1,447,0
"road-USA","bfs_push",1,0,1,448,0
"road-USA","bfs_push",1,0,1,449,0
"road-USA","bfs_push",1,0,1,450,0
"road-USA","bfs_push",1,0,1,451,0
"road-USA","bfs_push",1,0,1,452,0
"road-USA","bfs_push",1,0,1,453,0
"road-USA","bfs_push",1,0,1,454,0
"road-USA","bfs_push",1,0,1,455,0
"road-USA","bfs_push",1,0,1,456,0
"road-USA","bfs_push",1,0,1,457,0
"road-USA","bfs_push",1,0,1,458,0
"road-USA","bfs_push",1,0,1,459,0
"road-USA","bfs_push",1,0,1,460,0
"road-USA","bfs_push",1,0,1,461,0
"road-USA","bfs_push",1,0,1,462,0
"road-USA","bfs_push",1,0,1,463,0
"road-USA","bfs_push",1,0,1,464,0
"road-USA","bfs_push",1,0,1,465,0
"road-USA","bfs_push",1,0,1,466,0
"road-USA","bfs_push",1,0,1,467,0
"road-USA","bfs_push",1,0,1,468,0
"road-USA","bfs_push",1,0,1,469,0
"road-USA","bfs_push",1,0,1,470,0
"road-USA","bfs_push",1,0,1,471,0
"road-USA","bfs_push",1,0,1,472,0
"road-USA","bfs_push",1,0,1,473,0
"road-USA","bfs_push",1,0,1,474,0
"road-USA","bfs_push",1,0,1,475,0
"road-USA","bfs_push",1,0,1,476,0
"road-USA","bfs_push",1,0,1,477,0
"road-USA","bfs_push",1,0,1,478,0
"road-USA","bfs_push",1,0,1,479,0
"road-USA","bfs_push",1,0,1,480,0
"road-USA","bfs_push",1,0,1,481,0
"road-USA","bfs_push",1,0,1,482,0
"road-USA","bfs_push",1,0,1,483,0
"road-USA","bfs_push",1,0,1,484,0
"road-USA","bfs_push",1,0,1,485,0
"road-USA","bfs_push",1,0,1,486,0
"road-USA","bfs_push",1,0,1,487,0
"road-USA","bfs_push",1,0,1,488,0
"road-USA","bfs_push",1,0,1,489,0
"road-USA","bfs_push",1,0,1,490,0
"road-USA","bfs_push",1,0,1,491,0
"road-USA","bfs_push",1,0,1,492,0
"road-USA","bfs_push",1,0,1,493,0
"road-USA","bfs_push",1,0,1,494,0
"road-USA","bfs_push",1,0,1,495,0
"road-USA","bfs_push",1,0,1,496,0
"road-USA","bfs_push",1,0,1,497,0
"road-USA","bfs_push",1,0,1,498,0
"road-USA","bfs_push",1,0,1,499,0
"road-USA","bfs_push",1,0,1,500,0
"road-USA","bfs_push",1,0,1,501,0
"road-USA","bfs_push",1,0,1,502,0
"road-USA","bfs_push",1,0,1,503,0
"road-USA","bfs_push",1,0,1,504,0
"road-USA","bfs_push",1,0,1,505,0
"road-USA","bfs_push",1,0,1,506,0
"road-USA","bfs_push",1,0,1,507,0
"road-USA","bfs_push",1,0,1,508,0
"road-USA","bfs_push",1,0,1,509,0
"road-USA","bfs_push",1,0,1,510,0
"road-USA","bfs_push",1,0,1,511,0
"road-USA","bfs_push",1,0,1,512,7
"road-USA","bfs_push",1,0,1,513,0
"road-USA","bfs_push",1,0,1,514,0
"road-USA","bfs_push",1,0,1,515,0
"road-USA","bfs_push",1,0,1,516,0
"road-USA","bfs_push",1,0,1,517,0
"road-USA","bfs_push",1,0,1,518,0
"road-USA","bfs_push",1,0,1,519,0
"road-USA","bfs_push",1,0,1,520,0
"road-USA","bfs_push",1,0,1,521,0
"road-USA","bfs_push",1,0,1,522,0
"road-USA","bfs_push",1,0,1,523,0
"road-USA","bfs_push",1,0,1,524,0
"road-USA","bfs_push",1,0,1,525,0
"road-USA","bfs_push",1,0,1,526,0
"road-USA","bfs_push",1,0,1,527,0
"road-USA","bfs_push",1,0,1,528,0
"road-USA","bfs_push",1,0,1,529,0
"road-USA","bfs_push",1,0,1,530,0
"road-USA","bfs_push",1,0,1,531,0
"road-USA","bfs_push",1,0,1,532,0
"road-USA","bfs_push",1,0,1,533,0
"road-USA","bfs_push",1,0,1,534,0
"road-USA","bfs_push",1,0,1,535,0
"road-USA","bfs_push",1,0,1,536,0
"road-USA","bfs_push",1,0,1,537,0
"road-USA","bfs_push",1,0,1,538,0
"road-USA","bfs_push",1,0,1,539,0
"road-USA","bfs_push",1,0,1,540,0
"road-USA","bfs_push",1,0,1,541,0
"road-USA","bfs_push",1,0,1,542,0
"road-USA","bfs_push",1,0,1,543,0
"road-USA","bfs_push",1,0,1,544,0
"road-USA","bfs_push",1,0,1,545,0
"road-USA","bfs_push",1,0,1,546,0
"road-USA","bfs_push",1,0,1,547,0
"road-USA","bfs_push",1,0,1,548,0
"road-USA","bfs_push",1,0,1,549,0
"road-USA","bfs_push",1,0,1,550,0
"road-USA","bfs_push",1,0,1,551,0
"road-USA","bfs_push",1,0,1,552,0
"road-USA","bfs_push",1,0,1,553,0
"road-USA","bfs_push",1,0,1,554,0
"road-USA","bfs_push",1,0,1,555,0
"road-USA","bfs_push",1,0,1,556,0
"road-USA","bfs_push",1,0,1,557,0
"road-USA","bfs_push",1,0,1,558,0
"road-USA","bfs_push",1,0,1,559,0
"road-USA","bfs_push",1,0,1,560,0
"road-USA","bfs_push",1,0,1,561,0
"road-USA","bfs_push",1,0,1,562,0
"road-USA","bfs_push",1,0,1,563,0
"road-USA","bfs_push",1,0,1,564,0
"road-USA","bfs_push",1,0,1,565,0
"road-USA","bfs_push",1,0,1,566,0
"road-USA","bfs_push",1,0,1,567,0
"road-USA","bfs_push",1,0,1,568,0
"road-USA","bfs_push",1,0,1,569,0
"road-USA","bfs_push",1,0,1,570,0
"road-USA","bfs_push",1,0,1,571,0
"road-USA","bfs_push",1,0,1,572,0
"road-USA","bfs_push",1,0,1,573,0
"road-USA","bfs_push",1,0,1,574,0
"road-USA","bfs_push",1,0,1,575,0
"road-USA","bfs_push",1,0,1,576,0
"road-USA","bfs_push",1,0,1,577,0
"road-USA","bfs_push",1,0,1,578,0
"road-USA","bfs_push",1,0,1,579,0
"road-USA","bfs_push",1,0,1,580,0
"road-USA","bfs_push",1,0,1,581,0
"road-USA","bfs_push",1,0,1,582,0
"road-USA","bfs_push",1,0,1,583,0
"road-USA","bfs_push",1,0,1,584,0
"road-USA","bfs_push",1,0,1,585,0
"road-USA","bfs_push",1,0,1,586,0
"road-USA","bfs_push",1,0,1,587,0
"road-USA","bfs_push",1,0,1,588,0
"road-USA","bfs_push",1,0,1,589,0
"road-USA","bfs_push",1,0,1,590,0
"road-USA","bfs_push",1,0,1,591,0
"road-USA","bfs_push",1,0,1,592,0
"road-USA","bfs_push",1,0,1,593,0
"road-USA","bfs_push",1,0,1,594,0
"road-USA","bfs_push",1,0,1,595,0
"road-USA","bfs_push",1,0,1,596,0
"road-USA","bfs_push",1,0,1,597,0
"road-USA","bfs_push",1,0,1,598,0
"road-USA","bfs_push",1,0,1,599,0
"road-USA","bfs_push",1,0,1,600,0
"road-USA","bfs_push",1,0,1,601,0
"road-USA","bfs_push",1,0,1,602,0
"road-USA","bfs_push",1,0,1,603,0
"road-USA","bfs_push",1,0,1,604,0
"road-USA","bfs_push",1,0,1,605,0
"road-USA","bfs_push",1,0,1,606,0
"road-USA","bfs_push",1,0,1,607,0
"road-USA","bfs_push",1,0,1,608,0
"road-USA","bfs_push",1,0,1,609,0
"road-USA","bfs_push",1,0,1,610,0
"road-USA","bfs_push",1,0,1,611,0
"road-USA","bfs_push",1,0,1,612,0
"road-USA","bfs_push",1,0,1,613,0
"road-USA","bfs_push",1,0,1,614,0
"road-USA","bfs_push",1,0,1,615,0
"road-USA","bfs_push",1,0,1,616,0
"road-USA","bfs_push",1,0,1,617,0
"road-USA","bfs_push",1,0,1,618,0
"road-USA","bfs_push",1,0,1,619,0
"road-USA","bfs_push",1,0,1,620,0
"road-USA","bfs_push",1,0,1,621,0
"road-USA","bfs_push",1,0,1,622,0
"road-USA","bfs_push",1,0,1,623,0
"road-USA","bfs_push",1,0,1,624,0
"road-USA","bfs_push",1,0,1,625,0
"road-USA","bfs_push",1,0,1,626,0
"road-USA","bfs_push",1,0,1,627,0
"road-USA","bfs_push",1,0,1,628,0
"road-USA","bfs_push",1,0,1,629,0
"road-USA","bfs_push",1,0,1,630,0
"road-USA","bfs_push",1,0,1,631,0
"road-USA","bfs_push",1,0,1,632,0
"road-USA","bfs_push",1,0,1,633,0
"road-USA","bfs_push",1,0,1,634,0
"road-USA","bfs_push",1,0,1,635,0
"road-USA","bfs_push",1,0,1,636,0
"road-USA","bfs_push",1,0,1,637,0
"road-USA","bfs_push",1,0,1,638,0
"road-USA","bfs_push",1,0,1,639,0
,,,,,,
"rmat25","pagerank_pull",1,0,1,0,834361
"rmat25","pagerank_pull",1,0,1,1,843560
"rmat25","pagerank_pull",1,0,1,2,828683
"rmat25","pagerank_pull",1,0,1,3,839853
"rmat25","pagerank_pull",1,0,1,4,842768
"rmat25","pagerank_pull",1,0,1,5,853953
"rmat25","pagerank_pull",1,0,1,6,850156
"rmat25","pagerank_pull",1,0,1,7,841920
"rmat25","pagerank_pull",1,0,1,8,830876
"rmat25","pagerank_pull",1,0,1,9,832299
"rmat25","pagerank_pull",1,0,1,10,835857
"rmat25","pagerank_pull",1,0,1,11,840131
"rmat25","pagerank_pull",1,0,1,12,821044
"rmat25","pagerank_pull",1,0,1,13,844794
"rmat25","pagerank_pull",1,0,1,14,833427
"rmat25","pagerank_pull",1,0,1,15,840098
"rmat25","pagerank_pull",1,0,1,16,837274
"rmat25","pagerank_pull",1,0,1,17,825913
"rmat25","pagerank_pull",1,0,1,18,836633
"rmat25","pagerank_pull",1,0,1,19,846629
"rmat25","pagerank_pull",1,0,1,20,833331
"rmat25","pagerank_pull",1,0,1,21,850194
"rmat25","pagerank_pull",1,0,1,22,865252
"rmat25","pagerank_pull",1,0,1,23,814500
"rmat25","pagerank_pull",1,0,1,24,825438
"rmat25","pagerank_pull",1,0,1,25,827268
"rmat25","pagerank_pull",1,0,1,26,855461
"rmat25","pagerank_pull",1,0,1,27,840208
"rmat25","pagerank_pull",1,0,1,28,839612
"rmat25","pagerank_pull",1,0,1,29,855639
"rmat25","pagerank_pull",1,0,1,30,836352
"rmat25","pagerank_pull",1,0,1,31,828145
"rmat25","pagerank_pull",1,0,1,32,838062
"rmat25","pagerank_pull",1,0,1,33,828182
"rmat25","pagerank_pull",1,0,1,34,831932
"rmat25","pagerank_pull",1,0,1,35,842698
"rmat25","pagerank_pull",1,0,1,36,834274
"rmat25","pagerank_pull",1,0,1,37,829004
"rmat25","pagerank_pull",1,0,1,38,848591
"rmat25","pagerank_pull",1,0,1,39,837974
"rmat25","pagerank_pull",1,0,1,40,841598
"rmat25","pagerank_pull",1,0,1,41,856134
"rmat25","pagerank_pull",1,0,1,42,836904
"rmat25","pagerank_pull",1,0,1,43,834905
"rmat25","pagerank_pull",1,0,1,44,844503
"rmat25","pagerank_pull",1,0,1,45,850816
"rmat25","pagerank_pull",1,0,1,46,848295
"rmat25","pagerank_pull",1,0,1,47,826484
"rmat25","pagerank_pull",1,0,1,48,854265
"rmat25","pagerank_pull",1,0,1,49,835352
"rmat25","pagerank_pull",1,0,1,50,833503
"rmat25","pagerank_pull",1,0,1,51,820496
"rmat25","pagerank_pull",1,0,1,52,837736
"rmat25","pagerank_pull",1,0,1,53,851968
"rmat25","pagerank_pull",1,0,1,54,837313
"rmat25","pagerank_pull",1,0,1,55,834277
"rmat25","pagerank_pull",1,0,1,56,837908
"rmat25","pagerank_pull",1,0,1,57,841967
"rmat25","pagerank_pull",1,0,1,58,837786
"rmat25","pagerank_pull",1,0,1,59,841068
"rmat25","pagerank_pull",1,0,1,60,843190
"rmat25","pagerank_pull",1,0,1,61,826744
"rmat25","pagerank_pull",1,0,1,62,843181
"rmat25","pagerank_pull",1,0,1,63,852735
"rmat25","pagerank_pull",1,0,1,64,849053
"rmat25","pagerank_pull",1,0,1,65,846717
"rmat25","pagerank_pull",1,0,1,66,825958
"rmat25","pagerank_pull",1,0,1,67,843266
"rmat25","pagerank_pull",1,0,1,68,840287
"rmat25","pagerank_pull",1,0,1,69,844938
"rmat25","pagerank_pull",1,0,1,70,861525
"rmat25","pagerank_pull",1,0,1,71,838792
"rmat25","pagerank_pull",1,0,1,72,851381
"rmat25","pagerank_pull",1,0,1,73,823833
"rmat25","pagerank_pull",1,0,1,74,846163
"rmat25","pagerank_pull",1,0,1,75,871534
"rmat25","pagerank_pull",1,0,1,76,855871
"rmat25","pagerank_pull",1,0,1,77,825644
"rmat25","pagerank_pull",1,0,1,78,848069
"rmat25","pagerank_pull",1,0,1,79,851014
"rmat25","pagerank_pull",1,0,1,80,844835
"rmat25","pagerank_pull",1,0,1,81,846633
"rmat25","pagerank_pull",1,0,1,82,870234
"rmat25","pagerank_pull",1,0,1,83,830710
"rmat25","pagerank_pull",1,0,1,84,827415
"rmat25","pagerank_pull",1,0,1,85,814837
"rmat25","pagerank_pull",1,0,1,86,835801
"rmat25","pagerank_pull",1,0,1,87,841932
"rmat25","pagerank_pull",1,0,1,88,833884
"rmat25","pagerank_pull",1,0,1,89,849777
"rmat25","pagerank_pull",1,0,1,90,834890
"rmat25","pagerank_pull",1,0,1,91,813423
"rmat25","pagerank_pull",1,0,1,92,851822
"rmat25","pagerank_pull",1,0,1,93,849505
"rmat25","pagerank_pull",1,0,1,94,859407
"rmat25","pagerank_pull",1,0,1,95,842992
"rmat25","pagerank_pull",1,0,1,96,839229
"rmat25","pagerank_pull",1,0,1,97,843165
"rmat25","pagerank_pull",1,0,1,98,832186
"rmat25","pagerank_pull",1,0,1,99,837561
"rmat25","pagerank_pull",1,0,1,100,844590
"rmat25","pagerank_pull",1,0,1,101,842089
"rmat25","pagerank_pull",1,0,1,102,823705
"rmat25","pagerank_pull",1,0,1,103,839548
"rmat25","pagerank_pull",1,0,1,104,832238
"rmat25","pagerank_pull",1,0,1,105,838927
"rmat25","pagerank_pull",1,0,1,106,841187
"rmat25","pagerank_pull",1,0,1,107,834460
"rmat25","pagerank_pull",1,0,1,108,833582
"rmat25","pagerank_pull",1,0,1,109,841966
"rmat25","pagerank_pull",1,0,1,110,835644
"rmat25","pagerank_pull",1,0,1,111,825917
"rmat25","pagerank_pull",1,0,1,112,853388
"rmat25","pagerank_pull",1,0,1,113,841426
"rmat25","pagerank_pull",1,0,1,114,819532
"rmat25","pagerank_pull",1,0,1,115,842028
"rmat25","pagerank_pull",1,0,1,116,835762
"rmat25","pagerank_pull",1,0,1,117,826401
"rmat25","pagerank_pull",1,0,1,118,858338
"rmat25","pagerank_pull",1,0,1,119,842419
"rmat25","pagerank_pull",1,0,1,120,837039
"rmat25","pagerank_pull",1,0,1,121,840787
"rmat25","pagerank_pull",1,0,1,122,849814
"rmat25","pagerank_pull",1,0,1,123,852460
"rmat25","pagerank_pull",1,0,1,124,844453
"rmat25","pagerank_pull",1,0,1,125,837550
"rmat25","pagerank_pull",1,0,1,126,839886
"rmat25","pagerank_pull",1,0,1,127,832602
"rmat25","pagerank_pull",1,0,1,128,828259
"rmat25","pagerank_pull",1,0,1,129,836822
"rmat25","pagerank_pull",1,0,1,130,828141
"rmat25","pagerank_pull",1,0,1,131,832868
"rmat25","pagerank_pull",1,0,1,132,838419
"rmat25","pagerank_pull",1,0,1,133,843759
"rmat25","pagerank_pull",1,0,1,134,855497
"rmat25","pagerank_pull",1,0,1,135,834430
"rmat25","pagerank_pull",1,0,1,136,836983
"rmat25","pagerank_pull",1,0,1,137,839380
"rmat25","pagerank_pull",1,0,1,138,846628
"rmat25","pagerank_pull",1,0,1,139,829648
"rmat25","pagerank_pull",1,0,1,140,844228
"rmat25","pagerank_pull",1,0,1,141,826984
"rmat25","pagerank_pull",1,0,1,142,855821
"rmat25","pagerank_pull",1,0,1,143,868158
"rmat25","pagerank_pull",1,0,1,144,839882
"rmat25","pagerank_pull",1,0,1,145,840815
"rmat25","pagerank_pull",1,0,1,146,831232
"rmat25","pagerank_pull",1,0,1,147,867027
"rmat25","pagerank_pull",1,0,1,148,844280
"rmat25","pagerank_pull",1,0,1,149,825634
"rmat25","pagerank_pull",1,0,1,150,828861
"rmat25","pagerank_pull",1,0,1,151,842808
"rmat25","pagerank_pull",1,0,1,152,847063
"rmat25","pagerank_pull",1,0,1,153,853226
"rmat25","pagerank_pull",1,0,1,154,846225
"rmat25","pagerank_pull",1,0,1,155,839930
"rmat25","pagerank_pull",1,0,1,156,839986
"rmat25","pagerank_pull",1,0,1,157,826208
"rmat25","pagerank_pull",1,0,1,158,840372
"rmat25","pagerank_pull",1,0,1,159,827286
"rmat25","pagerank_pull",1,0,1,160,842044
"rmat25","pagerank_pull",1,0,1,161,824582
"rmat25","pagerank_pull",1,0,1,162,847427
"rmat25","pagerank_pull",1,0,1,163,845304
"rmat25","pagerank_pull",1,0,1,164,836367
"rmat25","pagerank_pull",1,0,1,165,839649
"rmat25","pagerank_pull",1,0,1,166,848785
"rmat25","pagerank_pull",1,0,1,167,823031
"rmat25","pagerank_pull",1,0,1,168,843644
"rmat25","pagerank_pull",1,0,1,169,841628
"rmat25","pagerank_pull",1,0,1,170,840319
"rmat25","pagerank_pull",1,0,1,171,832918
"rmat25","pagerank_pull",1,0,1,172,836053
"rmat25","pagerank_pull",1,0,1,173,844514
"rmat25","pagerank_pull",1,0,1,174,855675
"rmat25","pagerank_pull",1,0,1,175,856514
"rmat25","pagerank_pull",1,0,1,176,825071
"rmat25","pagerank_pull",1,0,1,177,833597
"rmat25","pagerank_pull",1,0,1,178,840469
"rmat25","pagerank_pull",1,0,1,179,852441
"rmat25","pagerank_pull",1,0,1,180,838371
"rmat25","pagerank_pull",1,0,1,181,835175
"rmat25","pagerank_pull",1,0,1,182,854026
"rmat25","pagerank_pull",1,0,1,183,856352
"rmat25","pagerank_pull",1,0,1,184,828390
"rmat25","pagerank_pull",1,0,1,185,850423
"rmat25","pagerank_pull",1,0,1,186,853020
"rmat25","pagerank_pull",1,0,1,187,832987
"rmat25","pagerank_pull",1,0,1,188,830719
"rmat25","pagerank_pull",1,0,1,189,843824
"rmat25","pagerank_pull",1,0,1,190,840166
"rmat25","pagerank_pull",1,0,1,191,834561
"rmat25","pagerank_pull",1,0,1,192,848385
"rmat25","pagerank_pull",1,0,1,193,848375
"rmat25","pagerank_pull",1,0,1,194,843012
"rmat25","pagerank_pull",1,0,1,195,837090
"rmat25","pagerank_pull",1,0,1,196,838287
"rmat25","pagerank_pull",1,0,1,197,841848
"rmat25","pagerank_pull",1,0,1,198,850237
"rmat25","pagerank_pull",1,0,1,199,843457
"rmat25","pagerank_pull",1,0,1,200,839328
"rmat25","pagerank_pull",1,0,1,201,830694
"rmat25","pagerank_pull",1,0,1,202,833094
"rmat25","pagerank_pull",1,0,1,203,823856
"rmat25","pagerank_pull",1,0,1,204,827604
"rmat25","pagerank_pull",1,0,1,205,846951
"rmat25","pagerank_pull",1,0,1,206,826625
"rmat25","pagerank_pull",1,0,1,207,833149
"rmat25","pagerank_pull",1,0,1,208,844453
"rmat25","pagerank_pull",1,0,1,209,832662
"rmat25","pagerank_pull",1,0,1,210,832178
"rmat25","pagerank_pull",1,0,1,211,852802
"rmat25","pagerank_pull",1,0,1,212,816627
"rmat25","pagerank_pull",1,0,1,213,840779
"rmat25","pagerank_pull",1,0,1,214,824534
"rmat25","pagerank_pull",1,0,1,215,813477
"rmat25","pagerank_pull",1,0,1,216,838791
"rmat25","pagerank_pull",1,0,1,217,831424
"rmat25","pagerank_pull",1,0,1,218,843841
"rmat25","pagerank_pull",1,0,1,219,838229
"rmat25","pagerank_pull",1,0,1,220,833238
"rmat25","pagerank_pull",1,0,1,221,841246
"rmat25","pagerank_pull",1,0,1,222,834498
"rmat25","pagerank_pull",1,0,1,223,838344
"rmat25","pagerank_pull",1,0,1,224,824266
"rmat25","pagerank_pull",1,0,1,225,844894
"rmat25","pagerank_pull",1,0,1,226,820180
"rmat25","pagerank_pull",1,0,1,227,852358
"rmat25","pagerank_pull",1,0,1,228,844034
"rmat25","pagerank_pull",1,0,1,229,817898
"rmat25","pagerank_pull",1,0,1,230,835663
"rmat25","pagerank_pull",1,0,1,231,825162
"rmat25","pagerank_pull",1,0,1,232,825931
"rmat25","pagerank_pull",1,0,1,233,835050
"rmat25","pagerank_pull",1,0,1,234,810161
"rmat25","pagerank_pull",1,0,1,235,842678
"rmat25","pagerank_pull",1,0,1,236,834327
"rmat25","pagerank_pull",1,0,1,237,827607
"rmat25","pagerank_pull",1,0,1,238,821561
"rmat25","pagerank_pull",1,0,1,239,833736
"rmat25","pagerank_pull",1,0,1,240,845365
"rmat25","pagerank_pull",1,0,1,241,837320
"rmat25","pagerank_pull",1,0,1,242,841425
"rmat25","pagerank_pull",1,0,1,243,813825
"rmat25","pagerank_pull",1,0,1,244,817773
"rmat25","pagerank_pull",1,0,1,245,846740
"rmat25","pagerank_pull",1,0,1,246,839243
"rmat25","pagerank_pull",1,0,1,247,865639
"rmat25","pagerank_pull",1,0,1,248,833919
"rmat25","pagerank_pull",1,0,1,249,844876
"rmat25","pagerank_pull",1,0,1,250,847270
"rmat25","pagerank_pull",1,0,1,251,834658
"rmat25","pagerank_pull",1,0,1,252,832433
"rmat25","pagerank_pull",1,0,1,253,862663
"rmat25","pagerank_pull",1,0,1,254,836967
"rmat25","pagerank_pull",1,0,1,255,842897
"rmat25","pagerank_pull",1,0,1,256,839489
"rmat25","pagerank_pull",1,0,1,257,852521
"rmat25","pagerank_pull",1,0,1,258,850531
"rmat25","pagerank_pull",1,0,1,259,834382
"rmat25","pagerank_pull",1,0,1,260,829465
"rmat25","pagerank_pull",1,0,1,261,845459
"rmat25","pagerank_pull",1,0,1,262,822713
"rmat25","pagerank_pull",1,0,1,263,848851
"rmat25","pagerank_pull",1,0,1,264,842323
"rmat25","pagerank_pull",1,0,1,265,830533
"rmat25","pagerank_pull",1,0,1,266,842605
"rmat25","pagerank_pull",1,0,1,267,835276
"rmat25","pagerank_pull",1,0,1,268,848953
"rmat25","pagerank_pull",1,0,1,269,852122
"rmat25","pagerank_pull",1,0,1,270,844973
"rmat25","pagerank_pull",1,0,1,271,827104
"rmat25","pagerank_pull",1,0,1,272,843552
"rmat25","pagerank_pull",1,0,1,273,847914
"rmat25","pagerank_pull",1,0,1,274,857877
"rmat25","pagerank_pull",1,0,1,275,812495
"rmat25","pagerank_pull",1,0,1,276,846675
"rmat25","pagerank_pull",1,0,1,277,851932
"rmat25","pagerank_pull",1,0,1,278,845594
"rmat25","pagerank_pull",1,0,1,279,853410
"rmat25","pagerank_pull",1,0,1,280,831201
"rmat25","pagerank_pull",1,0,1,281,845560
"rmat25","pagerank_pull",1,0,1,282,827516
"rmat25","pagerank_pull",1,0,1,283,846720
"rmat25","pagerank_pull",1,0,1,284,841637
"rmat25","pagerank_pull",1,0,1,285,859033
"rmat25","pagerank_pull",1,0,1,286,850393
"rmat25","pagerank_pull",1,0,1,287,857422
"rmat25","pagerank_pull",1,0,1,288,823309
"rmat25","pagerank_pull",1,0,1,289,838332
"rmat25","pagerank_pull",1,0,1,290,861130
"rmat25","pagerank_pull",1,0,1,291,833755
"rmat25","pagerank_pull",1,0,1,292,857538
"rmat25","pagerank_pull",1,0,1,293,801519
"rmat25","pagerank_pull",1,0,1,294,829098
"rmat25","pagerank_pull",1,0,1,295,868457
"rmat25","pagerank_pull",1,0,1,296,823218
"rmat25","pagerank_pull",1,0,1,297,846776
"rmat25","pagerank_pull",1,0,1,298,844065
"rmat25","pagerank_pull",1,0,1,299,817685
"rmat25","pagerank_pull",1,0,1,300,825477
"rmat25","pagerank_pull",1,0,1,301,865575
"rmat25","pagerank_pull",1,0,1,302,847117
"rmat25","pagerank_pull",1,0,1,303,837662
"rmat25","pagerank_pull",1,0,1,304,822807
"rmat25","pagerank_pull",1,0,1,305,823824
"rmat25","pagerank_pull",1,0,1,306,847898
"rmat25","pagerank_pull",1,0,1,307,853725
"rmat25","pagerank_pull",1,0,1,308,844357
"rmat25","pagerank_pull",1,0,1,309,834655
"rmat25","pagerank_pull",1,0,1,310,833962
"rmat25","pagerank_pull",1,0,1,311,817683
"rmat25","pagerank_pull",1,0,1,312,842394
"rmat25","pagerank_pull",1,0,1,313,826128
"rmat25","pagerank_pull",1,0,1,314,818862
"rmat25","pagerank_pull",1,0,1,315,820388
"rmat25","pagerank_pull",1,0,1,316,829821
"rmat25","pagerank_pull",1,0,1,317,864361
"rmat25","pagerank_pull",1,0,1,318,846873
"rmat25","pagerank_pull",1,0,1,319,858937
"rmat25","pagerank_pull",1,0,1,320,838666
"rmat25","pagerank_pull",1,0,1,321,862455
"rmat25","pagerank_pull",1,0,1,322,833210
"rmat25","pagerank_pull",1,0,1,323,830807
"rmat25","pagerank_pull",1,0,1,324,834038
"rmat25","pagerank_pull",1,0,1,325,821141
"rmat25","pagerank_pull",1,0,1,326,837673
"rmat25","pagerank_pull",1,0,1,327,839317
"rmat25","pagerank_pull",1,0,1,328,846358
"rmat25","pagerank_pull",1,0,1,329,848787
"rmat25","pagerank_pull",1,0,1,330,839815
"rmat25","pagerank_pull",1,0,1,331,821316
"rmat25","pagerank_pull",1,0,1,332,815419
"rmat25","pagerank_pull",1,0,1,333,827758
"rmat25","pagerank_pull",1,0,1,334,831907
"rmat25","pagerank_pull",1,0,1,335,838446
"rmat25","pagerank_pull",1,0,1,336,850058
"rmat25","pagerank_pull",1,0,1,337,822906
"rmat25","pagerank_pull",1,0,1,338,827133
"rmat25","pagerank_pull",1,0,1,339,832568
"rmat25","pagerank_pull",1,0,1,340,838291
"rmat25","pagerank_pull",1,0,1,341,874059
"rmat25","pagerank_pull",1,0,1,342,851510
"rmat25","pagerank_pull",1,0,1,343,834861
"rmat25","pagerank_pull",1,0,1,344,838418
"rmat25","pagerank_pull",1,0,1,345,851843
"rmat25","pagerank_pull",1,0,1,346,845828
"rmat25","pagerank_pull",1,0,1,347,846726
"rmat25","pagerank_pull",1,0,1,348,861395
"rmat25","pagerank_pull",1,0,1,349,835842
"rmat25","pagerank_pull",1,0,1,350,854153
"rmat25","pagerank_pull",1,0,1,351,841259
"rmat25","pagerank_pull",1,0,1,352,834345
"rmat25","pagerank_pull",1,0,1,353,849660
"rmat25","pagerank_pull",1,0,1,354,835867
"rmat25","pagerank_pull",1,0,1,355,844906
"rmat25","pagerank_pull",1,0,1,356,841609
"rmat25","pagerank_pull",1,0,1,357,845101
"rmat25","pagerank_pull",1,0,1,358,842231
"rmat25","pagerank_pull",1,0,1,359,854972
"rmat25","pagerank_pull",1,0,1,360,837499
"rmat25","pagerank_pull",1,0,1,361,832564
"rmat25","pagerank_pull",1,0,1,362,853434
"rmat25","pagerank_pull",1,0,1,363,838665
"rmat25","pagerank_pull",1,0,1,364,844200
"rmat25","pagerank_pull",1,0,1,365,835974
"rmat25","pagerank_pull",1,0,1,366,826158
"rmat25","pagerank_pull",1,0,1,367,840742
"rmat25","pagerank_pull",1,0,1,368,834732
"rmat25","pagerank_pull",1,0,1,369,834883
"rmat25","pagerank_pull",1,0,1,370,835639
"rmat25","pagerank_pull",1,0,1,371,839978
"rmat25","pagerank_pull",1,0,1,372,842135
"rmat25","pagerank_pull",1,0,1,373,832785
"rmat25","pagerank_pull",1,0,1,374,845260
"rmat25","pagerank_pull",1,0,1,375,851745
"rmat25","pagerank_pull",1,0,1,376,841625
"rmat25","pagerank_pull",1,0,1,377,843707
"rmat25","pagerank_pull",1,0,1,378,830789
"rmat25","pagerank_pull",1,0,1,379,859618
"rmat25","pagerank_pull",1,0,1,380,849038
"rmat25","pagerank_pull",1,0,1,381,825907
"rmat25","pagerank_pull",1,0,1,382,831127
"rmat25","pagerank_pull",1,0,1,383,838866
"rmat25","pagerank_pull",1,0,1,384,842835
"rmat25","pagerank_pull",1,0,1,385,834874
"rmat25","pagerank_pull",1,0,1,386,824788
"rmat25","pagerank_pull",1,0,1,387,837003
"rmat25","pagerank_pull",1,0,1,388,845544
"rmat25","pagerank_pull",1,0,1,389,843584
"rmat25","pagerank_pull",1,0,1,390,825334
"rmat25","pagerank_pull",1,0,1,391,832963
"rmat25","pagerank_pull",1,0,1,392,848920
"rmat25","pagerank_pull",1,0,1,393,836320
"rmat25","pagerank_pull",1,0,1,394,840298
"rmat25","pagerank_pull",1,0,1,395,854309
"rmat25","pagerank_pull",1,0,1,396,840870
"rmat25","pagerank_pull",1,0,1,397,830614
"rmat25","pagerank_pull",1,0,1,398,855272
"rmat25","pagerank_pull",1,0,1,399,842002
"rmat25","pagerank_pull",1,0,1,400,848189
"rmat25","pagerank_pull",1,0,1,401,827036
"rmat25","pagerank_pull",1,0,1,402,842095
"rmat25","pagerank_pull",1,0,1,403,830641
"rmat25","pagerank_pull",1,0,1,404,826380
"rmat25","pagerank_pull",1,0,1,405,837254
"rmat25","pagerank_pull",1,0,1,406,852542
"rmat25","pagerank_pull",1,0,1,407,835247
"rmat25","pagerank_pull",1,0,1,408,836241
"rmat25","pagerank_pull",1,0,1,409,869108
"rmat25","pagerank_pull",1,0,1,410,846826
"rmat25","pagerank_pull",1,0,1,411,837992
"rmat25","pagerank_pull",1,0,1,412,840032
"rmat25","pagerank_pull",1,0,1,413,857798
"rmat25","pagerank_pull",1,0,1,414,830363
"rmat25","pagerank_pull",1,0,1,415,840837
"rmat25","pagerank_pull",1,0,1,416,824316
"rmat25","pagerank_pull",1,0,1,417,854661
"rmat25","pagerank_pull",1,0,1,418,830094
"rmat25","pagerank_pull",1,0,1,419,851236
"rmat25","pagerank_pull",1,0,1,420,835620
"rmat25","pagerank_pull",1,0,1,421,838795
"rmat25","pagerank_pull",1,0,1,422,828214
"rmat25","pagerank_pull",1,0,1,423,840451
"rmat25","pagerank_pull",1,0,1,424,828136
"rmat25","pagerank_pull",1,0,1,425,837563
"rmat25","pagerank_pull",1,0,1,426,830925
"rmat25","pagerank_pull",1,0,1,427,848501
"rmat25","pagerank_pull",1,0,1,428,838434
"rmat25","pagerank_pull",1,0,1,429,837111
"rmat25","pagerank_pull",1,0,1,430,826515
"rmat25","pagerank_pull",1,0,1,431,833374
"rmat25","pagerank_pull",1,0,1,432,846725
"rmat25","pagerank_pull",1,0,1,433,818754
"rmat25","pagerank_pull",1,0,1,434,841130
"rmat25","pagerank_pull",1,0,1,435,859242
"rmat25","pagerank_pull",1,0,1,436,822983
"rmat25","pagerank_pull",1,0,1,437,841031
"rmat25","pagerank_pull",1,0,1,438,832268
"rmat25","pagerank_pull",1,0,1,439,846882
"rmat25","pagerank_pull",1,0,1,440,845828
"rmat25","pagerank_pull",1,0,1,441,843391
"rmat25","pagerank_pull",1,0,1,442,828975
"rmat25","pagerank_pull",1,0,1,443,844029
"rmat25","pagerank_pull",1,0,1,444,829660
"rmat25","pagerank_pull",1,0,1,445,850506
"rmat25","pagerank_pull",1,0,1,446,834965
"rmat25","pagerank_pull",1,0,1,447,837954
"rmat25","pagerank_pull",1,0,1,448,837480
"rmat25","pagerank_pull",1,0,1,449,837367
"rmat25","pagerank_pull",1,0,1,450,837335
"rmat25","pagerank_pull",1,0,1,451,844580
"rmat25","pagerank_pull",1,0,1,452,852736
"rmat25","pagerank_pull",1,0,1,453,842055
"rmat25","pagerank_pull",1,0,1,454,839039
"rmat25","pagerank_pull",1,0,1,455,834316
"rmat25","pagerank_pull",1,0,1,456,841769
"rmat25","pagerank_pull",1,0,1,457,836425
"rmat25","pagerank_pull",1,0,1,458,835297
"rmat25","pagerank_pull",1,0,1,459,837099
"rmat25","pagerank_pull",1,0,1,460,866150
"rmat25","pagerank_pull",1,0,1,461,841206
"rmat25","pagerank_pull",1,0,1,462,869800
"rmat25","pagerank_pull",1,0,1,463,845219
"rmat25","pagerank_pull",1,0,1,464,842021
"rmat25","pagerank_pull",1,0,1,465,858265
"rmat25","pagerank_pull",1,0,1,466,831911
"rmat25","pagerank_pull",1,0,1,467,841725
"rmat25","pagerank_pull",1,0,1,468,845201
"rmat25","pagerank_pull",1,0,1,469,850930
"rmat25","pagerank_pull",1,0,1,470,844624
"rmat25","pagerank_pull",1,0,1,471,846458
"rmat25","pagerank_pull",1,0,1,472,849083
"rmat25","pagerank_pull",1,0,1,473,836496
"rmat25","pagerank_pull",1,0,1,474,844822
"rmat25","pagerank_pull",1,0,1,475,843867
"rmat25","pagerank_pull",1,0,1,476,854526
"rmat25","pagerank_pull",1,0,1,477,840892
"rmat25","pagerank_pull",1,0,1,478,853300
"rmat25","pagerank_pull",1,0,1,479,853141
"rmat25","pagerank_pull",1,0,1,480,830744
"rmat25","pagerank_pull",1,0,1,481,833498
"rmat25","pagerank_pull",1,0,1,482,846256
"rmat25","pagerank_pull",1,0,1,483,842729
"rmat25","pagerank_pull",1,0,1,484,829506
"rmat25","pagerank_pull",1,0,1,485,864044
"rmat25","pagerank_pull",1,0,1,486,829870
"rmat25","pagerank_pull",1,0,1,487,838123
"rmat25","pagerank_pull",1,0,1,488,850685
"rmat25","pagerank_pull",1,0,1,489,823988
"rmat25","pagerank_pull",1,0,1,490,861792
"rmat25","pagerank_pull",1,0,1,491,830196
"rmat25","pagerank_pull",1,0,1,492,816267
"rmat25","pagerank_pull",1,0,1,493,842285
"rmat25","pagerank_pull",1,0,1,494,837500
"rmat25","pagerank_pull",1,0,1,495,865552
"rmat25","pagerank_pull",1,0,1,496,822232
"rmat25","pagerank_pull",1,0,1,497,840164
"rmat25","pagerank_pull",1,0,1,498,838822
"rmat25","pagerank_pull",1,0,1,499,832011
"rmat25","pagerank_pull",1,0,1,500,841907
"rmat25","pagerank_pull",1,0,1,501,825707
"rmat25","pagerank_pull",1,0,1,502,838110
"rmat25","pagerank_pull",1,0,1,503,825177
"rmat25","pagerank_pull",1,0,1,504,838879
"rmat25","pagerank_pull",1,0,1,505,837709
"rmat25","pagerank_pull",1,0,1,506,855408
"rmat25","pagerank_pull",1,0,1,507,830583
"rmat25","pagerank_pull",1,0,1,508,842655
"rmat25","pagerank_pull",1,0,1,509,838587
"rmat25","pagerank_pull",1,0,1,510,847338
"rmat25","pagerank_pull",1,0,1,511,846554
"rmat25","pagerank_pull",1,0,1,512,846453
"rmat25","pagerank_pull",1,0,1,513,839091
"rmat25","pagerank_pull",1,0,1,514,826403
"rmat25","pagerank_pull",1,0,1,515,849712
"rmat25","pagerank_pull",1,0,1,516,844019
"rmat25","pagerank_pull",1,0,1,517,840356
"rmat25","pagerank_pull",1,0,1,518,833326
"rmat25","pagerank_pull",1,0,1,519,827469
"rmat25","pagerank_pull",1,0,1,520,823621
"rmat25","pagerank_pull",1,0,1,521,852981
"rmat25","pagerank_pull",1,0,1,522,849573
"rmat25","pagerank_pull",1,0,1,523,835062
"rmat25","pagerank_pull",1,0,1,524,826493
"rmat25","pagerank_pull",1,0,1,525,845552
"rmat25","pagerank_pull",1,0,1,526,817776
"rmat25","pagerank_pull",1,0,1,527,831818
"rmat25","pagerank_pull",1,0,1,528,825478
"rmat25","pagerank_pull",1,0,1,529,835738
"rmat25","pagerank_pull",1,0,1,530,826292
"rmat25","pagerank_pull",1,0,1,531,831268
"rmat25","pagerank_pull",1,0,1,532,835697
"rmat25","pagerank_pull",1,0,1,533,836571
"rmat25","pagerank_pull",1,0,1,534,868300
"rmat25","pagerank_pull",1,0,1,535,835337
"rmat25","pagerank_pull",1,0,1,536,832211
"rmat25","pagerank_pull",1,0,1,537,842081
"rmat25","pagerank_pull",1,0,1,538,832022
"rmat25","pagerank_pull",1,0,1,539,820908
"rmat25","pagerank_pull",1,0,1,540,841024
"rmat25","pagerank_pull",1,0,1,541,820669
"rmat25","pagerank_pull",1,0,1,542,810819
"rmat25","pagerank_pull",1,0,1,543,825998
"rmat25","pagerank_pull",1,0,1,544,838510
"rmat25","pagerank_pull",1,0,1,545,837106
"rmat25","pagerank_pull",1,0,1,546,866540
"rmat25","pagerank_pull",1,0,1,547,834625
"rmat25","pagerank_pull",1,0,1,548,838211
"rmat25","pagerank_pull",1,0,1,549,829073
"rmat25","pagerank_pull",1,0,1,550,820732
"rmat25","pagerank_pull",1,0,1,551,839941
"rmat25","pagerank_pull",1,0,1,552,834415
"rmat25","pagerank_pull",1,0,1,553,847434
"rmat25","pagerank_pull",1,0,1,554,839977
"rmat25","pagerank_pull",1,0,1,555,841621
"rmat25","pagerank_pull",1,0,1,556,842742
"rmat25","pagerank_pull",1,0,1,557,839131
"rmat25","pagerank_pull",1,0,1,558,827736
"rmat25","pagerank_pull",1,0,1,559,841204
"rmat25","pagerank_pull",1,0,1,560,833798
"rmat25","pagerank_pull",1,0,1,561,823368
"rmat25","pagerank_pull",1,0,1,562,829138
"rmat25","pagerank_pull",1,0,1,563,832462
"rmat25","pagerank_pull",1,0,1,564,831972
"rmat25","pagerank_pull",1,0,1,565,837617
"rmat25","pagerank_pull",1,0,1,566,851906
"rmat25","pagerank_pull",1,0,1,567,853445
"rmat25","pagerank_pull",1,0,1,568,829361
"rmat25","pagerank_pull",1,0,1,569,826438
"rmat25","pagerank_pull",1,0,1,570,830998
"rmat25","pagerank_pull",1,0,1,571,843887
"rmat25","pagerank_pull",1,0,1,572,842566
"rmat25","pagerank_pull",1,0,1,573,815803
"rmat25","pagerank_pull",1,0,1,574,826212
"rmat25","pagerank_pull",1,0,1,575,839961
"rmat25","pagerank_pull",1,0,1,576,835537
"rmat25","pagerank_pull",1,0,1,577,824787
"rmat25","pagerank_pull",1,0,1,578,844187
"rmat25","pagerank_pull",1,0,1,579,837978
"rmat25","pagerank_pull",1,0,1,580,833201
"rmat25","pagerank_pull",1,0,1,581,824563
"rmat25","pagerank_pull",1,0,1,582,818337
"rmat25","pagerank_pull",1,0,1,583,856835
"rmat25","pagerank_pull",1,0,1,584,857204
"rmat25","pagerank_pull",1,0,1,585,821146
"rmat25","pagerank_pull",1,0,1,586,846647
"rmat25","pagerank_pull",1,0,1,587,841804
"rmat25","pagerank_pull",1,0,1,588,815481
"rmat25","pagerank_pull",1,0,1,589,871815
"rmat25","pagerank_pull",1,0,1,590,848339
"rmat25","pagerank_pull",1,0,1,591,847262
"rmat25","pagerank_pull",1,0,1,592,819241
"rmat25","pagerank_pull",1,0,1,593,835763
"rmat25","pagerank_pull",1,0,1,594,808987
"rmat25","pagerank_pull",1,0,1,595,826682
"rmat25","pagerank_pull",1,0,1,596,831729
"rmat25","pagerank_pull",1,0,1,597,835151
"rmat25","pagerank_pull",1,0,1,598,823419
"rmat25","pagerank_pull",1,0,1,599,853966
"rmat25","pagerank_pull",1,0,1,600,828738
"rmat25","pagerank_pull",1,0,1,601,833112
"rmat25","pagerank_pull",1,0,1,602,824157
"rmat25","pagerank_pull",1,0,1,603,836527
"rmat25","pagerank_pull",1,0,1,604,834452
"rmat25","pagerank_pull",1,0,1,605,851211
"rmat25","pagerank_pull",1,0,1,606,839172
"rmat25","pagerank_pull",1,0,1,607,838451
"rmat25","pagerank_pull",1,0,1,608,829200
"rmat25","pagerank_pull",1,0,1,609,829796
"rmat25","pagerank_pull",1,0,1,610,831617
"rmat25","pagerank_pull",1,0,1,611,827146
"rmat25","pagerank_pull",1,0,1,612,842032
"rmat25","pagerank_pull",1,0,1,613,819094
"rmat25","pagerank_pull",1,0,1,614,827581
"rmat25","pagerank_pull",1,0,1,615,838668
"rmat25","pagerank_pull",1,0,1,616,847475
"rmat25","pagerank_pull",1,0,1,617,833216
"rmat25","pagerank_pull",1,0,1,618,814243
"rmat25","pagerank_pull",1,0,1,619,829512
"rmat25","pagerank_pull",1,0,1,620,848906
"rmat25","pagerank_pull",1,0,1,621,836490
"rmat25","pagerank_pull",1,0,1,622,814702
"rmat25","pagerank_pull",1,0,1,623,838316
"rmat25","pagerank_pull",1,0,1,624,822168
"rmat25","pagerank_pull",1,0,1,625,830656
"rmat25","pagerank_pull",1,0,1,626,839878
"rmat25","pagerank_pull",1,0,1,627,850506
"rmat25","pagerank_pull",1,0,1,628,825676
"rmat25","pagerank_pull",1,0,1,629,831541
"rmat25","pagerank_pull",1,0,1,630,825173
"rmat25","pagerank_pull",1,0,1,631,847840
"rmat25","pagerank_pull",1,0,1,632,841432
"rmat25","pagerank_pull",1,0,1,633,843835
"rmat25","pagerank_pull",1,0,1,634,845103
"rmat25","pagerank_pull",1,0,1,635,834905
"rmat25","pagerank_pull",1,0,1,636,851686
"rmat25","pagerank_pull",1,0,1,637,831737
"rmat25","pagerank_pull",1,0,1,638,847146
"rmat25","pagerank_pull",1,0,1,639,837936
"road-USA","sssp_push",1,0,1000,0,5390
"road-USA","sssp_push",1,0,1000,1,5687
"road-USA","sssp_push",1,0,1000,2,5864
"road-USA","sssp_push",1,0,1000,3,5598
"road-USA","sssp_push",1,0,1000,4,5423
"road-USA","sssp_push",1,0,1000,5,5806
"road-USA","sssp_push",1,0,1000,6,5116
"road-USA","sssp_push",1,0,1000,7,5674
"road-USA","sssp_push",1,0,1000,8,5411
"road-USA","sssp_push",1,0,1000,9,6357
"road-USA","sssp_push",1,0,1000,10,6966
"road-USA","sssp_push",1,0,1000,11,5396
"road-USA","sssp_push",1,0,1000,12,4974
"road-USA","sssp_push",1,0,1000,13,4775
"road-USA","sssp_push",1,0,1000,14,4161
"road-USA","sssp_push",1,0,1000,15,4345
"road-USA","sssp_push",1,0,1000,16,4190
"road-USA","sssp_push",1,0,1000,17,3863
"road-USA","sssp_push",1,0,1000,18,4704
"road-USA","sssp_push",1,0,1000,19,4500
"road-USA","sssp_push",1,0,1000,20,4357
"road-USA","sssp_push",1,0,1000,21,4090
"road-USA","sssp_push",1,0,1000,22,3937
"road-USA","sssp_push",1,0,1000,23,5191
"road-USA","sssp_push",1,0,1000,24,4650
"road-USA","sssp_push",1,0,1000,25,4415
"road-USA","sssp_push",1,0,1000,26,4772
"road-USA","sssp_push",1,0,1000,27,5189
"road-USA","sssp_push",1,0,1000,28,4728
"road-USA","sssp_push",1,0,1000,29,5251
"road-USA","sssp_push",1,0,1000,30,5436
"road-USA","sssp_push",1,0,1000,31,4999
"road-USA","sssp_push",1,0,1000,32,5396
"road-USA","sssp_push",1,0,1000,33,5294
"road-USA","sssp_push",1,0,1000,34,4393
"road-USA","sssp_push",1,0,1000,35,4330
"road-USA","sssp_push",1,0,1000,36,4355
"road-USA","sssp_push",1,0,1000,37,4076
"road-USA","sssp_push",1,0,1000,38,3332
"road-USA","sssp_push",1,0,1000,39,3511
"road-USA","sssp_push",1,0,1000,40,3919
"road-USA","sssp_push",1,0,1000,41,4292
"road-USA","sssp_push",1,0,1000,42,3749
"road-USA","sssp_push",1,0,1000,43,3750
"road-USA","sssp_push",1,0,1000,44,4236
"road-USA","sssp_push",1,0,1000,45,4745
"road-USA","sssp_push",1,0,1000,46,4577
"road-USA","sssp_push",1,0,1000,47,4898
"road-USA","sssp_push",1,0,1000,48,4923
"road-USA","sssp_push",1,0,1000,49,5285
"road-USA","sssp_push",1,0,1000,50,5059
"road-USA","sssp_push",1,0,1000,51,5141
"road-USA","sssp_push",1,0,1000,52,4925
"road-USA","sssp_push",1,0,1000,53,4771
"road-USA","sssp_push",1,0,1000,54,4859
"road-USA","sssp_push",1,0,1000,55,4070
"road-USA","sssp_push",1,0,1000,56,4333
"road-USA","sssp_push",1,0,1000,57,4484
"road-USA","sssp_push",1,0,1000,58,4385
"road-USA","sssp_push",1,0,1000,59,3577
"road-USA","sssp_push",1,0,1000,60,3263
"road-USA","sssp_push",1,0,1000,61,2380
"road-USA","sssp_push",1,0,1000,62,2218
"road-USA","sssp_push",1,0,1000,63,2548
"road-USA","sssp_push",1,0,1000,64,1729
"road-USA","sssp_push",1,0,1000,65,2138
"road-USA","sssp_push",1,0,1000,66,2274
"road-USA","sssp_push",1,0,1000,67,2033
"road-USA","sssp_push",1,0,1000,68,2491
"road-USA","sssp_push",1,0,1000,69,3580
"road-USA","sssp_push",1,0,1000,70,3379
"road-USA","sssp_push",1,0,1000,71,3538
"road-USA","sssp_push",1,0,1000,72,3807
"road-USA","sssp_push",1,0,1000,73,3818
"road-USA","sssp_push",1,0,1000,74,3463
"road-USA","sssp_push",1,0,1000,75,2795
"road-USA","sssp_push",1,0,1000,76,3330
"road-USA","sssp_push",1,0,1000,77,3388
"road-USA","sssp_push",1,0,1000,78,3308
"road-USA","sssp_push",1,0,1000,79,3305
"road-USA","sssp_push",1,0,1000,80,3421
"road-USA","sssp_push",1,0,1000,81,3264
"road-USA","sssp_push",1,0,1000,82,2945
"road-USA","sssp_push",1,0,1000,83,3614
"road-USA","sssp_push",1,0,1000,84,3621
"road-USA","sssp_push",1,0,1000,85,4285
"road-USA","sssp_push",1,0,1000,86,4577
"road-USA","sssp_push",1,0,1000,87,4516
"road-USA","sssp_push",1,0,1000,88,5881
"road-USA","sssp_push",1,0,1000,89,6491
"road-USA","sssp_push",1,0,1000,90,5228
"road-USA","sssp_push",1,0,1000,91,5409
"road-USA","sssp_push",1,0,1000,92,5837
"road-USA","sssp_push",1,0,1000,93,5780
"road-USA","sssp_push",1,0,1000,94,5229
"road-USA","sssp_push",1,0,1000,95,4389
"road-USA","sssp_push",1,0,1000,96,4294
"road-USA","sssp_push",1,0,1000,97,4552
"road-USA","sssp_push",1,0,1000,98,4379
"road-USA","sssp_push",1,0,1000,99,4254
"road-USA","sssp_push",1,0,1000,100,3609
"road-USA","sssp_push",1,0,1000,101,3839
"road-USA","sssp_push",1,0,1000,102,4278
"road-USA","sssp_push",1,0,1000,103,4172
"road-USA","sssp_push",1,0,1000,104,3708
"road-USA","sssp_push",1,0,1000,105,4096
"road-USA","sssp_push",1,0,1000,106,4382
"road-USA","sssp_push",1,0,1000,107,3736
"road-USA","sssp_push",1,0,1000,108,3752
"road-USA","sssp_push",1,0,1000,109,3598
"road-USA","sssp_push",1,0,1000,110,2614
"road-USA","sssp_push",1,0,1000,111,2844
"road-USA","sssp_push",1,0,1000,112,3248
"road-USA","sssp_push",1,0,1000,113,4374
"road-USA","sssp_push",1,0,1000,114,3683
"road-USA","sssp_push",1,0,1000,115,4164
"road-USA","sssp_push",1,0,1000,116,3917
"road-USA","sssp_push",1,0,1000,117,4514
"road-USA","sssp_push",1,0,1000,118,4259
"road-USA","sssp_push",1,0,1000,119,4027
"road-USA","sssp_push",1,0,1000,120,3739
"road-USA","sssp_push",1,0,1000,121,4644
"road-USA","sssp_push",1,0,1000,122,4051
"road-USA","sssp_push",1,0,1000,123,3961
"road-USA","sssp_push",1,0,1000,124,3635
"road-USA","sssp_push",1,0,1000,125,3869
"road-USA","sssp_push",1,0,1000,126,4076
"road-USA","sssp_push",1,0,1000,127,4623
"road-USA","sssp_push",1,0,1000,128,4213
"road-USA","sssp_push",1,0,1000,129,4102
"road-USA","sssp_push",1,0,1000,130,4039
"road-USA","sssp_push",1,0,1000,131,3242
"road-USA","sssp_push",1,0,1000,132,3185
"road-USA","sssp_push",1,0,1000,133,3641
"road-USA","sssp_push",1,0,1000,134,3850
"road-USA","sssp_push",1,0,1000,135,3893
"road-USA","sssp_push",1,0,1000,136,3580
"road-USA","sssp_push",1,0,1000,137,4957
"road-USA","sssp_push",1,0,1000,138,4575
"road-USA","sssp_push",1,0,1000,139,5148
"road-USA","sssp_push",1,0,1000,140,4628
"road-USA","sssp_push",1,0,1000,141,4825
"road-USA","sssp_push",1,0,1000,142,5456
"road-USA","sssp_push",1,0,1000,143,5257
"road-USA","sssp_push",1,0,1000,144,4028
"road-USA","sssp_push",1,0,1000,145,3814
"road-USA","sssp_push",1,0,1000,146,4567
"road-USA","sssp_push",1,0,1000,147,4036
"road-USA","sssp_push",1,0,1000,148,3518
"road-USA","sssp_push",1,0,1000,149,3807
"road-USA","sssp_push",1,0,1000,150,4315
"road-USA","sssp_push",1,0,1000,151,4118
"road-USA","sssp_push",1,0,1000,152,4247
"road-USA","sssp_push",1,0,1000,153,4225
"road-USA","sssp_push",1,0,1000,154,4158
"road-USA","sssp_push",1,0,1000,155,4976
"road-USA","sssp_push",1,0,1000,156,4386
"road-USA","sssp_push",1,0,1000,157,4869
"road-USA","sssp_push",1,0,1000,158,5804
"road-USA","sssp_push",1,0,1000,159,6499
"road-USA","sssp_push",1,0,1000,160,6545
"road-USA","sssp_push",1,0,1000,161,6337
"road-USA","sssp_push",1,0,1000,162,5596
"road-USA","sssp_push",1,0,1000,163,5693
"road-USA","sssp_push",1,0,1000,164,5495
"road-USA","sssp_push",1,0,1000,165,5629
"road-USA","sssp_push",1,0,1000,166,4473
"road-USA","sssp_push",1,0,1000,167,3373
"road-USA","sssp_push",1,0,1000,168,3933
"road-USA","sssp_push",1,0,1000,169,4700
"road-USA","sssp_push",1,0,1000,170,4491
"road-USA","sssp_push",1,0,1000,171,4643
"road-USA","sssp_push",1,0,1000,172,5309
"road-USA","sssp_push",1,0,1000,173,5733
"road-USA","sssp_push",1,0,1000,174,6608
"road-USA","sssp_push",1,0,1000,175,6368
"road-USA","sssp_push",1,0,1000,176,5511
"road-USA","sssp_push",1,0,1000,177,5825
"road-USA","sssp_push",1,0,1000,178,5536
"road-USA","sssp_push",1,0,1000,179,5167
"road-USA","sssp_push",1,0,1000,180,5260
"road-USA","sssp_push",1,0,1000,181,5948
"road-USA","sssp_push",1,0,1000,182,5622
"road-USA","sssp_push",1,0,1000,183,5348
"road-USA","sssp_push",1,0,1000,184,6002
"road-USA","sssp_push",1,0,1000,185,5304
"road-USA","sssp_push",1,0,1000,186,5712
"road-USA","sssp_push",1,0,1000,187,5640
"road-USA","sssp_push",1,0,1000,188,5010
"road-USA","sssp_push",1,0,1000,189,4793
"road-USA","sssp_push",1,0,1000,190,4806
"road-USA","sssp_push",1,0,1000,191,5355
"road-USA","sssp_push",1,0,1000,192,5672
"road-USA","sssp_push",1,0,1000,193,6151
"road-USA","sssp_push",1,0,1000,194,5983
"road-USA","sssp_push",1,0,1000,195,6394
"road-USA","sssp_push",1,0,1000,196,6396
"road-USA","sssp_push",1,0,1000,197,6695
"road-USA","sssp_push",1,0,1000,198,6182
"road-USA","sssp_push",1,0,1000,199,5952
"road-USA","sssp_push",1,0,1000,200,5624
"road-USA","sssp_push",1,0,1000,201,5025
"road-USA","sssp_push",1,0,1000,202,4253
"road-USA","sssp_push",1,0,1000,203,4291
"road-USA","sssp_push",1,0,1000,204,4289
"road-USA","sssp_push",1,0,1000,205,3806
"road-USA","sssp_push",1,0,1000,206,4392
"road-USA","sssp_push",1,0,1000,207,5049
"road-USA","sssp_push",1,0,1000,208,5792
"road-USA","sssp_push",1,0,1000,209,5852
"road-USA","sssp_push",1,0,1000,210,5919
"road-USA","sssp_push",1,0,1000,211,5692
"road-USA","sssp_push",1,0,1000,212,5537
"road-USA","sssp_push",1,0,1000,213,5719
"road-USA","sssp_push",1,0,1000,214,6516
"road-USA","sssp_push",1,0,1000,215,6243
"road-USA","sssp_push",1,0,1000,216,5880
"road-USA","sssp_push",1,0,1000,217,5945
"road-USA","sssp_push",1,0,1000,218,6293
"road-USA","sssp_push",1,0,1000,219,5469
"road-USA","sssp_push",1,0,1000,220,5018
"road-USA","sssp_push",1,0,1000,221,4853
"road-USA","sssp_push",1,0,1000,222,5194
"road-USA","sssp_push",1,0,1000,223,5332
"road-USA","sssp_push",1,0,1000,224,5866
"road-USA","sssp_push",1,0,1000,225,5723
"road-USA","sssp_push",1,0,1000,226,5285
"road-USA","sssp_push",1,0,1000,227,5531
"road-USA","sssp_push",1,0,1000,228,5290
"road-USA","sssp_push",1,0,1000,229,5879
"road-USA","sssp_push",1,0,1000,230,6408
"road-USA","sssp_push",1,0,1000,231,6773
"road-USA","sssp_push",1,0,1000,232,6514
"road-USA","sssp_push",1,0,1000,233,6144
"road-USA","sssp_push",1,0,1000,234,5993
"road-USA","sssp_push",1,0,1000,235,6231
"road-USA","sssp_push",1,0,1000,236,6140
"road-USA","sssp_push",1,0,1000,237,6199
"road-USA","sssp_push",1,0,1000,238,6137
"road-USA","sssp_push",1,0,1000,239,5661
"road-USA","sssp_push",1,0,1000,240,5619
"road-USA","sssp_push",1,0,1000,241,6217
"road-USA","sssp_push",1,0,1000,242,6604
"road-USA","sssp_push",1,0,1000,243,6398
"road-USA","sssp_push",1,0,1000,244,6773
"road-USA","sssp_push",1,0,1000,245,6849
"road-USA","sssp_push",1,0,1000,246,6061
"road-USA","sssp_push",1,0,1000,247,5394
"road-USA","sssp_push",1,0,1000,248,5477
"road-USA","sssp_push",1,0,1000,249,5730
"road-USA","sssp_push",1,0,1000,250,5791
"road-USA","sssp_push",1,0,1000,251,5405
"road-USA","sssp_push",1,0,1000,252,4133
"road-USA","sssp_push",1,0,1000,253,3915
"road-USA","sssp_push",1,0,1000,254,4076
"road-USA","sssp_push",1,0,1000,255,4052
"road-USA","sssp_push",1,0,1000,256,4181
"road-USA","sssp_push",1,0,1000,257,4151
"road-USA","sssp_push",1,0,1000,258,4077
"road-USA","sssp_push",1,0,1000,259,4457
"road-USA","sssp_push",1,0,1000,260,4772
"road-USA","sssp_push",1,0,1000,261,5287
"road-USA","sssp_push",1,0,1000,262,5171
"road-USA","sssp_push",1,0,1000,263,5662
"road-USA","sssp_push",1,0,1000,264,5677
"road-USA","sssp_push",1,0,1000,265,5076
"road-USA","sssp_push",1,0,1000,266,4737
"road-USA","sssp_push",1,0,1000,267,4983
"road-USA","sssp_push",1,0,1000,268,4606
"road-USA","sssp_push",1,0,1000,269,4427
"road-USA","sssp_push",1,0,1000,270,4873
"road-USA","sssp_push",1,0,1000,271,6262
"road-USA","sssp_push",1,0,1000,272,6142
"road-USA","sssp_push",1,0,1000,273,5383
"road-USA","sssp_push",1,0,1000,274,5855
"road-USA","sssp_push",1,0,1000,275,6694
"road-USA","sssp_push",1,0,1000,276,6315
"road-USA","sssp_push",1,0,1000,277,5595
"road-USA","sssp_push",1,0,1000,278,6161
"road-USA","sssp_push",1,0,1000,279,6189
"road-USA","sssp_push",1,0,1000,280,5807
"road-USA","sssp_push",1,0,1000,281,5638
"road-USA","sssp_push",1,0,1000,282,5352
"road-USA","sssp_push",1,0,1000,283,5132
"road-USA","sssp_push",1,0,1000,284,5495
"road-USA","sssp_push",1,0,1000,285,5194
"road-USA","sssp_push",1,0,1000,286,4989
"road-USA","sssp_push",1,0,1000,287,5187
"road-USA","sssp_push",1,0,1000,288,5134
"road-USA","sssp_push",1,0,1000,289,5015
"road-USA","sssp_push",1,0,1000,290,4794
"road-USA","sssp_push",1,0,1000,291,3448
"road-USA","sssp_push",1,0,1000,292,3766
"road-USA","sssp_push",1,0,1000,293,4397
"road-USA","sssp_push",1,0,1000,294,4465
"road-USA","sssp_push",1,0,1000,295,4594
"road-USA","sssp_push",1,0,1000,296,4662
"road-USA","sssp_push",1,0,1000,297,4213
"road-USA","sssp_push",1,0,1000,298,3483
"road-USA","sssp_push",1,0,1000,299,4244
"road-USA","sssp_push",1,0,1000,300,4808
"road-USA","sssp_push",1,0,1000,301,4072
"road-USA","sssp_push",1,0,1000,302,4542
"road-USA","sssp_push",1,0,1000,303,4769
"road-USA","sssp_push",1,0,1000,304,5062
"road-USA","sssp_push",1,0,1000,305,5847
"road-USA","sssp_push",1,0,1000,306,5450
"road-USA","sssp_push",1,0,1000,307,5348
"road-USA","sssp_push",1,0,1000,308,6305
"road-USA","sssp_push",1,0,1000,309,6413
"road-USA","sssp_push",1,0,1000,310,6240
"road-USA","sssp_push",1,0,1000,311,6277
"road-USA","sssp_push",1,0,1000,312,7132
"road-USA","sssp_push",1,0,1000,313,6843
"road-USA","sssp_push",1,0,1000,314,5171
"road-USA","sssp_push",1,0,1000,315,4149
"road-USA","sssp_push",1,0,1000,316,4573
"road-USA","sssp_push",1,0,1000,317,4561
"road-USA","sssp_push",1,0,1000,318,4670
"road-USA","sssp_push",1,0,1000,319,4395
"road-USA","sssp_push",1,0,1000,320,4447
"road-USA","sssp_push",1,0,1000,321,4878
"road-USA","sssp_push",1,0,1000,322,4236
"road-USA","sssp_push",1,0,1000,323,5406
"road-USA","sssp_push",1,0,1000,324,5222
"road-USA","sssp_push",1,0,1000,325,5316
"road-USA","sssp_push",1,0,1000,326,5645
"road-USA","sssp_push",1,0,1000,327,6527
"road-USA","sssp_push",1,0,1000,328,5595
"road-USA","sssp_push",1,0,1000,329,5143
"road-USA","sssp_push",1,0,1000,330,4833
"road-USA","sssp_push",1,0,1000,331,4764
"road-USA","sssp_push",1,0,1000,332,5381
"road-USA","sssp_push",1,0,1000,333,5048
"road-USA","sssp_push",1,0,1000,334,6110
"road-USA","sssp_push",1,0,1000,335,5182
"road-USA","sssp_push",1,0,1000,336,5600
"road-USA","sssp_push",1,0,1000,337,5223
"road-USA","sssp_push",1,0,1000,338,4692
"road-USA","sssp_push",1,0,1000,339,4963
"road-USA","sssp_push",1,0,1000,340,4342
"road-USA","sssp_push",1,0,1000,341,4257
"road-USA","sssp_push",1,0,1000,342,4324
"road-USA","sssp_push",1,0,1000,343,4181
"road-USA","sssp_push",1,0,1000,344,3743
"road-USA","sssp_push",1,0,1000,345,3940
"road-USA","sssp_push",1,0,1000,346,3859
"road-USA","sssp_push",1,0,1000,347,3890
"road-USA","sssp_push",1,0,1000,348,4925
"road-USA","sssp_push",1,0,1000,349,5138
"road-USA","sssp_push",1,0,1000,350,5190
"road-USA","sssp_push",1,0,1000,351,5287
"road-USA","sssp_push",1,0,1000,352,4058
"road-USA","sssp_push",1,0,1000,353,3896
"road-USA","sssp_push",1,0,1000,354,4125
"road-USA","sssp_push",1,0,1000,355,4182
"road-USA","sssp_push",1,0,1000,356,4954
"road-USA","sssp_push",1,0,1000,357,5027
"road-USA","sssp_push",1,0,1000,358,4777
"road-USA","sssp_push",1,0,1000,359,4798
"road-USA","sssp_push",1,0,1000,360,6094
"road-USA","sssp_push",1,0,1000,361,5925
"road-USA","sssp_push",1,0,1000,362,6260
"road-USA","sssp_push",1,0,1000,363,5357
"road-USA","sssp_push",1,0,1000,364,4797
"road-USA","sssp_push",1,0,1000,365,5843
"road-USA","sssp_push",1,0,1000,366,5102
"road-USA","sssp_push",1,0,1000,367,4717
"road-USA","sssp_push",1,0,1000,368,4684
"road-USA","sssp_push",1,0,1000,369,4757
"road-USA","sssp_push",1,0,1000,370,4926
"road-USA","sssp_push",1,0,1000,371,5456
"road-USA","sssp_push",1,0,1000,372,6244
"road-USA","sssp_push",1,0,1000,373,5647
"road-USA","sssp_push",1,0,1000,374,4306
"road-USA","sssp_push",1,0,1000,375,4610
"road-USA","sssp_push",1,0,1000,376,5681
"road-USA","sssp_push",1,0,1000,377,5466
"road-USA","sssp_push",1,0,1000,378,6275
"road-USA","sssp_push",1,0,1000,379,6063
"road-USA","sssp_push",1,0,1000,380,6472
"road-USA","sssp_push",1,0,1000,381,7077
"road-USA","sssp_push",1,0,1000,382,5471
"road-USA","sssp_push",1,0,1000,383,5346
"road-USA","sssp_push",1,0,1000,384,4898
"road-USA","sssp_push",1,0,1000,385,4614
"road-USA","sssp_push",1,0,1000,386,5400
"road-USA","sssp_push",1,0,1000,387,5327
"road-USA","sssp_push",1,0,1000,388,5291
"road-USA","sssp_push",1,0,1000,389,5509
"road-USA","sssp_push",1,0,1000,390,4499
"road-USA","sssp_push",1,0,1000,391,4502
"road-USA","sssp_push",1,0,1000,392,4952
"road-USA","sssp_push",1,0,1000,393,5672
"road-USA","sssp_push",1,0,1000,394,5697
"road-USA","sssp_push",1,0,1000,395,5517
"road-USA","sssp_push",1,0,1000,396,5676
"road-USA","sssp_push",1,0,1000,397,4800
"road-USA","sssp_push",1,0,1000,398,4594
"road-USA","sssp_push",1,0,1000,399,5157
"road-USA","sssp_push",1,0,1000,400,4242
"road-USA","sssp_push",1,0,1000,401,4221
"road-USA","sssp_push",1,0,1000,402,4160
"road-USA","sssp_push",1,0,1000,403,4972
"road-USA","sssp_push",1,0,1000,404,4635
"road-USA","sssp_push",1,0,1000,405,5085
"road-USA","sssp_push",1,0,1000,406,4468
"road-USA","sssp_push",1,0,1000,407,4254
"road-USA","sssp_push",1,0,1000,408,3966
"road-USA","sssp_push",1,0,1000,409,3879
"road-USA","sssp_push",1,0,1000,410,4115
"road-USA","sssp_push",1,0,1000,411,4545
"road-USA","sssp_push",1,0,1000,412,5263
"road-USA","sssp_push",1,0,1000,413,5669
"road-USA","sssp_push",1,0,1000,414,5990
"road-USA","sssp_push",1,0,1000,415,6213
"road-USA","sssp_push",1,0,1000,416,6040
"road-USA","sssp_push",1,0,1000,417,6906
"road-USA","sssp_push",1,0,1000,418,6188
"road-USA","sssp_push",1,0,1000,419,6098
"road-USA","sssp_push",1,0,1000,420,5821
"road-USA","sssp_push",1,0,1000,421,4809
"road-USA","sssp_push",1,0,1000,422,3608
"road-USA","sssp_push",1,0,1000,423,3291
"road-USA","sssp_push",1,0,1000,424,3927
"road-USA","sssp_push",1,0,1000,425,3815
"road-USA","sssp_push",1,0,1000,426,3675
"road-USA","sssp_push",1,0,1000,427,4695
"road-USA","sssp_push",1,0,1000,428,5122
"road-USA","sssp_push",1,0,1000,429,5955
"road-USA","sssp_push",1,0,1000,430,6154
"road-USA","sssp_push",1,0,1000,431,6281
"road-USA","sssp_push",1,0,1000,432,5723
"road-USA","sssp_push",1,0,1000,433,5703
"road-USA","sssp_push",1,0,1000,434,5930
"road-USA","sssp_push",1,0,1000,435,5213
"road-USA","sssp_push",1,0,1000,436,5081
"road-USA","sssp_push",1,0,1000,437,6016
"road-USA","sssp_push",1,0,1000,438,6318
"road-USA","sssp_push",1,0,1000,439,6499
"road-USA","sssp_push",1,0,1000,440,6200
"road-USA","sssp_push",1,0,1000,441,7287
"road-USA","sssp_push",1,0,1000,442,6449
"road-USA","sssp_push",1,0,1000,443,7056
"road-USA","sssp_push",1,0,1000,444,6898
"road-USA","sssp_push",1,0,1000,445,6450
"road-USA","sssp_push",1,0,1000,446,5717
"road-USA","sssp_push",1,0,1000,447,6772
"road-USA","sssp_push",1,0,1000,448,7098
"road-USA","sssp_push",1,0,1000,449,6754
"road-USA","sssp_push",1,0,1000,450,6295
"road-USA","sssp_push",1,0,1000,451,6874
"road-USA","sssp_push",1,0,1000,452,6965
"road-USA","sssp_push",1,0,1000,453,5729
"road-USA","sssp_push",1,0,1000,454,5445
"road-USA","sssp_push",1,0,1000,455,6058
"road-USA","sssp_push",1,0,1000,456,5607
"road-USA","sssp_push",1,0,1000,457,5118
"road-USA","sssp_push",1,0,1000,458,5147
"road-USA","sssp_push",1,0,1000,459,4479
"road-USA","sssp_push",1,0,1000,460,4400
"road-USA","sssp_push",1,0,1000,461,4353
"road-USA","sssp_push",1,0,1000,462,4338
"road-USA","sssp_push",1,0,1000,463,5301
"road-USA","sssp_push",1,0,1000,464,5995
"road-USA","sssp_push",1,0,1000,465,5319
"road-USA","sssp_push",1,0,1000,466,5163
"road-USA","sssp_push",1,0,1000,467,4959
"road-USA","sssp_push",1,0,1000,468,4657
"road-USA","sssp_push",1,0,1000,469,5048
"road-USA","sssp_push",1,0,1000,470,6833
"road-USA","sssp_push",1,0,1000,471,6459
"road-USA","sssp_push",1,0,1000,472,6339
"road-USA","sssp_push",1,0,1000,473,6056
"road-USA","sssp_push",1,0,1000,474,5619
"road-USA","sssp_push",1,0,1000,475,5787
"road-USA","sssp_push",1,0,1000,476,5990
"road-USA","sssp_push",1,0,1000,477,6585
"road-USA","sssp_push",1,0,1000,478,7142
"road-USA","sssp_push",1,0,1000,479,7866
"road-USA","sssp_push",1,0,1000,480,8117
"road-USA","sssp_push",1,0,1000,481,7696
"road-USA","sssp_push",1,0,1000,482,6709
"road-USA","sssp_push",1,0,1000,483,6479
"road-USA","sssp_push",1,0,1000,484,6037
"road-USA","sssp_push",1,0,1000,485,6743
"road-USA","sssp_push",1,0,1000,486,6117
"road-USA","sssp_push",1,0,1000,487,5854
"road-USA","sssp_push",1,0,1000,488,5815
"road-USA","sssp_push",1,0,1000,489,5283
"road-USA","sssp_push",1,0,1000,490,5512
"road-USA","sssp_push",1,0,1000,491,5077
"road-USA","sssp_push",1,0,1000,492,4887
"road-USA","sssp_push",1,0,1000,493,5642
"road-USA","sssp_push",1,0,1000,494,4663
"road-USA","sssp_push",1,0,1000,495,4364
"road-USA","sssp_push",1,0,1000,496,4211
"road-USA","sssp_push",1,0,1000,497,4549
"road-USA","sssp_push",1,0,1000,498,3645
"road-USA","sssp_push",1,0,1000,499,3866
"road-USA","sssp_push",1,0,1000,500,3780
"road-USA","sssp_push",1,0,1000,501,3195
"road-USA","sssp_push",1,0,1000,502,3185
"road-USA","sssp_push",1,0,1000,503,2810
"road-USA","sssp_push",1,0,1000,504,2862
"road-USA","sssp_push",1,0,1000,505,3825
"road-USA","sssp_push",1,0,1000,506,3606
"road-USA","sssp_push",1,0,1000,507,4094
"road-USA","sssp_push",1,0,1000,508,3137
"road-USA","sssp_push",1,0,1000,509,3210
"road-USA","sssp_push",1,0,1000,510,3142
"road-USA","sssp_push",1,0,1000,511,2790
"road-USA","sssp_push",1,0,1000,512,2652
"road-USA","sssp_push",1,0,1000,513,3093
"road-USA","sssp_push",1,0,1000,514,2982
"road-USA","sssp_push",1,0,1000,515,2432
"road-USA","sssp_push",1,0,1000,516,3418
"road-USA","sssp_push",1,0,1000,517,3794
"road-USA","sssp_push",1,0,1000,518,3791
"road-USA","sssp_push",1,0,1000,519,4232
"road-USA","sssp_push",1,0,1000,520,4214
"road-USA","sssp_push",1,0,1000,521,4164
"road-USA","sssp_push",1,0,1000,522,4397
"road-USA","sssp_push",1,0,1000,523,4571
"road-USA","sssp_push",1,0,1000,524,4882
"road-USA","sssp_push",1,0,1000,525,4563
"road-USA","sssp_push",1,0,1000,526,4450
"road-USA","sssp_push",1,0,1000,527,4767
"road-USA","sssp_push",1,0,1000,528,5024
"road-USA","sssp_push",1,0,1000,529,4864
"road-USA","sssp_push",1,0,1000,530,4994
"road-USA","sssp_push",1,0,1000,531,5368
"road-USA","sssp_push",1,0,1000,532,4833
"road-USA","sssp_push",1,0,1000,533,5134
"road-USA","sssp_push",1,0,1000,534,4658
"road-USA","sssp_push",1,0,1000,535,5185
"road-USA","sssp_push",1,0,1000,536,4101
"road-USA","sssp_push",1,0,1000,537,3559
"road-USA","sssp_push",1,0,1000,538,3794
"road-USA","sssp_push",1,0,1000,539,3505
"road-USA","sssp_push",1,0,1000,540,3755
"road-USA","sssp_push",1,0,1000,541,3752
"road-USA","sssp_push",1,0,1000,542,3886
"road-USA","sssp_push",1,0,1000,543,4094
"road-USA","sssp_push",1,0,1000,544,4725
"road-USA","sssp_push",1,0,1000,545,4515
"road-USA","sssp_push",1,0,1000,546,3990
"road-USA","sssp_push",1,0,1000,547,3895
"road-USA","sssp_push",1,0,1000,548,4152
"road-USA","sssp_push",1,0,1000,549,4348
"road-USA","sssp_push",1,0,1000,550,4231
"road-USA","sssp_push",1,0,1000,551,4189
"road-USA","sssp_push",1,0,1000,552,4923
"road-USA","sssp_push",1,0,1000,553,6179
"road-USA","sssp_push",1,0,1000,554,6299
"road-USA","sssp_push",1,0,1000,555,6059
"road-USA","sssp_push",1,0,1000,556,5685
"road-USA","sssp_push",1,0,1000,557,5597
"road-USA","sssp_push",1,0,1000,558,5619
"road-USA","sssp_push",1,0,1000,559,5786
"road-USA","sssp_push",1,0,1000,560,5890
"road-USA","sssp_push",1,0,1000,561,5689
"road-USA","sssp_push",1,0,1000,562,5358
"road-USA","sssp_push",1,0,1000,563,5353
"road-USA","sssp_push",1,0,1000,564,5169
"road-USA","sssp_push",1,0,1000,565,5333
"road-USA","sssp_push",1,0,1000,566,6402
"road-USA","sssp_push",1,0,1000,567,6844
"road-USA","sssp_push",1,0,1000,568,6438
"road-USA","sssp_push",1,0,1000,569,6310
"road-USA","sssp_push",1,0,1000,570,5631
"road-USA","sssp_push",1,0,1000,571,4669
"road-USA","sssp_push",1,0,1000,572,5178
"road-USA","sssp_push",1,0,1000,573,5454
"road-USA","sssp_push",1,0,1000,574,5169
"road-USA","sssp_push",1,0,1000,575,5386
"road-USA","sssp_push",1,0,1000,576,5762
"road-USA","sssp_push",1,0,1000,577,5546
"road-USA","sssp_push",1,0,1000,578,6068
"road-USA","sssp_push",1,0,1000,579,5988
"road-USA","sssp_push",1,0,1000,580,6102
"road-USA","sssp_push",1,0,1000,581,6030
"road-USA","sssp_push",1,0,1000,582,5789
"road-USA","sssp_push",1,0,1000,583,4947
"road-USA","sssp_push",1,0,1000,584,4412
"road-USA","sssp_push",1,0,1000,585,4451
"road-USA","sssp_push",1,0,1000,586,4540
"road-USA","sssp_push",1,0,1000,587,4294
"road-USA","sssp_push",1,0,1000,588,4640
"road-USA","sssp_push",1,0,1000,589,4137
"road-USA","sssp_push",1,0,1000,590,4174
"road-USA","sssp_push",1,0,1000,591,4767
"road-USA","sssp_push",1,0,1000,592,4030
"road-USA","sssp_push",1,0,1000,593,4309
"road-USA","sssp_push",1,0,1000,594,4669
"road-USA","sssp_push",1,0,1000,595,4485
"road-USA","sssp_push",1,0,1000,596,4918
"road-USA","sssp_push",1,0,1000,597,5561
"road-USA","sssp_push",1,0,1000,598,5628
"road-USA","sssp_push",1,0,1000,599,5496
"road-USA","sssp_push",1,0,1000,600,5465
"road-USA","sssp_push",1,0,1000,601,5601
"road-USA","sssp_push",1,0,1000,602,5410
"road-USA","sssp_push",1,0,1000,603,5150
"road-USA","sssp_push",1,0,1000,604,4613
"road-USA","sssp_push",1,0,1000,605,4709
"road-USA","sssp_push",1,0,1000,606,4753
"road-USA","sssp_push",1,0,1000,607,4529
"road-USA","sssp_push",1,0,1000,608,3982
"road-USA","sssp_push",1,0,1000,609,3588
"road-USA","sssp_push",1,0,1000,610,4441
"road-USA","sssp_push",1,0,1000,611,4650
"road-USA","sssp_push",1,0,1000,612,4528
"road-USA","sssp_push",1,0,1000,613,4708
"road-USA","sssp_push",1,0,1000,614,5272
"road-USA","sssp_push",1,0,1000,615,5659
"road-USA","sssp_push",1,0,1000,616,6067
"road-USA","sssp_push",1,0,1000,617,5898
"road-USA","sssp_push",1,0,1000,618,5384
"road-USA","sssp_push",1,0,1000,619,5454
"road-USA","sssp_push",1,0,1000,620,5740
"road-USA","sssp_push",1,0,1000,621,6317
"road-USA","sssp_push",1,0,1000,622,6020
"road-USA","sssp_push",1,0,1000,623,6273
"road-USA","sssp_push",1,0,1000,624,5442
"road-USA","sssp_push",1,0,1000,625,6464
"road-USA","sssp_push",1,0,1000,626,7329
"road-USA","sssp_push",1,0,1000,627,6570
"road-USA","sssp_push",1,0,1000,628,6942
"road-USA","sssp_push",1,0,1000,629,6484
"road-USA","sssp_push",1,0,1000,630,6133
"road-USA","sssp_push",1,0,1000,631,6316
"road-USA","sssp_push",1,0,1000,632,6427
"road-USA","sssp_push",1,0,1000,633,6290
"road-USA","sssp_push",1,0,1000,634,6212
"road-USA","sssp_push",1,0,1000,635,6022
"road-USA","sssp_push",1,0,1000,636,6016
"road-USA","sssp_push",1,0,1000,637,6017
"road-USA","sssp_push",1,0,1000,638,5112
"road-USA","sssp_push",1,0,1000,639,5223


==> results_csv/irgl_alb_sync_contg_volta.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
f94bc103-67bb-4421-b572-844a1afa2a84,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,1,3077978,338.33,286.67,13,22.5,0,2508352,0,0
c0fbc5d9-683c-43d9-8abd-e5f11cf5c175,bfs_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,8677167,719.33,297,520.33,57,8,7824707,0,0
27aa6f28-8489-41b2-8999-beaaed99a916,bfs_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,8343968,4367.67,299.33,4101.67,752.75,40,6298967,0,0
859db828-02e4-4ab6-9ed2-628ef91827dd,bfs_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,13549414,892.33,266.67,710.33,103,144,8631436,0,0
1aa075be-e928-4e0d-8e7a-634dd999d090,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,1,10407810,206580.67,206457.67,26.67,43.5,0,8201511,0,0
237df321-9e88-44ee-9eee-1e965673a402,bfs_push,rmat25,cvc,2,7,5,GPU,metaData,1.72342,32429269,410838,111630.67,299082.33,43861.5,102263092,29246715,0,0
d05b2091-95e3-45a8-891a-f87b02e56c7f,bfs_push,rmat25,cvc,4,7,5,GPU,metaData,1.73323,35468532,175391.33,62108.33,137716.33,12338.25,103462776,32436078,0,0
e37d96da-d95e-4e20-8c43-efd118d7206e,bfs_push,rmat25,cvc,8,7,5,GPU,metaData,2.58792,46996069,133259.33,48974.33,111685.33,21161.75,220430092,41593191,0,0
cba52541-c298-414d-afe3-8aea586ae4b2,cc_push,rmat23,cvc,1,7,4,GPU,metaData,1,8390713,87714.67,87633.33,16.67,32.5,0,7261645,0,0
7671e689-8fa7-47e5-b568-068a3d574c40,cc_push,rmat23,cvc,2,7,4,GPU,metaData,1.74233,8082953,90165.67,56684,62548,401.25,27009960,6932551,0,0
596680ec-610a-4896-9409-1ed779af0820,cc_push,rmat23,cvc,4,7,4,GPU,metaData,2.48474,11545680,98412.67,31660.67,88592.67,1890.75,59830988,9245199,0,0
10e00f20-43cf-43c2-9482-359fbe802698,cc_push,rmat23,cvc,8,7,5,GPU,metaData,3.38975,13790205,53542.33,15085.33,46893,5376,123147136,9038178,0,0
887f803c-b9af-4ac9-ae81-fa945e766b90,cc_push,rmat25,cvc,1,7,4,GPU,metaData,1,44262871,241096.33,241005.33,19.33,33.25,0,41018095,0,0
5431cd54-4b09-4c6f-963a-10cf41084cc7,cc_push,rmat25,cvc,2,7,5,GPU,metaData,1.74753,96275634,582165.67,190682,427614.67,87072.25,104167880,91425264,0,0
ea2a6186-0583-4282-8d72-7396610fca33,cc_push,rmat25,cvc,4,7,5,GPU,metaData,2.48875,44987374,358595.67,119090,251585.33,26484.75,305742368,40867506,0,0
d96d90bd-9dd6-4ae6-8c9a-25788c457afa,cc_push,rmat25,cvc,8,7,5,GPU,metaData,3.55354,46838590,170127,106206.67,145965,15634.75,461705548,41086814,0,0
5216a6a7-9664-4890-9f8d-cc0b828e9bb2,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,1,7524977,99393,98822,25,30.25,0,6375434,0,0
438dc55b-2a25-4938-9a5f-5724197c71ae,kcore_pull,rmat23,cvc,2,7,3,GPU,metaData,1.74233,9556564,70716.67,69289.67,48073,179.5,903028,8092931,0,0
96818436-e020-49c3-915d-d639c745fc1b,kcore_pull,rmat23,cvc,4,7,3,GPU,metaData,2.48474,10080630,42200.33,39997.33,32660.33,592,2309944,7527651,0,0
eeb03c49-f68c-4562-8fe9-0129a759d32a,kcore_pull,rmat23,cvc,8,7,3,GPU,metaData,3.38975,13175588,24586.33,22279.33,19838.67,731.75,3761504,8350468,0,0
2214af92-cda1-428b-ad6d-0edad3f23d9b,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,1,43847891,504478.67,502258.67,49,49,0,39732803,0,0
0a619f96-d921-499a-8b55-c4ff31bdc6c0,kcore_pull,rmat25,cvc,2,7,3,GPU,metaData,1.74753,88895445,295554.33,289509.33,84951.33,934.75,3043856,83664776,0,0
772faa37-fa3b-48ce-b6ff-8ad31f0491f9,kcore_pull,rmat25,cvc,4,7,3,GPU,metaData,2.48875,42869681,150347.33,136853.67,67536,4119.5,8579392,38499061,0,0
5fab018d-d686-4c52-82eb-15d8ef954381,kcore_pull,rmat25,cvc,8,7,3,GPU,metaData,3.55354,40833623,112943.33,108167.67,98737,1710,14648024,34990171,0,0
b011a0cc-10cd-4596-a747-0cd4de4f8739,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,1,10768924,22131.33,22061.67,12.33,30.75,0,9393324,0,0
0ea9057c-b704-4f0c-a902-ba57e1900afb,kcore_push,rmat23,cvc,2,7,3,GPU,metaData,1.74233,14120721,20308.67,19309,17258,168,170388,12438817,0,0
7eb8f962-e33b-42c9-bebb-28d87ac19368,kcore_push,rmat23,cvc,4,7,3,GPU,metaData,2.48474,10371690,17694,15109,15636,1180.25,1552356,7678167,0,0
d3f468ee-418c-438a-a5c7-7f92bcf3284c,kcore_push,rmat23,cvc,8,7,3,GPU,metaData,3.38975,11439943,9862,7549.33,8629.67,874,1862360,6392813,0,0
680ae895-6882-4dd6-8fe4-001c1bb343f6,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,1,46996450,75508.67,75432.67,13.67,34.75,0,42503703,0,0
f25fc6f2-801e-4f81-8dc1-7e11c797cd5e,kcore_push,rmat25,cvc,2,7,3,GPU,metaData,1.74753,36141516,48717,44595,18126.67,833.25,2970760,31956874,0,0
0913bdf6-74be-421c-8ed5-e03b39bb228a,kcore_push,rmat25,cvc,8,7,3,GPU,metaData,3.55354,40647184,20902,16962.67,17637,1149,10642472,34732891,0,0
f5826af8-4553-4a8f-b056-d349871e6e62,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,1,4917994,443110.67,441581.33,649.33,325.5,0,2826618,0,0
f2faeed4-59f8-4d31-9ef0-341ccba51ee5,pagerank_pull,rmat23,cvc,2,7,75,GPU,metaData,1.00017,44520007,449272,445840,7069,300227.25,14692,42187321,0,0
ab7f9069-fecc-497a-a56d-b505e6021803,pagerank_pull,rmat23,cvc,8,7,75,GPU,metaData,1.65749,14258054,285135.33,187582.33,154554.67,168252.5,44777868,8599360,0,0
f8907ecc-37e8-4f69-932d-31a89d808f21,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,1,14183770,1428579.33,1426930.33,714,358.25,0,8009633,0,0
a630f128-6b33-4024-813b-df8789e437e6,pagerank_pull,rmat25,cvc,2,7,79,GPU,metaData,1.00902,77937745,794064.67,778288.67,534927,2644,2515856,73846422,0,0
2d38b65e-021a-4805-8f66-1d18c6aac816,pagerank_pull,rmat25,cvc,4,7,79,GPU,metaData,1.73323,56897772,615582.67,343021.67,398007.33,62009.75,199779312,52222338,0,0
bd0260a3-e7c6-4090-a828-4c450dc233e9,pagerank_pull,rmat25,cvc,8,7,79,GPU,metaData,1.7463,41887557,334576,180816,234644.33,32934,203440976,36021182,0,0
92ca4f43-3735-4d61-bde8-d1b750f7d8a5,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,1,3437887,400.33,346.67,11.33,22,0,2587844,0,0
9503df21-d7dd-4afc-9593-571c655e0999,sssp_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,10131086,745,345.33,529.33,70.25,8,9131148,0,0
f268d59b-8e54-4a6c-8f9c-12f5debd6ca3,sssp_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,8685536,1851.33,446.33,1608.67,391.5,40,6695976,0,0
c0225860-6d8a-4aa6-a676-c19be10b45c0,sssp_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,12148625,907.67,311,707.67,110.25,144,7269473,0,0
c82a38a4-de4e-4332-a612-711209176c8e,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,1,15362120,322057.67,321902.33,28.67,47.25,0,11682667,0,0
0856e7dd-5575-40ba-8b1c-c91445ca1c55,sssp_push,rmat25,cvc,2,7,6,GPU,metaData,1.72342,42612843,517840.67,174105.67,343500,43738,126404932,38209832,0,0
400d4934-9242-4f3d-a05c-7ac9ea0b5eee,sssp_push,rmat25,cvc,4,7,6,GPU,metaData,1.73323,46569720,276384.67,95255.33,217868.33,31692,128125984,42431741,0,0
352461be-d9f6-4bf7-b9bf-7c1d84fe435b,sssp_push,rmat25,cvc,8,7,6,GPU,metaData,2.58792,51331714,177756.33,75421,142439.67,34654.5,247546512,45761518,0,0


==> results_csv/irgl_alb_sync_pascal.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
29db4b0b-54f4-4cdd-94ef-0e7d903b9ec7,bfs_push,clueweb12,cvc,64,7,491.33,GPU,metaData,2.26821,87756823,4902030,2784046,3003920,NA,8991413476,69222028,0,0
fb53b555-a493-4832-8db4-cbfcc7793098,bfs_push,rmat26,cvc,2,7,5,GPU,metaData,1.73864,51451141,505633.67,176883,328580,68702.25,208120788,48183754,0,0
49d21565-f29b-443f-ab50-dc43b42365c8,bfs_push,rmat26,cvc,4,7,5,GPU,metaData,1.74688,49544013,252864.33,96217.67,179178.67,32833.5,210401852,47785508,0,0
f2afa8f6-ed67-4e54-a13f-ee9c937341b2,bfs_push,rmat26,cvc,8,7,5,GPU,metaData,2.84936,62479523,207201.33,59809.33,175217.67,20936.25,514524420,60807687,0,0
7950c6f2-a73c-40ea-86ca-b530fb6de320,bfs_push,rmat26,cvc,16,7,5,GPU,metaData,2.86028,48027439,117422,30074.67,102229,NA,515558236,46909040,0,0
0993c812-d5cd-41d5-936e-3202788d7d5f,bfs_push,rmat27,cvc,2,7,5,GPU,metaData,1.7331,110237193,1011163.33,355647,655353.33,127450,413554872,103748920,0,0
a042b194-d755-4730-9d6b-5e332b8251bf,bfs_push,rmat27,cvc,8,7,5,GPU,metaData,2.81621,116953722,423420.67,104508,334533,37858.25,1012615612,113909338,0,0
bb5a3621-8333-42c2-93ad-f9026e5a4925,bfs_push,rmat27,cvc,16,7,5,GPU,metaData,2.82493,97804902,354345.67,56753.33,314486.33,NA,1016165616,95026360,0,0
dc8beb98-9432-4ad9-a3ed-76a3d00d1655,bfs_push,twitter40,cvc,2,7,10,GPU,metaData,1.66183,29693230,354588,194599.67,159246,79331.25,122781976,27244155,0,0
3bfe4c2d-db56-463a-8280-a57682f053f8,bfs_push,twitter40,cvc,4,7,10.67,GPU,metaData,2.24144,17370748,248421.33,134955.67,187562.67,59149.75,222127972,15476857,0,0
f8c7a58b-51e7-4cbb-bb93-e99121e9aad1,bfs_push,twitter40,cvc,8,7,11,GPU,metaData,3.30671,11696034,178718,71391.33,142831,40587.25,415857664,10159320,0,0
67eb1ebc-d155-443e-b39e-64ca714801c0,bfs_push,twitter40,cvc,16,7,11,GPU,metaData,4.34368,8807629,128783,49429.67,95089.33,NA,586431004,7587556,0,0
904daae8-3fe7-429f-a857-472c4acb1a95,bfs_push,uk2007,cvc,2,7,102.67,GPU,metaData,1.02046,26239006,734928.67,672826.67,127202.33,2397.75,17163420,21850284,0,0
60ce30bc-d841-43cd-98bd-14c461ab1de0,bfs_push,uk2007,cvc,8,7,109,GPU,metaData,1.14368,10824587,301690.67,199474.33,116955.67,14520.75,97837380,9159331,0,0
eae33858-03ac-4bb3-8d48-14d8ca7e8513,bfs_push,uk2007,cvc,16,7,107.33,GPU,metaData,1.21954,9217647,238824.67,120869.33,134459.67,NA,139738300,7891094,0,0
5a8dd143-6692-47be-b4bf-b5da60182aca,bfs_push,uk-2014,cvc,32,7,2459.67,GPU,metaData,1.3344,529555914,11882025.67,7399184.33,5729038,NA,2184072712,490905315,0,0
c0343e47-30c3-49cb-a149-725f61a5a5b2,bfs_push,uk-2014,cvc,64,7,2475,GPU,metaData,1.41246,520678349,11539710.67,4465540.33,7605955,NA,2475386652,484333272,0,0
b388d4d6-96af-4a99-b0ff-6b17904f7b0b,bfs_push,wdc14,cvc,64,7,787,GPU,metaData,2.26143,656285227,8712068,5646233.33,4793079,NA,5667080916,626338656,0,0
32df8081-ef33-4dc8-a073-d2668e63c8be,cc_push,clueweb12,cvc,64,7,134,GPU,metaData,3.13604,163773481,4365588.67,1185569.33,3154074.33,NA,28717066900,145454305,0,0
95f8b8e3-0482-4e78-8f3c-5f64ab645ab2,cc_push,rmat26,cvc,2,7,6,GPU,metaData,1.74529,66541104,1135402.67,636608.67,508644.67,96631,449197500,60872981,0,0
8489276c-4468-43a2-bd98-a253acad692b,cc_push,rmat26,cvc,4,7,7,GPU,metaData,2.48982,60040935,901866,361856.67,619620.67,89693,1012256112,55735967,0,0
154cff20-a785-41d9-be0e-bd2d40a9764e,cc_push,rmat26,cvc,8,7,7,GPU,metaData,3.59184,60502813,546185.67,196252.33,367808,62538.75,1790302120,57623149,0,0
b7164414-a26a-43a5-959e-4f760a7bb9ac,cc_push,rmat26,cvc,16,7,6,GPU,metaData,4.68281,46656621,250473,98512.33,176489.33,NA,2448256316,44970399,0,0
dd3b0aef-7e66-47ef-a2ac-40bf49e9b24a,cc_push,rmat27,cvc,4,7,5,GPU,metaData,2.48653,114648957,1285676,564912.67,821380,71869.75,1397219968,107847765,0,0
c31302a9-1318-4fd3-85b4-55929964a9c9,cc_push,rmat27,cvc,8,7,5,GPU,metaData,3.58822,111012428,805426.67,299111,571639,86200.75,2437248736,106013256,0,0
1f57b223-e740-4cfb-a0c8-bf47c5ae1482,cc_push,rmat27,cvc,16,7,6,GPU,metaData,4.66941,101401800,498362.67,166835.67,372655.67,NA,3835940484,98206063,0,0
c9e7e406-62c1-4ae3-9fba-04fe7b4e1089,cc_push,twitter40,cvc,2,7,14.33,GPU,metaData,1.79154,39645422,685788.67,470676,214709,34560.5,164955496,35897959,0,0
5e16798a-6117-40b8-9c86-79aa85ac5929,cc_push,twitter40,cvc,4,7,14,GPU,metaData,2.65759,22457272,555227,263996.33,299586,22277.5,437399652,19500780,0,0
91a3a242-10f4-496f-a28f-9084242f554d,cc_push,twitter40,cvc,8,7,13,GPU,metaData,4.0316,16881331,332802,147368.67,202328.67,48292.5,855784716,14750873,0,0
c2e99f21-6b36-4ccc-8f22-118d9bd875cb,cc_push,twitter40,cvc,16,7,14,GPU,metaData,5.52979,11844817,240469,83194.67,152460.33,NA,1435440584,10342383,0,0
a8824059-0296-4585-ae05-a5888c428cd0,cc_push,uk2007,cvc,4,7,73.33,GPU,metaData,1.22371,29302346,657633.33,531745,170209.67,11380.25,256263488,25181746,0,0
5d601831-e889-44bc-9626-45c11fb8749b,cc_push,uk2007,cvc,8,7,74,GPU,metaData,1.30408,20337215,426075.33,310974.67,165317.33,17865.5,380782196,17547093,0,0
88181aa3-2699-42da-be2b-c3a4199d0c79,cc_push,uk2007,cvc,16,7,74,GPU,metaData,1.38801,15085842,291498.33,187731.67,145651.67,NA,538376988,13321809,0,0
70285f55-6336-451e-a0c2-f2164217a02d,cc_push,uk-2014,cvc,64,7,1734,GPU,metaData,1.73151,693645758,8003492.67,3483625.33,5234681.67,NA,13235501656,666593706,0,0
19e1e1d9-98d3-40e0-adaa-88553cd778bf,kcore_pull,rmat26,cvc,2,7,3,GPU,metaData,1.74529,62452950,490257.67,478266.33,115704.33,1261,5308608,58190093,0,0
06219b5f-12d4-4007-9738-528aab6af6e4,kcore_pull,rmat26,cvc,4,7,3,GPU,metaData,2.48982,56271296,270357.33,255645.33,103543.67,2783.25,14737232,53246602,0,0
f0d82045-bf1d-4d95-961b-0f150eb2e7da,kcore_pull,rmat26,cvc,8,7,3,GPU,metaData,3.59184,58526320,165111.33,155040.67,82779.33,3846,25373448,56374987,0,0
1c404fcc-07fe-49a1-9560-3c60b5490841,kcore_pull,rmat26,cvc,16,7,3,GPU,metaData,4.68281,44546181,81997.67,73875.33,39861.67,NA,41737100,43155435,0,0
289e422f-ef2e-4085-ac35-1d078750c7f2,kcore_pull,rmat27,cvc,4,7,3,GPU,metaData,2.48653,111476727,567780.67,545709,209566,2320.75,25691488,105591857,0,0
ab76e33c-7539-4555-92ca-575421dc08a1,kcore_pull,rmat27,cvc,8,7,3,GPU,metaData,3.58822,110366384,326484.67,309560,143505.67,4170,44383872,106278962,0,0
0b9481dd-43f2-41de-9181-45e771b048ab,kcore_pull,rmat27,cvc,16,7,3,GPU,metaData,4.66941,109492609,176507.67,160022.67,82299.33,NA,72186924,104962025,0,0
53a2dc4e-125e-420b-a550-779b3942116e,kcore_pull,twitter40,cvc,2,7,15,GPU,metaData,1.79154,54289476,2042266.67,1984553.67,722796,10772,54020496,46003547,0,0
35a295bd-cf8d-4e37-81f0-107377a5c56e,kcore_pull,twitter40,cvc,4,7,15,GPU,metaData,2.65759,24487027,967268.67,899792.67,348977,13654,154620484,19655812,0,0
77d5334b-2bba-47e8-89cb-d61486f01f9d,kcore_pull,twitter40,cvc,8,7,15,GPU,metaData,4.0316,13747989,494868.67,448296,248577,9301.75,258700084,10792144,0,0
6b531802-07fa-4516-a791-c4aedce8c82b,kcore_pull,twitter40,cvc,16,7,15,GPU,metaData,5.52979,11238045,257463.67,190204,120530,NA,433179064,9297679,0,0
1653bfc1-aaf5-4599-ac50-f69c922e604f,kcore_pull,uk2007,cvc,4,7,42,GPU,metaData,1.22371,36802156,2220645.67,2154785.33,528221,5814.5,25479424,27849979,0,0
f179a0b7-c154-48c7-9d66-5de6ca4ea15a,kcore_pull,uk2007,cvc,8,7,42,GPU,metaData,1.30408,20326897,1268920,1208882.33,324363.67,15812.25,35469980,15314990,0,0
9d2d9702-3b2f-4e38-a2bb-8088dcbae8a4,kcore_pull,uk2007,cvc,16,7,42,GPU,metaData,1.38801,14099650,887212.33,818240.33,368298,NA,50570688,10497276,0,0
9c9bfff9-fca4-4d1e-840d-ae5edd6d5455,kcore_pull,uk-2014,cvc,64,7,443,GPU,metaData,1.73151,150460918,27907915.33,26250923.67,12865893,NA,1227640536,62671197,0,0
d43ab530-e120-43c2-a6c5-390721121fa6,kcore_push,clueweb12,cvc,64,7,696,GPU,metaData,3.13604,149518920,9045237.33,4829384.67,5023797,NA,17037948380,115017684,0,0
d3965944-acf9-42b6-8ea9-f7ebb568a387,kcore_push,rmat26,cvc,2,7,3,GPU,metaData,1.74529,62957753,155072.67,149541,36289.33,990.25,4843520,57805302,0,0
ddaa9ee1-9b4a-4feb-b198-a0695a778bf0,kcore_push,rmat26,cvc,4,7,3,GPU,metaData,2.48982,57252144,93886.33,86527.67,65859.67,1519.75,11422064,53843962,0,0
606e5463-4a3f-4ff4-a86b-fe130fb22710,kcore_push,rmat26,cvc,8,7,3,GPU,metaData,3.59184,58714752,63155.67,53892,52540.67,3003.75,17356096,56379171,0,0
911f9e5e-74b6-477d-afa8-cd5d0803dcaa,kcore_push,rmat26,cvc,16,7,3,GPU,metaData,4.68281,45481317,42783.33,37666.67,35633,NA,30035768,43716285,0,0
5c07fd9f-3990-4fbc-9cfd-2fcc3fa6138f,kcore_push,rmat27,cvc,4,7,3,GPU,metaData,2.48653,110823721,195175.67,184255.33,139477.67,2264.75,19071104,104372341,0,0
fd1c1652-c9a5-4db2-a2e1-4c35642473a8,kcore_push,rmat27,cvc,8,7,3,GPU,metaData,3.58822,108707047,111077.67,99682.33,86508.33,4618,28673360,104168567,0,0
412e07fe-2bd8-4918-b974-b1ad516b9863,kcore_push,rmat27,cvc,16,7,3,GPU,metaData,4.66941,95744637,85038.67,74099.33,69327.33,NA,50091504,92809068,0,0
eac1d0a3-3852-4586-893a-97d3c2c71e36,kcore_push,twitter40,cvc,2,7,15,GPU,metaData,1.79154,51554948,383013.33,260495.33,245529,50231.5,157470116,46496118,0,0
1f868dd7-d767-482d-8237-6c4914a63e46,kcore_push,twitter40,cvc,4,7,15,GPU,metaData,2.65759,20763114,387652.33,155605.33,267326.67,79483.75,483195548,17065795,0,0
85f3af96-7dee-4575-b706-e7714ae7e939,kcore_push,twitter40,cvc,8,7,15,GPU,metaData,4.0316,13287019,297425.67,76445,229992,129553.25,721487012,10759279,0,0
6488d1bf-47f1-48aa-9ba5-bcb1b172f75c,kcore_push,twitter40,cvc,16,7,15,GPU,metaData,5.52979,9857749,201847,42988.33,150167,NA,1311129400,8142073,0,0
a1914ded-a5e2-4236-9aa3-6e121a875d57,kcore_push,uk2007,cvc,4,7,42,GPU,metaData,1.22371,34602715,320651.33,206931.67,136763.67,34954.25,179490828,30868871,0,0
53e32b47-7847-4649-829d-9696e5d184c6,kcore_push,uk2007,cvc,8,7,42,GPU,metaData,1.30408,20792673,178407,111297,71392.33,16691.25,206669460,18510930,0,0
b8c167f8-cabf-47ed-9e26-0f5feecfeb2d,kcore_push,uk2007,cvc,16,7,42,GPU,metaData,1.38801,11851224,133357.33,66855.33,76104.33,NA,307661892,10426730,0,0
5a6dd4d8-ae12-474e-86db-fcb696365e04,kcore_push,uk-2014,cvc,32,7,443,GPU,metaData,1.6395,545390754,2859070.33,1593181,1431028.67,NA,3428046892,528404583,0,0
260c963c-3893-4f73-8332-1eb93512b16d,kcore_push,uk-2014,cvc,64,7,443,GPU,metaData,1.73151,73158518,2303969,985976.33,1510907,NA,4308565944,62361831,0,0
dde1cc78-8316-455b-9b2d-3a2c9b7feb7b,pagerank_pull,clueweb12,cvc,64,7,161,GPU,metaData,2.26821,394142805,90288282.67,86923875.33,85414492,NA,202793511816,116179625,0,0
c4695117-e280-40d2-8eff-7981c069e7db,pagerank_pull,rmat26,cvc,2,7,75,GPU,metaData,1.00812,99217244,2883621,2868143,1043934.67,1593.25,4517104,88968146,0,0
48a9d3b9-8bef-466f-943f-f087410174ba,pagerank_pull,rmat26,cvc,4,7,75,GPU,metaData,1.74688,80370742,1658715.33,1453064.33,542605.33,6504.25,411834340,74033106,0,0
7b936289-4b06-4b1a-8aea-f102123ca513,pagerank_pull,rmat26,cvc,8,7,75,GPU,metaData,1.75775,61870694,1033077.67,867827,536778.67,22172.25,416668092,57854252,0,0
1bc2500a-19d1-4cf3-8c30-9ca1dc9ce73b,pagerank_pull,rmat26,cvc,16,7,75,GPU,metaData,2.86028,58779110,660942.33,472991.67,446722.33,NA,1012224252,55915781,0,0
e27af073-c690-43d3-9d1c-4c80140fe421,pagerank_pull,rmat27,cvc,8,7,75,GPU,metaData,1.74851,120248962,2197456.33,1938811.33,1358414.67,14971,816581128,111881669,0,0
7e1316fb-8a27-4d46-b6d7-938124a1efbb,pagerank_pull,rmat27,cvc,16,7,75,GPU,metaData,2.82493,122572470,1278464.33,872867,674322.33,NA,1982395584,117324855,0,0
b7c2ebf3-07e0-4b76-8d84-c8e3cbd40a92,pagerank_pull,twitter40,cvc,2,7,109,GPU,metaData,1.42922,153396138,24926395,19045247.67,15446120.67,3118015.5,5473067620,75718081,0,0
d970261e-eaf6-470c-af9a-faa674bc03a7,pagerank_pull,twitter40,cvc,4,7,109,GPU,metaData,2.24144,118984224,25216526.33,10413751,20595989.33,8942930.5,15622014368,40132633,0,0
99c6ddb8-73ff-4499-8d15-39cc0429fdb0,pagerank_pull,twitter40,cvc,8,7,109,GPU,metaData,3.06587,57184038,11446747.33,7181461.33,8708478.67,2351865.5,25919682512,20925009,0,0
f1915abc-4770-4493-9328-fe68ece37161,pagerank_pull,twitter40,cvc,16,7,109,GPU,metaData,4.34368,64847850,15208050,3244680,13313025.67,NA,40835064288,17194622,0,0
658db464-18ba-49da-b156-334309c65dd2,pagerank_pull,uk2007,cvc,2,7,141,GPU,metaData,1.09861,108673747,21633543.67,20368306.33,1568829.33,182872.5,1878520176,40915654,0,0
eae06da0-497a-4d52-b891-ef823c3b0bf4,pagerank_pull,uk2007,cvc,4,7,141,GPU,metaData,1.12849,57935630,12140354.33,11235981,1903142.33,210129.75,2530556940,20106244,0,0
88803e58-ed0b-43dc-ac7b-33c0fd978313,pagerank_pull,uk2007,cvc,8,7,141,GPU,metaData,1.20092,33400988,6915877.67,6325814.67,1725306.67,112801.25,3939922520,11749501,0,0
be2d4b6c-eeea-4ea0-8522-1531f5bfe5f4,pagerank_pull,uk2007,cvc,16,7,141,GPU,metaData,1.21954,23809246,4728991.67,4396985,1870540.33,NA,4363331876,8879701,0,0
7796934d-70ec-4b04-acae-bac1a45660fd,pagerank_pull,uk-2014,cvc,32,7,160,GPU,metaData,1.39477,369542170,28124123,24083363.67,13077718.67,NA,52946999960,279698415,0,0
38f4638b-5830-4dd4-bca3-abe38cca7709,pagerank_pull,uk-2014,cvc,64,7,161,GPU,metaData,1.41246,111609710,21469714.33,18814232.33,13770436.67,NA,55218156464,44774918,0,0
4425446b-f5a1-469f-9567-186b534cca89,pagerank_pull,wdc14,cvc,64,7,180,GPU,metaData,2.26143,307461846,29204635.67,17092648,13825528.67,NA,145553261432,211842574,0,0
61f24e35-b6b3-441d-b09a-3a43edd94025,pagerank_push,clueweb12,cvc,32,7,161,GPU,metaData,1.89583,177541077,36922443.33,23548155.67,31201426,NA,146071702824,58916695,0,0
1e0079e1-bcf5-4183-83dd-2baaf7b47f6c,pagerank_push,clueweb12,cvc,64,7,161,GPU,metaData,2.26821,155798005,31515056,25178666.67,28060568.67,NA,202535904584,54940592,0,0
cbdd2efb-cdae-4044-8a7e-68ad54bfdaf4,pagerank_push,rmat26,cvc,16,7,75,GPU,metaData,2.86028,47503216,959094.33,807982,879472.67,NA,1012224252,43927638,0,0
02e0ffe8-95c7-4c0a-8ee7-49a2cf9c2b93,pagerank_push,rmat27,cvc,16,7,75,GPU,metaData,2.82493,99477506,2032884.67,1693133,1765553.33,NA,1982395584,91709306,0,0
539d5b7e-2072-452d-b0d9-28de5b37b702,pagerank_push,twitter40,cvc,16,7,109,GPU,metaData,4.34368,35725887,8967322,3440554,7490189,NA,40835064436,7729930,0,0
0cdb9b11-7534-4e16-ad4c-2c34b0053011,pagerank_push,uk2007,cvc,16,7,141,GPU,metaData,1.21954,11871347,1468265.33,1090810,668627.67,NA,4363331132,6752216,0,0
06d63ecd-653c-43df-8f04-dafe1aa79576,pagerank_push,uk-2014,cvc,32,7,161,GPU,metaData,1.3344,395279297,9825198,6103345.33,5741698,NA,45140800364,362589766,0,0
42d3abe5-b059-403c-a300-5c5ef514edf1,pagerank_push,uk-2014,cvc,64,7,161,GPU,metaData,1.41246,60509883,6868831.67,4521871.33,4683296,NA,55218189588,37627051,0,0
74bf18a8-7c8a-4d93-b885-847236f53986,pagerank_push,uk-2014,cvc,16,7,161,GPU,metaData,1.31681,299402887,17317634.33,9648943.67,8939185.33,NA,42673244360,241742463,0,0
18662288-a3a1-43c2-89c0-da1e408c0081,pagerank_push,wdc14,cvc,32,7,180,GPU,metaData,1.87044,1056538092,19840566.67,5350516.33,14293514.33,NA,101024012944,985216667,0,0
fadb6481-c1f0-4d2a-8960-0e4055bcc73c,pagerank_push,wdc14,cvc,64,7,180,GPU,metaData,2.26143,203466289,14500772,3076606,11219615.67,NA,145552622840,152486730,0,0
2f8e58ca-46aa-40b6-8513-2342c09b6ccf,sssp_push,rmat26,cvc,2,7,6,GPU,metaData,1.73864,56131805,564484.33,215969.33,348305.67,65252.25,250332820,51910569,0,0
fed49275-7751-4a52-bbc5-b97a3930830e,sssp_push,rmat26,cvc,4,7,6,GPU,metaData,1.74688,56892235,289717.33,117970,200116.33,32657.75,253482312,54526595,0,0
eaf5000a-f7fe-44d6-b882-dad928234cb0,sssp_push,rmat26,cvc,8,7,6,GPU,metaData,2.84936,70977436,234823.33,71471,195205,28105.75,554177512,68927339,0,0
0bc51932-176d-4c4a-8973-5b462a478e8c,sssp_push,rmat26,cvc,16,7,6,GPU,metaData,2.86028,53638825,159395.33,35886,143486.33,NA,556177136,52140880,0,0
e48351b4-a262-4552-b897-9f540c7189e9,sssp_push,rmat27,cvc,16,7,6,GPU,metaData,2.82493,108014085,374645.67,68650.33,322085,NA,1072435104,104522758,0,0
31e0f0eb-3e5d-457b-840b-e41eca7918e7,sssp_push,twitter40,cvc,2,7,16,GPU,metaData,1.66183,32914544,757279.33,445532.67,310756.33,162933.25,269024024,28433729,0,0
524ebc6f-47e6-4b53-a238-ac73a8f5ff24,sssp_push,twitter40,cvc,4,7,18,GPU,metaData,2.24144,21344045,642297,348325.33,491279,156615.75,588718096,17752881,0,0
1968453b-29fe-469c-ab5e-3fe5b372952d,sssp_push,twitter40,cvc,8,7,18,GPU,metaData,3.30671,13215799,481602.67,185186.67,395036.33,116239.75,1195748312,10605581,0,0
4961e137-63b3-4ef1-bdfc-a6dbb4fb37a6,sssp_push,twitter40,cvc,16,7,18,GPU,metaData,4.34368,10826100,337599,125830,263142.33,NA,1763852572,8835243,0,0
7dedcd31-5f76-4687-b4d1-51f695c7c309,sssp_push,uk2007,cvc,4,7,153.33,GPU,metaData,1.12849,26323602,1543484.67,1258077,381220.67,50930.5,628619272,19731864,0,0
349e0647-929c-46ea-8c81-0835314514da,sssp_push,uk2007,cvc,8,7,155.33,GPU,metaData,1.14368,17797241,866004.67,637868,266487.33,51253.5,652308332,13669923,0,0
632e534a-2948-4b18-93a1-317cbaf98dec,sssp_push,uk2007,cvc,16,7,158.67,GPU,metaData,1.21954,10544932,660467.33,379377.33,349601.33,NA,1085309564,7667179,0,0
219437d8-7901-4b0b-9bb2-88ed3bd92f16,sssp_push,uk-2014,cvc,64,7,2558.33,GPU,metaData,1.41246,433728161,12357947.33,5230223.67,8103479,NA,17212443832,393985809,0,0


==> results_csv/irgl_alb_sync_thrshold_volta.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,threshold,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
82ab15b6-9e11-4a8e-927f-bca57b484361,bfs_push,orkut,cvc,1,7,7,GPU,metaData,NA,1,2977108,23297,2672.86,41,99,0,2235915,0,0
18b9a0d1-c2c0-4759-a995-5ca31a593c1e,bfs_push,orkut,cvc,1,7,8,GPU,metaData,0,1,3744772,16281.33,16118.33,33.33,57.75,0,2957115,0,0
0c5af50e-5d6f-4dc1-9ea7-d41297aafc30,bfs_push,orkut,cvc,1,7,7,GPU,metaData,256,1,2351862,20139,19987.33,33,58,0,1551509,0,0
909a92d2-fe8a-4a3c-8127-2408c885b49f,bfs_push,orkut,cvc,1,7,7,GPU,metaData,512,1,2326161,19014.33,18875.67,27.67,55,0,1533837,0,0
08597f70-283f-46ea-ad57-17c220bb5af6,bfs_push,orkut,cvc,1,7,7,GPU,metaData,1024,1,2521153,18712.33,18577.33,26.33,50.25,0,1726371,0,0
480a9b83-576f-4872-81d5-0f2a05c8c55d,bfs_push,orkut,cvc,1,7,7,GPU,metaData,2048,1,2369489,18566.67,18427.33,27.67,54.25,0,1550643,0,0
e16364d8-a112-47aa-ad0e-68ee31a2f8d7,bfs_push,orkut,cvc,1,7,7,GPU,metaData,4096,1,2676878,18581.67,18439.67,27.33,57.25,0,1870541,0,0
1a39abe2-254b-413b-8ad1-2cda454352ab,bfs_push,orkut,cvc,1,7,7,GPU,metaData,8192,1,2352825,18442.67,18306.33,32,50.25,0,1552811,0,0
0fff1a01-6f26-48fb-b872-86e54774d64e,bfs_push,orkut,cvc,1,7,7,GPU,metaData,16384,1,2876377,18502.33,18359.67,29.33,55.5,0,2071376,0,0
527d211d-af41-4e96-9b5a-6341036d3753,bfs_push,orkut,cvc,1,7,6.67,GPU,metaData,32768,1,2340542,18340.67,18215,26.33,46,0,1548993,0,0
1dd829a4-71d2-49b7-838b-91989066822a,bfs_push,orkut,cvc,1,7,7,GPU,metaData,65536,1,3373482,18826.67,18721.67,23.67,34.5,0,2609632,0,0
fd98c7f9-421b-4e13-924a-98092764ccf0,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,NA,1,2393453,1922,195,25,52,0,1796824,0,0
91b64d85-4bc2-4016-a8e7-791b7c98e6e6,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,0,1,3230633,444.33,393,15,19.25,0,2650461,0,0
ce35d7ce-cc52-443c-8dd2-605909f96752,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,256,1,2194592,327.67,277.33,13,20.75,0,1621054,0,0
65e4e855-bb9c-4ea9-94ea-c4f544622cd3,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,512,1,2198007,331.33,282,13,19.5,0,1622041,0,0
6e8c42bd-8aef-40a7-8b0e-2dbc3274c546,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,1024,1,2182596,329,280,13,20,0,1623011,0,0
57705b42-51e2-4693-9841-1a3549a36519,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,2048,1,2273105,368,307.67,15,27.5,0,1693147,0,0
2958bb4c-02e0-4a68-aeaa-a2b15cf4a916,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,4096,1,2472937,357,293.33,16,23,0,1705589,0,0
7fcbacd4-9ce2-432e-a4fa-0f91a32cd51b,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,8192,1,2286565,362.33,304,14.67,26.25,0,1694476,0,0
e0c06ba7-ee3a-42fa-8ced-3cda32b541a1,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,16384,1,2281929,357.33,297,15.33,24,0,1699005,0,0
32960136-e90e-47b4-9146-a2ba245d13ce,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,32768,1,2222836,374,304.67,15.67,29.5,0,1663925,0,0
b6ac1770-5890-4afc-acf1-4dac094aa0e5,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,65536,1,2247785,339.67,282.33,14.67,22.25,0,1674521,0,0
b1fefde7-1049-40aa-ad70-5fe489ceb3d3,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,131072,1,2461312,377.33,320.33,15.33,25.5,0,1886560,0,0
47d9ac96-588c-4ab6-b8d9-84538602df1a,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,262144,1,2286165,339.33,286,14.33,23,0,1691134,0,0
dd1505a3-c8fb-41fa-8f02-dcbcf8fde22d,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,524288,1,2282658,333,280.33,14.33,21.75,0,1690044,0,0
2bd2bad8-67af-43b2-9943-f750a8631fa1,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,0,1,10172031,126152,24434.6,38,105,0,8490153,0,0
50b7a5ea-13c2-4b1d-aec1-bd4fc4345ca5,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,256,1,8035376,120393,23309.4,32,87,0,6368740,0,0
cffd0d07-8a9c-45bf-a81a-5c9ce2117f45,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,512,1,9541159,119929,23219.2,39,82,0,7878392,0,0
263f5dc0-be85-468d-a81a-2528e98440f8,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,1024,1,8627237,120326,23273.8,40,81,0,6941792,0,0
73cdf782-5c48-4626-a0e2-1f4c18348342,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,2048,1,8299708,118464,22854.8,35,77,0,6549539,0,0
280b35c3-f6bf-42ab-a1fa-732fe60660fe,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,4096,1,8407685,117972,22824,33,75,0,6717304,0,0
6da79c11-fc09-410a-bb83-af4e4ce96782,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,8192,1,11421267,117521,22716,36,90,0,9754504,0,0
d47b5cbe-a297-450b-b06c-17c6dcb20399,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,16384,1,10383616,117708,22739,32,89,0,8469479,0,0
d88ffdd6-92b0-4bbe-9f6b-cc5c62b0493f,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,32768,1,10371368,116819,22725.4,33,103,0,8664792,0,0
15e1cb12-c992-4d1a-a4eb-8cc8f58641ca,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,65536,1,8793295,116976,22753.2,37,100,0,7081395,0,0
70fa27af-b988-43d7-917a-48609bd751ef,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,131072,1,9530792,116635,22708.2,31,72,0,7825001,0,0
866f6c8d-4e15-4ac5-b8f9-5f79d5f94b3b,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,262144,1,14802676,116970,22738.2,36,89,0,13077081,0,0
811aac23-5d9c-4509-b063-6abb5168db11,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,524288,1,10205717,122731,23882,39,87,0,8452400,0,0
6c1b8172-aa6a-40e6-9910-22f41cb7a035,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,125748580,1,16483203,1033980,206156.2,37,94,0,13881950,0,0
6c531bd8-a84d-4ad4-b9e5-17683826deb4,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,NA,1,14380730,118364,22790,36,119,0,12247574,0,0
d096f573-c6fc-4c5d-8c3f-e0a3434cf7c8,bfs_push,road-USA,cvc,1,7,6263,GPU,metaData,0,1,10769084,6782979,752.18,38327,29013,0,3438271,0,0
1b09373d-7ace-40d2-84f2-c56be4213f7b,bfs_push,road-USA,cvc,1,7,4291,GPU,metaData,256,1,7854910,4005840,599.7,24011,20181,0,3299267,0,0
f441be75-2814-4d24-9263-0e3c9c04a2ba,bfs_push,road-USA,cvc,1,7,4292,GPU,metaData,512,1,7352987,3972960,597.9,21814,18910,0,2821933,0,0
c63368b1-2c85-4445-a56b-074ecfcd998b,bfs_push,road-USA,cvc,1,7,4305,GPU,metaData,1024,1,7329213,4009986,598.43,23687,19612,0,2751048,0,0
12a7b8f3-d5fb-4b04-abf7-78311c95cda5,bfs_push,road-USA,cvc,1,7,4296,GPU,metaData,NA,1,8538071,4090122,602.01,24186,26369,0,3767950,0,0
62808c9e-ff92-4d1a-b6bc-3ff6528ab6b4,bfs_push,road-USA,cvc,1,7,4305,GPU,metaData,262144,1,11044813,2262181,2215458,8715,13694.5,0,3717841,0,0
61d79f6a-1f17-4743-9d6c-6a6b6b06010a,cc_push,orkut,cvc,1,7,5,GPU,metaData,NA,1,6658512,32901,5783,32,82,0,5889873,0,0
2e2b2c46-0850-4c68-8d88-8bb87917b6ad,cc_push,orkut,cvc,1,7,2,GPU,metaData,0,1,7213240,36298.33,36228.67,12.67,27,0,6314481,0,0
03764387-5c03-4535-8880-839ab60aeab8,cc_push,orkut,cvc,1,7,5,GPU,metaData,256,1,6332204,25522.67,25430.33,20.33,32.5,0,5448144,0,0
210cface-1583-49e7-afe9-515197f8c96f,cc_push,orkut,cvc,1,7,5,GPU,metaData,512,1,6420866,25376,25285.33,22.67,31,0,5536499,0,0
c0a12aa5-12ac-4c95-95ab-1cf72a743332,cc_push,orkut,cvc,1,7,5,GPU,metaData,1024,1,6119740,26106.33,26013.33,21,32.25,0,5207699,0,0
f42c2d65-b99f-430d-974b-e45aec8b9116,cc_push,orkut,cvc,1,7,5,GPU,metaData,2048,1,6396731,26440.67,26353.67,20,31,0,5560953,0,0
a714d72e-0dc7-497c-905c-64af998f78df,cc_push,orkut,cvc,1,7,5,GPU,metaData,4096,1,6373567,27224.67,27129.67,21.67,31.5,0,5534072,0,0
34786a05-13a1-44c9-91ec-d0493b51f8ff,cc_push,orkut,cvc,1,7,5,GPU,metaData,8192,1,6269674,27747,27657,21.33,31.5,0,5435292,0,0
f1c7ee1f-cb80-4c73-a22c-b6a37517cc28,cc_push,orkut,cvc,1,7,5,GPU,metaData,16384,1,6603090,28432,28335.67,21.67,34,0,5726260,0,0
5b909347-b6fa-4dd3-9ea6-ba6fea6bfff6,cc_push,orkut,cvc,1,7,5,GPU,metaData,32768,1,6324018,28651.33,28559,20.67,35.25,0,5426615,0,0
5da03bb0-52d3-4263-ac35-22b900f89a70,cc_push,orkut,cvc,1,7,5,GPU,metaData,65536,1,6741609,29019.67,28927.67,19.33,36,0,5951802,0,0
e195c252-95ef-42ab-aa81-8e4df70dbda4,cc_push,rmat23,cvc,1,7,4,GPU,metaData,NA,1,10790044,48849,11257.25,29,71,0,9675931,0,0
b7013ab1-a5b8-46b7-b569-3460669e1a6f,cc_push,rmat23,cvc,1,7,2,GPU,metaData,0,1,8350451,32886.67,32833.67,11,23.75,0,7407079,0,0
ea2b3ab3-0236-4301-a072-d58ff821a260,cc_push,rmat23,cvc,1,7,4,GPU,metaData,256,1,7074831,29476.33,29399.33,17.67,28,0,6159062,0,0
3e432899-c0cd-415c-87d2-a634df8adb3f,cc_push,rmat23,cvc,1,7,4,GPU,metaData,512,1,6946513,31684.67,31593.67,22.67,33.25,0,6031223,0,0
bf3d2b03-cc9c-4447-8f84-eaae4b1b3ce1,cc_push,rmat23,cvc,1,7,4,GPU,metaData,1024,1,7174026,33177,33098,18,28.25,0,6256237,0,0
cafa2516-5258-4bec-bfc4-8ab446fe99b7,cc_push,rmat23,cvc,1,7,4,GPU,metaData,2048,1,8565921,34425,34344.33,18.33,28,0,7565186,0,0
4a12dc85-7119-4897-ab26-e94e5c5e9a6d,cc_push,rmat23,cvc,1,7,4,GPU,metaData,4096,1,7090347,34650.67,34566.33,18,31.25,0,6114638,0,0
6ef940f1-b8d3-40cf-869c-0532b0b2cadc,cc_push,rmat23,cvc,1,7,4,GPU,metaData,8192,1,7124510,35563,35481.67,17.33,30.25,0,6195082,0,0
90254167-e8f1-4b25-be79-ac612f3f70c3,cc_push,rmat23,cvc,1,7,4,GPU,metaData,16384,1,7141502,45783,45691.33,17.67,37.25,0,6191867,0,0
f01850e5-eb9b-44d3-b27a-968725c36430,cc_push,rmat23,cvc,1,7,4,GPU,metaData,32768,1,7440319,45122.67,45042,19.67,30.5,0,6422380,0,0
5cc02728-84b9-4c15-adf8-8dd6f7f49a9b,cc_push,rmat23,cvc,1,7,4,GPU,metaData,65536,1,7302979,44931,44849,18,30.5,0,6280709,0,0
71abc38e-8b0b-4cc9-962b-c0fbe1b8807f,cc_push,rmat23,cvc,1,7,4,GPU,metaData,131072,1,7190587,83297.67,83214.33,17.67,34.5,0,6081625,0,0
c6e0dfd3-b447-4be0-9645-94835877aed8,cc_push,rmat23,cvc,1,7,4,GPU,metaData,262144,1,7480356,90746,90658.33,19.33,32.75,0,6378235,0,0
71a49730-ca1b-4951-8b3f-12b740f81cf5,cc_push,rmat23,cvc,1,7,4,GPU,metaData,524288,1,7283399,89214.33,89130.33,21.67,29.25,0,6142432,0,0
34e7de4e-d5a3-40b4-858c-48a306ee9c2c,cc_push,rmat25,cvc,1,7,2,GPU,metaData,0,1,42031252,270562,134096.5,20,78,0,39204385,0,0
f06eef90-d858-480e-9a6b-b87b72f5334f,cc_push,rmat25,cvc,1,7,4,GPU,metaData,256,1,36910693,220559,54092,29,78,0,34289956,0,0
1a23bcb5-c8b0-4d86-9769-b2b2ecc1b24e,cc_push,rmat25,cvc,1,7,4,GPU,metaData,512,1,45755665,219323,53907.25,29,97,0,42671569,0,0
f43af0f9-dc0a-4efe-ad39-9f7968f4823a,cc_push,rmat25,cvc,1,7,4,GPU,metaData,1024,1,41484789,215755,53038.5,30,78,0,38791410,0,0
ce7b4cdd-0209-4bb0-a486-7b28957d494d,cc_push,rmat25,cvc,1,7,4,GPU,metaData,2048,1,57345312,216080,53106.75,29,83,0,54692083,0,0
07246dd8-2464-4b42-a5de-aaed144b9bf6,cc_push,rmat25,cvc,1,7,4,GPU,metaData,4096,1,40691513,153594,37427,31,70,0,37849289,0,0
717bf4c1-e647-497e-b0e9-f93426500526,cc_push,rmat25,cvc,1,7,4,GPU,metaData,8192,1,39916559,153164,37323.5,31,74,0,37069890,0,0
4a10eae3-c871-4cc2-9fb5-0bf947a703b8,cc_push,rmat25,cvc,1,7,4,GPU,metaData,16384,1,39759334,149513,36496.75,29,84,0,37049703,0,0
ff15c9d6-519f-45db-95a5-9715cca1a85f,cc_push,rmat25,cvc,1,7,4,GPU,metaData,32768,1,35970867,144117,35071.25,31,81,0,33153891,0,0
8d795bf9-f5d5-474e-ac6c-9a91dc3a0aaf,cc_push,rmat25,cvc,1,7,4,GPU,metaData,65536,1,31525408,143210,34826.75,29,78,0,28930128,0,0
ac50282b-5445-41b8-a9ad-6a24d7c8db20,cc_push,rmat25,cvc,1,7,4,GPU,metaData,131072,1,40715095,143396,34876.25,34,77,0,38091375,0,0
92b01eaf-3541-4f6b-b888-5994aeff17d7,cc_push,rmat25,cvc,1,7,4,GPU,metaData,262144,1,39135467,143122,34852.5,30,71,0,36545912,0,0
3cf60faf-b306-4b22-af24-9e4b367447fc,cc_push,rmat25,cvc,1,7,4,GPU,metaData,524288,1,41074878,144428,35140.5,30,71,0,38419712,0,0
fa76f489-8681-42f9-8d22-d897db0b8956,cc_push,rmat25,cvc,1,7,4,GPU,metaData,125748580,1,39291501,193408,47394,27,73,0,36452447,0,0
6969aded-bdd9-48b4-9176-8410bc81597a,cc_push,rmat25,cvc,1,7,4,GPU,metaData,NA,1,47008880,146268,35593,31,77,0,44059119,0,0
1c19c66f-c1f2-42dc-8b8d-007c68d053ce,cc_push,road-USA,cvc,1,7,2,GPU,metaData,0,1,6008511,20753,9263,19,67,0,5353319,0,0
262335c0-bcce-40ec-8b35-d92c407726d2,cc_push,road-USA,cvc,1,7,4170,GPU,metaData,256,1,9629006,4642855,785.04,25024,17370,0,4320890,0,0
770a3bc8-23a2-404c-a640-11e76539c0cc,cc_push,road-USA,cvc,1,7,4170,GPU,metaData,512,1,10889348,4698628,788.3,24674,18749,0,5145923,0,0
ec2713c3-edde-48c1-a495-7de631146057,cc_push,road-USA,cvc,1,7,4180,GPU,metaData,1024,1,10509877,4680650,785.66,24100,18045,0,5156645,0,0
2d5d3ab7-22ea-4d0c-a2f3-cb8de71cd27e,cc_push,road-USA,cvc,1,7,4150,GPU,metaData,NA,1,10201557,4732313,787.73,25850,18103,0,4719821,0,0
e77e2274-5a2d-4a5d-ba45-d31993feff65,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,NA,1,7965757,104844,2234.92,374,222,0,7031560,0,0
f660b93e-8459-4b51-bd1a-ae87a33b821d,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,0,1,6669760,154067.33,150509,292,160,0,5467005,0,0
029a197e-0505-4d94-b583-751b8312de2a,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,256,1,6238468,131146.33,127578.67,270.67,167.75,0,5076635,0,0
b8de64e6-7802-42a8-a269-c379923cf893,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,512,1,6583385,105035.67,101558.67,266.33,156,0,5506921,0,0
1d4d24bf-987f-4561-9b73-ea620fe7e20e,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,1024,1,6326080,82456.67,78998.67,263,145.5,0,5334476,0,0
cb012745-a109-4067-955a-367ed85ab3b0,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,2048,1,6349471,77791.33,74313,259,149.75,0,5371060,0,0
416aa3eb-4778-469f-aec8-e8c9ce85b110,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,4096,1,6487613,75844.33,72361.33,270.67,152.25,0,5506296,0,0
d5010681-d133-4d8e-8561-2e4d75c51165,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,8192,1,6419459,78195,74682.33,289,146.25,0,5466099,0,0
7e241315-96c2-4cb1-9b24-c82d02e669f0,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,16384,1,6443830,82214.67,78664,282,158.75,0,5471197,0,0
f3bad1bf-4a41-4de4-b795-dc98a8d1325b,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,32768,1,7287125,89859.67,86401.67,263,151,0,6287833,0,0
cd71f867-bac7-4b48-b358-8640da51a767,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,65536,1,7055770,86785,83383.33,255.67,146.75,0,6065404,0,0
0f35a2af-303c-435b-9ae1-05bdb874f79a,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,NA,1,10769524,62301,19693,47,81,0,9692943,0,0
c6f20c78-938c-4903-b01c-c5e7be878edb,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,0,1,7652566,59992.67,59416,26.67,31.5,0,6606733,0,0
46bd7dd2-4c11-4001-be90-81f3e0e39333,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,256,1,7617777,51376.33,50790.33,26,34.5,0,6585964,0,0
d05f9257-6c3c-4f70-9ed0-99bbe3a9d716,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,512,1,7479806,51115.33,50537,25.33,32.25,0,6397997,0,0
1149e467-e12b-4ab3-91d7-1295360c0478,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,1024,1,7519241,53150,52555.67,26.67,33.75,0,6493323,0,0
fc9bb30a-2e68-4f4e-86c3-0dd555fae06b,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,2048,1,7459482,53565,52983,26,33,0,6393298,0,0
11a21ae8-b951-4bc0-9a21-a7d6eabd080e,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,4096,1,7565738,53735.33,53153.33,28.33,28.75,0,6528613,0,0
4ab69643-06a3-4625-abd6-e02de86b13f9,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,8192,1,7658016,54983.67,54400,25.33,31,0,6508247,0,0
82ae2cbc-737e-4e49-a0c9-37590e6ca9dd,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,16384,1,7765637,60599,60005.33,27.67,33,0,6609294,0,0
e9d1a4d1-b839-4c6f-881d-a34212210606,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,32768,1,7387096,60812.67,60218,25.33,34.75,0,6334523,0,0
da5dc0cd-615d-43e2-8c04-5ffebc35d948,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,65536,1,8008907,60923,60322,26.67,39.25,0,6958634,0,0
2263ebff-cba5-40f0-895f-720bb5c48263,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,131072,1,7889938,91675,91079,27,33,0,6758613,0,0
56f677ab-df26-4075-8acc-6cf40b87c305,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,262144,1,8853151,98756,98176.67,27,33.5,0,7686225,0,0
fe432d05-be13-46dc-b01f-4a7d020268b2,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,524288,1,7320326,98474.33,97874,29.67,34.25,0,6186681,0,0
545feb5b-2e67-44fe-a184-de068a9f496a,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,0,1,40354630,330954,108751.67,46,86,0,37568618,0,0
9c172d9d-416f-47a6-b062-b0a2beed4195,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,256,1,37930190,275440,90453.33,50,77,0,35094377,0,0
b228c64e-2ee1-461a-8e0f-ca07fbb14fab,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,512,1,40729758,265056,86995.33,44,77,0,37798576,0,0
dc23aed0-bee3-41bd-be48-f1951e7f8e68,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,1024,1,32066276,260856,85574.33,54,84,0,29418265,0,0
9811f37a-a77e-4ba6-91e0-0c0581ad38b1,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,2048,1,41049223,254595,83512.67,44,86,0,38116377,0,0
d14b0a3e-5435-4f11-871b-c26b992c0dd2,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,4096,1,32538221,248532,81535.67,41,81,0,29853015,0,0
903ae8b4-e192-4982-a4ac-2365f40e63fd,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,8192,1,40394656,249375,81781.67,45,75,0,37590265,0,0
c39bc588-0b03-4c12-a49c-d757f262008c,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,16384,1,40229040,247877,81330.67,40,65,0,37390106,0,0
cadda36e-b5e8-41df-a639-6ba2a2bdb528,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,32768,1,46221751,249182,81725.33,47,80,0,43169486,0,0
473b41bf-f589-4f61-bab2-0a1ac74d2a4d,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,65536,1,41741642,247042,80984.33,47,79,0,38859227,0,0
ef74b48a-ca95-4bbe-8223-93d33be40334,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,131072,1,51015714,246393,80802,45,96,0,48323407,0,0
cf3239fb-ff3b-45c0-b61d-dc3f6050ab2e,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,262144,1,42697247,246384,80796.33,42,87,0,39655199,0,0
8cc900ac-3716-4149-b6b4-d8011bb69f93,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,524288,1,46865484,259174,85070.33,43,85,0,44148748,0,0
a1b3e333-5d89-4229-9032-11007f065426,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,125748580,1,51668611,334850,110268.67,45,77,0,48691990,0,0
9afb4b85-d362-4fa4-b6c7-649432e428fe,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,NA,1,41096513,251195,82411.33,40,84,0,38313565,0,0
84b2961e-7558-4a76-a139-4366d47ae344,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,0,1,4990082,16651,6823.5,28,74,0,4328698,0,0
74efa228-edc0-4056-994a-511dbd32f38c,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,256,1,6058631,6255,1477,36,62,0,5348714,0,0
39bb73d1-689c-476e-97d9-00f9ea64f7c1,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,512,1,5183077,5966,1462.5,29,58,0,4496022,0,0
6b4f9b99-cc29-4965-a874-0305228b5583,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,1024,1,5137209,5652,1313,29,75,0,4473072,0,0
83707c1c-737a-4e5a-b6a3-fb43395af646,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,NA,1,6511657,5923,1318,33,79,0,5656116,0,0
5126600e-e48e-4289-a2c9-a9a5bf9a23ee,kcore_push,orkut,cvc,1,7,39,GPU,metaData,NA,1,7913746,49115,909.23,164,236,0,7018983,0,0
e243b6c7-ee85-454c-b2ae-d05ddeea2e7a,kcore_push,orkut,cvc,1,7,39,GPU,metaData,0,1,6576123,38182.33,37665,100.33,151.25,0,5588050,0,0
45b79265-4422-4140-8d43-78d71737f65c,kcore_push,orkut,cvc,1,7,39,GPU,metaData,256,1,6618739,38207,37702,100,146.25,0,5531566,0,0
8584e6d0-58ac-4d36-8f6e-5679766f3232,kcore_push,orkut,cvc,1,7,39,GPU,metaData,512,1,6560064,37526.67,37044.67,94,135.25,0,5565504,0,0
d5d6da26-c7a1-43f1-b670-e43b4d3974ae,kcore_push,orkut,cvc,1,7,39,GPU,metaData,1024,1,6671163,37272.33,36760.67,96.33,159,0,5700663,0,0
b37f16d0-d534-426c-addb-96471bc0db12,kcore_push,orkut,cvc,1,7,39,GPU,metaData,2048,1,5925623,36240.67,35771.33,87,144.75,0,4965775,0,0
0c9bd889-6e1a-4e48-b387-fcc677947da2,kcore_push,orkut,cvc,1,7,39,GPU,metaData,4096,1,6534573,35831.67,35366.33,84.67,141.25,0,5558994,0,0
f6149f9a-11ea-43a3-99ed-20f527307076,kcore_push,orkut,cvc,1,7,39,GPU,metaData,8192,1,6601998,35876.33,35393.33,88,150.5,0,5601380,0,0
07ceaba1-5903-45aa-b85a-49a74073844a,kcore_push,orkut,cvc,1,7,39,GPU,metaData,16384,1,6608889,35332.33,34865.33,84.33,149,0,5583050,0,0
87a63ce9-68de-469f-b575-33429f1a719f,kcore_push,orkut,cvc,1,7,39,GPU,metaData,32768,1,6142661,35209.33,34755.67,85.33,139.25,0,5221147,0,0
08e51bd0-db78-41dc-9272-c3b7f84e8159,kcore_push,orkut,cvc,1,7,39,GPU,metaData,65536,1,6354401,35153,34724,82,133,0,5390838,0,0
a04a989c-0fb2-4189-bf33-2b9312608c41,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,NA,1,10686414,25430,7535.33,25,74,0,9586188,0,0
9e2351de-f094-491e-9407-fdd554ce3f58,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,0,1,8105311,22763.67,22689.33,12.33,32.75,0,6885665,0,0
50f05a5e-af5e-4ad0-8041-c972c8b610ed,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,256,1,7769399,22380.67,22302,13.33,34.5,0,6601681,0,0
a98a7f5a-1fdb-42b9-94e3-455c6bc77d96,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,512,1,7995532,22451.67,22379.67,16.67,30,0,6751542,0,0
8f6c70ad-5789-4a41-80f1-b5efb417827e,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,1024,1,8211557,22031,21952.67,13,34.75,0,6879124,0,0
3397f46e-d940-4e1f-b26c-5c85ef86fd86,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,2048,1,7555272,22257,22193.67,11,27.25,0,6365770,0,0
665a41fb-4d16-4c6b-9224-f11bd88298aa,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,4096,1,8264790,22314,22249,11,29.75,0,6925999,0,0
0e465782-9a97-4ce3-a235-11aa021e370e,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,8192,1,7734021,22362.67,22294.67,13,29.25,0,6460599,0,0
a573c634-1b73-4a92-b034-a50ac4322893,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,16384,1,8014393,22315,22248,12,30.5,0,6712665,0,0
ffdeb56f-7b55-49e2-a973-8528057ee226,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,32768,1,8719295,22359,22289.33,12.67,30.25,0,7578334,0,0
958571d8-ffff-40e7-a5bc-6708503d7e4e,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,65536,1,7942319,22383,22314.67,13,30.5,0,6725783,0,0
084480de-5d6c-4d07-817c-982ee837d622,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,131072,1,9601063,22323.33,22251,11.67,34,0,8384032,0,0
4fcc4920-7802-4bf3-838c-7ac8dfec237b,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,262144,1,7762959,22264.67,22188.33,12.33,35,0,6500693,0,0
c25bd65f-b77d-4dc9-a9b7-0681361de682,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,524288,1,7834545,22329,22258.33,14.67,31.25,0,6520835,0,0
0b4713d5-1fbd-4a3b-b11c-99e235cba4db,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,0,1,40343540,82164,26577,23,85,0,37115399,0,0
a8617f70-9c21-4308-89a8-6ed698e13da9,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,256,1,48191529,75572,24067,26,75,0,45090834,0,0
64890fba-930e-4289-b581-b598e0a49068,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,512,1,40555721,75282,24037.33,25,77,0,37448784,0,0
5625496d-3aa7-4fed-bb47-41fdcc875183,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,1024,1,42130818,75299,23974.33,22,75,0,39117788,0,0
392498ab-72d4-4585-8e90-b99709a981db,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,2048,1,45884546,75189,24044,21,82,0,42826143,0,0
77375355-7eda-4509-ae27-c4c3e1dcacfc,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,4096,1,43256839,80058,25586.33,22,110,0,39845357,0,0
c3a86e70-c245-47eb-8b67-1975ee4040ad,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,8192,1,40340846,75486,24020.33,21,77,0,37359390,0,0
cf77170a-f5eb-4b60-9690-28cb75d9151b,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,16384,1,41339518,75365,24043.67,25,77,0,38147759,0,0
89ceb9f8-d759-407d-ad31-bc320ad2cc37,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,32768,1,50467561,75165,24010,23,73,0,47270407,0,0
1e5e359d-0648-4063-88b7-eefc4b412994,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,65536,1,42413989,75741,24130.67,23,75,0,39289598,0,0
0f6473b8-79f7-4ba2-91ce-a04fcbcee522,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,131072,1,41065354,75790,24151.33,21,71,0,37829690,0,0
998a096e-8640-4d8e-9650-c0a516218bf7,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,262144,1,41794098,75398,24072,25,92,0,38693713,0,0
1c64d1ac-e1e7-4dec-99eb-710eee9ab8ab,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,524288,1,43756758,75627,24095.67,25,99,0,40155908,0,0
9d8b530e-160b-4ba0-a0ec-9c87adff17a6,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,125748580,1,51941985,75505,24017,25,80,0,48599348,0,0
9081846a-0993-4ab6-81db-63a945eb0a23,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,NA,1,35625737,75396,24141.33,20,56,0,33268756,0,0
e1ade757-1547-48c9-b877-97e737b93b9a,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,0,1,6362802,13492,5673.5,16,78,0,5671704,0,0
02ef49f0-1700-4366-8c31-b26c39eb0e11,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,256,1,5999651,8968,3434.5,16,63,0,5323697,0,0
c393d0b8-b19b-4f3e-8cfc-3d28869137e3,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,512,1,5798020,8969,3429,16,65,0,5104587,0,0
7f42d4fd-4a75-4706-adaa-347bb93077e1,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,1024,1,5663146,9595,3732.5,16,67,0,4958579,0,0
ffb4a66b-697c-4687-bf9c-ad02c2e5d647,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,NA,1,5677296,9260,3454.5,17,64,0,4833368,0,0
5ea3c524-6b23-4676-8885-b79297f93155,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,NA,1,4219727,1609255,19752.16,828,562,0,1972367,0,0
a8964e6f-a8cf-4ae8-b893-b3977ff20c74,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,0,1,12137109,2895260.67,2893584,612.33,381.75,0,2614437,0,0
c46dd5ef-482f-4bdb-93fd-8c9a07f6e6de,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,256,1,7716693,1742880.33,1741216,623.67,374.5,0,1634550,0,0
b8e37beb-7a78-42f9-b33b-310354bdb342,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,512,1,7273560,1637716.33,1636098.33,614,349,0,1552716,0,0
0197efa9-8da4-45d1-8316-1ed6a22b07a1,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,1024,1,7096956,1557984.67,1556356.33,599.33,369.5,0,1558814,0,0
177e26b4-5c23-4a99-9b18-17294d6aae8a,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,2048,1,7013469,1550458,1548898,590.33,348.75,0,1527753,0,0
4a69a2b8-9025-4767-aa86-2d382492e545,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,4096,1,6998177,1544553.67,1543031.67,584.33,331.25,0,1497277,0,0
0ce6919b-fcc8-40ea-8e7b-b230921143ba,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,8192,1,7381709,1558855,1557261.67,596.33,362,0,1866717,0,0
7e634022-bf30-4a48-afa3-9dcbface9f2e,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,16384,1,7233313,1577513.67,1575986.33,589.67,323.25,0,1644693,0,0
9f425ba8-f214-4914-a2f9-ef86aae7c75b,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,32768,1,8315839,1571770.33,1570319,572.33,292.5,0,2737125,0,0
0841e7c8-b94c-4d90-a95e-50759b24f475,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,65536,1,7912434,1565363.67,1563425.33,542.67,712.75,0,2437191,0,0
ca78b9ae-9078-4160-8096-7d7a643bf321,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,NA,1,3396414,474591,5949.15,768,428,0,2268479,0,0
b0b36114-ab3c-4cd5-b690-7eec9e1e9332,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,0,1,5972687,863141.33,861403.33,600.67,459.75,0,2644800,0,0
656f3754-429f-465f-b07a-e99478d29a5b,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,256,1,3530568,400652.67,399116.67,571,360.5,0,1616154,0,0
e0ff5fb8-5e04-4501-9c9c-c99f57673862,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,512,1,3648138,418485.67,417004.67,557.67,335.75,0,1657935,0,0
e1bd5c26-cb46-4bab-959b-3c27ee5c5bf8,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,1024,1,3613481,436814.67,435340.67,549.67,339.25,0,1599625,0,0
e6b725cf-55c2-40e4-84a5-e074fef5ab42,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,2048,1,3699759,447527,445878.33,630.33,371.75,0,1625924,0,0
1278079e-4504-4ce6-8856-949f14b43dca,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,4096,1,3794478,450339.67,448841.33,553,356.75,0,1613051,0,0
21fb5ddc-ce88-4b9d-a6ef-7c1ce9709fac,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,8192,1,3804288,451293.33,449730.67,558.33,400.5,0,1713373,0,0
ee93f9e4-4708-48fb-89bc-ea13584bb985,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,16384,1,3724242,442388.67,440882,632.33,328,0,1636461,0,0
d04b2e06-7b3d-4901-8477-1ee13f7caf84,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,32768,1,3680788,443429,441912,609.33,355.75,0,1638673,0,0
7b4ba012-55e7-4ef3-a363-b5ec1f993593,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,65536,1,3693362,444402.33,442994.33,592,306.25,0,1651148,0,0
2f8bd8be-c689-4bd3-9fdf-bd02a53b4041,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,131072,1,4134805,443459,441940.67,618.67,338.5,0,2087202,0,0
9627c085-d59b-469a-a6b6-91064670cfe5,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,262144,1,3718677,444380,442861.67,627,348.75,0,1629287,0,0
a7099a78-0df5-40c6-ba5a-3c787b61ab7f,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,524288,1,3738307,444561.67,443174.33,570,285.75,0,1666080,0,0
830a17ae-6668-41fd-98ad-96248ce26b2c,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,0,1,13605805,3909279,49102.97,975,853,0,8066329,0,0
b4eb382a-575c-4bcf-99ec-32e6e0f8ec2e,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,256,1,11522577,1819945,22680.66,831,549,0,8035539,0,0
91c3fe05-5b6c-439b-a264-893c7cd526d0,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,512,1,9580822,1618855,20122.87,848,552,0,6300795,0,0
e603c4a5-76a6-41c5-8b71-e1272a816624,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,1024,1,11492696,1520706,18860.41,834,535,0,8062772,0,0
b29bd6a1-a711-4082-b4b9-2499dcb09c7a,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,2048,1,11515139,1484513,18411.01,891,545,0,8337459,0,0
f58f640f-b9a6-48c6-89cf-bdd36048f675,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,4096,1,10215126,1469325,18227.22,834,554,0,7167118,0,0
b7b94b18-b1ab-4f96-8c93-3b896eb191da,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,8192,1,10855142,1485091,18419.72,895,637,0,7662109,0,0
07519279-8bf3-4441-8bf5-2b4b7c442571,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,16384,1,9432320,1465463,18177.09,1009,507,0,6278975,0,0
9b1fab53-781d-4926-b146-076d56ba8389,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,32768,1,13994258,1456405,18069.01,1038,534,0,10916923,0,0
c73b85fe-1ff3-4340-84b6-01cd3063973a,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,65536,1,10250299,1458023,18082.03,991,526,0,6908770,0,0
bf756ea0-2ca4-41bb-88cc-529626a3070d,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,131072,1,18905509,1455412,18052.87,895,462,0,15816957,0,0
c31b1f4c-9afe-4d3f-b242-adb67baa8ef7,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,262144,1,10737837,1458343,18077.56,986,488,0,7607462,0,0
a496e574-4c7b-4ab3-b6b3-9e9c82a2d3c5,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,524288,1,11731066,1455921,18071.08,913,468,0,8645963,0,0
4a99e5b1-d2bf-4294-b831-bc2d5b77015a,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,125748580,1,16389779,1466452,18193.62,940,538,0,13250341,0,0
04fb81f6-741b-44a3-bce7-38fc335e0d2c,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,NA,1,12265956,1452633,17999.47,957,634,0,8859753,0,0
d212b1af-0495-4d38-92e0-7e1cf6ce56a3,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,0,1,5363101,916608,11540.18,868,636,0,3885786,0,0
64589d8f-46fc-475a-b9f5-cf45a690a5e3,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,256,1,3910192,485437,5956.68,763,415,0,2870715,0,0
15d5be79-d7d3-4632-88cd-ba3f9af818d3,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,512,1,3956152,484895,5950.99,868,437,0,2906315,0,0
da1efd59-4090-4a5b-a66a-2663d26b160a,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,1024,1,4591928,486301,5964.48,767,412,0,3542196,0,0
a925121f-9735-47c3-a3ed-94b1451bc9c4,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,NA,1,5174054,489488,5971.86,915,581,0,3943802,0,0
fcd3f98f-dd51-4111-9f2c-68a95b915b89,sssp_push,orkut,cvc,1,7,17,GPU,metaData,NA,1,4090690,65410,3396.24,76,115,0,3204860,0,0
79abd9a3-51f4-4eed-856d-8e26e7e30e88,sssp_push,orkut,cvc,1,7,19,GPU,metaData,0,1,4430787,67678,67339,68,103,0,3049920,0,0
d7eb0ab6-ef7a-4ab7-93a7-6819ef55213a,sssp_push,orkut,cvc,1,7,19,GPU,metaData,256,1,3969685,70554,70255,55.67,95,0,2569911,0,0
83e4a7e6-0e46-40fb-8bf8-898f04f5889c,sssp_push,orkut,cvc,1,7,17,GPU,metaData,512,1,3861290,66450.33,66186.33,50.67,79,0,2480450,0,0
de2b333f-72cf-49fd-bafa-b2f62f67315c,sssp_push,orkut,cvc,1,7,18,GPU,metaData,1024,1,3857145,63443,63141,55,96,0,2488861,0,0
6efc0d56-a70a-4761-a15c-9acbb3887734,sssp_push,orkut,cvc,1,7,16.33,GPU,metaData,2048,1,4163651,61694.67,61451.33,45.33,70,0,2790804,0,0
ae3945fd-cc64-49df-83d5-212887f3ba05,sssp_push,orkut,cvc,1,7,17,GPU,metaData,4096,1,3799961,61061.67,60794.33,51,78.75,0,2441925,0,0
7cedfef9-150b-45a9-acf6-eae70d1becb3,sssp_push,orkut,cvc,1,7,17,GPU,metaData,8192,1,4040633,59863.33,59612.67,47,72.5,0,2637751,0,0
c9b8da69-c3cb-46dc-8c5f-4bb048b68c59,sssp_push,orkut,cvc,1,7,17,GPU,metaData,16384,1,3982715,58655,58418,44.33,68.75,0,2587884,0,0
194da461-45aa-4899-adf1-6f0cde1e5ee0,sssp_push,orkut,cvc,1,7,16.33,GPU,metaData,32768,1,5454108,57090.33,56865,41.33,67.5,0,4122659,0,0
e744b5b1-5106-4f98-a95e-29091944271b,sssp_push,orkut,cvc,1,7,16.33,GPU,metaData,65536,1,5437855,57122,56855,67,70.25,0,4007328,0,0
177c6f24-a36b-4678-a60b-d7972efb4dbe,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,NA,1,4133036,2074,241,17,61,0,3228849,0,0
45b5204a-afb5-4597-bf96-135ff924a1b1,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,0,1,3562401,504.33,448.67,12,20.75,0,2681181,0,0
e380ff6e-ed63-4cb2-a06f-e44bdc4f12f9,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,256,1,3078555,386.33,332.67,11.67,20.25,0,2240136,0,0
cf0db551-0732-4d13-8a9b-484b84752f63,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,512,1,3004361,384.33,331.67,12,19,0,2174585,0,0
e2a7e75f-3660-469f-aa3c-de0f93ab07c4,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,1024,1,3012019,383.33,330,12,21.5,0,2195150,0,0
e3698b2a-30d1-4b1a-9a36-ddda61a242c1,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,2048,1,3106025,399.67,341,12.33,27,0,2259064,0,0
785e5d5a-cff1-4e2a-aed7-c3577c55cdcc,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,4096,1,3075777,392,342,11.67,20.5,0,2209128,0,0
eff57380-2672-45fd-a51f-7124dcadbbb3,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,8192,1,3224627,414,344.33,15.33,31.25,0,2362903,0,0
ea1f8f05-6ef9-4973-ae8c-176b29649cfe,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,16384,1,3176147,402,347,11.67,22,0,2322364,0,0
5e0ac951-6c49-4f42-99db-eeb5f1af85b4,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,32768,1,3112900,407.67,349,12.33,25,0,2277720,0,0
bea127d6-ccd8-4a89-8092-5126e8ceed21,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,65536,1,3086678,405,347.33,11.33,23,0,2272984,0,0
a690921a-2ff2-434f-942a-a7a79248c316,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,131072,1,4223728,411.33,342,13.33,32,0,3367776,0,0
44fac14e-5059-4f20-bc01-3cd80764bf50,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,262144,1,3118738,405.33,344.67,12,26.25,0,2276911,0,0
94eca190-28f9-4bf6-b3d0-a7bbc55e8159,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,524288,1,3113146,388,329.33,12,26.75,0,2256441,0,0
8ac0fec1-2510-4fe4-8ab7-fdbbe9b8f0d6,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,0,1,12439812,156944,25446.5,35,106,0,9475344,0,0
e43f2e62-311f-47bc-bacd-10934a108e18,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,256,1,11483542,147496,23895.33,33,84,0,8615443,0,0
4d5f8788-e3d5-439a-8868-3780aa9db657,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,512,1,13658349,153997,24950.17,35,95,0,10639756,0,0
1279171e-1e98-4595-af23-c925150651bb,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,1024,1,23190743,148172,23970.83,38,95,0,20250876,0,0
b8fadad6-b50a-457d-bdd5-6d2132e6ab36,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,2048,1,12490513,146711,23761.17,36,97,0,9824474,0,0
383d5582-18ec-4c5f-8001-ac22d8f97b47,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,4096,1,12418122,147164,23816.83,36,77,0,9469619,0,0
02db5dbd-522f-4dc9-87a3-e9b6a119d77c,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,8192,1,13657452,147240,23831.67,34,86,0,10745426,0,0
3d7be609-cd50-4601-95e4-d55060d86726,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,16384,1,11970101,150121,24264.83,37,81,0,8884710,0,0
d6561a3f-ba14-4965-8b73-bff0787f866c,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,32768,1,12366713,151264,24504,34,88,0,9398167,0,0
ece32f8c-011c-47c1-8571-faa1255a0172,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,65536,1,12808716,147911,23935.67,35,94,0,9868158,0,0
c75d39a2-87ed-41dc-af13-6db3bef9dbf3,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,131072,1,12972866,148197,23944.33,36,141,0,9733830,0,0
ee189c4e-30d9-458c-8f1f-827d9649faf0,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,262144,1,21498060,147657,23919.33,36,92,0,18592376,0,0
7a30bd97-87a8-4305-9f9d-71e07441bf06,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,524288,1,12504818,152003,24601.67,37,90,0,9535780,0,0
58ce13d9-1b5b-4b82-8fcb-f6728fd348da,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,125748580,1,12581221,1106775,183740.5,36,84,0,8674654,0,0
be94f14b-2ea1-4e80-868a-5b85c02ce4fd,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,NA,1,18950986,147750,23808,42,119,0,15597234,0,0
085eab45-110f-4a57-8b4c-f967a90cc173,sssp_push,road-USA,cvc,1,7,10788,GPU,metaData,0,1,25343140,21067980,1615.16,67884,59575,0,3574911,0,0
300515f6-b7f2-480c-a17b-2165a3291351,sssp_push,road-USA,cvc,1,7,7772,GPU,metaData,256,1,16036627,11547094,1148.96,43517,38222,0,3759896,0,0
439fa1ca-6cd2-4182-ab9d-6f90b9ca5c5c,sssp_push,road-USA,cvc,1,7,7774,GPU,metaData,512,1,15272096,11556933,1148.32,41476,37011,0,3032194,0,0
d49f3406-e45a-40d2-854e-dc226b6c459c,sssp_push,road-USA,cvc,1,7,7776,GPU,metaData,1024,1,16312155,11616251,1147.86,45419,37234,0,3780444,0,0
d1537f17-0c7c-48ca-bae9-a8f88ac880e9,sssp_push,road-USA,cvc,1,7,7780,GPU,metaData,NA,1,16252374,11737736,1156.45,43891,75711,0,3671990,0,0


==> results_csv/irgl_alb_sync_volta.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
06ef4238-f28f-4e26-a437-442211a3f01e,bfs_push,orkut,cvc,1,7,6.33,GPU,metaData,1,3452352,18313.33,18225,13,NA,0,2642311,0,0
c9fb0910-9234-43b3-b8ef-a4acd62be88f,bfs_push,orkut,cvc,2,7,7,GPU,metaData,1.96911,5486441,27202.33,12104,14576.67,NA,16910492,4542575,0,0
22a15a2c-35e8-48f5-b9d6-07b2dc283aab,bfs_push,orkut,cvc,4,7,7,GPU,metaData,2.95702,4885475,21899,5234.67,17805,5769.5,34182676,3271450,0,0
e7c2aed5-d3d7-49ac-a211-167955496374,bfs_push,orkut,cvc,8,7,8,GPU,metaData,4.31987,7689586,20075.67,3417.33,16398.67,NA,51164800,2986270,0,0
13aa31c1-eefc-4f7a-bb6e-8574a3860bc6,bfs_push,orkut,hivc,1,7,6.67,GPU,metaData,1,3256254,18443,18347,14,NA,0,2476128,0,0
654a196a-3cbe-4609-b174-85a1f2ddd0cf,bfs_push,orkut,hivc,2,7,7,GPU,metaData,1.96116,12336913,27524.67,10377.33,21370.67,NA,16345656,11401981,0,0
898056b3-0cbe-4200-b676-9a7991556fee,bfs_push,orkut,hivc,4,7,7,GPU,metaData,3.28661,11313974,24508,4971.67,19347.33,1732.5,37425544,9519293,0,0
dcda4206-c61c-4288-9c35-e8caa60f6d68,bfs_push,orkut,hivc,8,7,8,GPU,metaData,5.52333,9318614,25863,3264.67,22631,NA,67118768,4537652,0,0
73984fe6-38d0-49a3-bb1f-0f09d9fcaea9,bfs_push,orkut,iec,1,7,6.33,GPU,metaData,1,5095034,18500,18356.33,15.67,NA,0,4252355,0,0
0c95bcbe-3e6e-4709-b031-2b224e03e9c9,bfs_push,orkut,iec,2,7,7,GPU,metaData,1.96911,11745069,23776,9223,17586,NA,16471068,10650357,0,0
60a17670-c22d-4f30-aa48-f4cea12dbd14,bfs_push,orkut,iec,4,7,7,GPU,metaData,3.34325,12981407,21162,4447.67,16120.67,NA,38104708,11055869,0,0
c1aaa176-90c7-44e6-86df-e8ee37026fe3,bfs_push,orkut,iec,8,7,8,GPU,metaData,5.72394,10010401,21197.67,2627.67,17774,NA,70790872,5252875,0,0
68e3954f-b7cc-4d06-8a70-a2a06a5a43d1,bfs_push,orkut,oec,1,7,7,GPU,metaData,1,3897020,18462.33,18364.67,14.33,NA,0,2676251,0,0
320c4b9b-dd10-48a6-bd9b-58647d381756,bfs_push,orkut,oec,2,7,7,GPU,metaData,1.96911,3932561,28743,12209,15994.33,NA,17039900,2610010,0,0
870ff753-5839-4cc7-aca6-f0aa7eed4dff,bfs_push,orkut,oec,4,7,8,GPU,metaData,3.34325,4457180,25614,7501.33,18783,NA,40224276,2770658,0,0
c1858b43-8db8-4e7a-aea3-c7787f91bf6d,bfs_push,orkut,oec,8,7,8,GPU,metaData,5.72394,6889364,26162.33,4735,19320,6362.25,71575732,2053661,0,0
33722654-1080-4d7b-9270-347444f29111,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,1,3031537,334.67,285.33,12.67,19.75,0,2456665,0,0
b292b812-0daa-495e-b5bb-6ab8ed0e24ec,bfs_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,10626060,725.33,288.33,524,58,8,9516329,0,0
0731650f-7141-4df1-982e-7507663565e8,bfs_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,7591189,1042,327,835.33,218.5,40,5905077,0,0
f23be35a-950c-4896-a231-f3cfd9a52928,bfs_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,10647162,908.67,268.67,721.33,103.75,144,5919513,0,0
037dc953-af6f-4409-a4e9-20df7296cb3c,bfs_push,rmat23,hivc,1,7,2,GPU,metaData,1,2354571,338,289.67,12.67,17.75,0,1704041,0,0
07cfb709-55b4-483b-9823-033df25a433d,bfs_push,rmat23,hivc,2,7,2,GPU,metaData,1.00797,4943039,704,254.67,484.33,50.75,32,4324420,0,0
e14dbaf4-4b20-4ba7-b78f-536b7ebb63c5,bfs_push,rmat23,hivc,4,7,2,GPU,metaData,1.01803,4306832,1269.33,227.33,1058,55.75,192,2768161,0,0
2f101397-64d3-431b-b87a-6b5504e804e5,bfs_push,rmat23,hivc,8,7,2,GPU,metaData,1.03311,6019469,2300.67,216.33,2093,121.5,736,1561727,0,0
c68d1554-b0e4-43f0-84aa-571798a65868,bfs_push,rmat23,iec,1,7,2,GPU,metaData,1,2384856,598,466.33,41.33,63.25,0,1747464,0,0
059542d0-e1c6-458f-88ef-9bbee3f1cc6a,bfs_push,rmat23,iec,2,7,2,GPU,metaData,1.00794,4231230,440,260.33,211,56,8,3148788,0,0
66b2099d-32b2-4a1e-b624-120e0e3f2c97,bfs_push,rmat23,iec,4,7,2,GPU,metaData,1.01796,4859520,699.67,235,506.33,71.5,48,2903417,0,0
c8622173-65b0-4b62-8912-918aa13cfe67,bfs_push,rmat23,iec,8,7,2,GPU,metaData,1.033,6508895,1239.67,199.33,1042.67,219.75,224,1972576,0,0
372db302-d9c7-40d6-ab5d-fe35cd6f1e34,bfs_push,rmat23,oec,1,7,2,GPU,metaData,1,2311044,344.67,294.33,13.67,20.5,0,1662889,0,0
a9ede658-a0ed-4926-8e7c-405890e6cf73,bfs_push,rmat23,oec,2,7,2,GPU,metaData,1.64784,7220377,721.67,283,510.67,108.75,8,6331671,0,0
53603ed9-47c9-427b-9a4e-b57439c41364,bfs_push,rmat23,oec,4,7,2,GPU,metaData,2.64745,7050426,824,292,636.67,134.5,48,5044500,0,0
54d39ea5-c0fe-405c-aee8-7c2ff5c3f687,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,1,10376541,113878.33,113768,12.67,NA,0,8356198,0,0
c336cdad-0840-42f1-9818-0b2ed88944b5,bfs_push,rmat25,cvc,2,7,5,GPU,metaData,1.72342,36411480,375955,60535.67,315189,NA,102263092,33139450,0,0
bc18f759-811e-4238-9d6d-24aef040de70,bfs_push,rmat25,cvc,4,7,5,GPU,metaData,1.73323,45710535,170926.67,35059,152662,NA,103462776,43084304,0,0
0cd11b1c-70fe-4478-9070-a263ee29209c,bfs_push,rmat25,cvc,8,7,5,GPU,metaData,2.58792,44681964,110652.67,26113.67,95668.67,NA,220861680,39291102,0,0
186b6175-8ce5-4b3a-99b6-f5f6d26a46fa,bfs_push,rmat25,hivc,1,7,5,GPU,metaData,1,12370188,113713.67,113635,12,NA,0,10410168,0,0
326a7429-af54-4afd-b791-96eca697ba2d,bfs_push,rmat25,hivc,2,7,5,GPU,metaData,1.0101,16702092,31742,28926,4536.67,NA,1436272,15477646,0,0
201c4647-71e5-474d-b051-d7636fb50020,bfs_push,rmat25,hivc,4,7,5,GPU,metaData,1.02338,16055489,17145.67,12966.67,4442,NA,3291344,14034612,0,0
2979fe4e-068c-430f-94da-9bb0e310bc78,bfs_push,rmat25,hivc,8,7,5,GPU,metaData,1.04005,9924908,13403.67,6855.67,7326.67,NA,5539156,5123195,0,0
d338c680-37cf-4852-a8c2-681e99bebd9d,bfs_push,rmat25,iec,1,7,5,GPU,metaData,1,8217570,113680,113590.67,13,NA,0,6340620,0,0
7c285c5a-8fac-4e6b-9add-f38cb6537d85,bfs_push,rmat25,iec,2,7,5,GPU,metaData,1.0101,13668416,23719.33,21498.67,2128.67,NA,1398000,12486119,0,0
36c6e751-272c-4e0b-8555-1f9958b31bfc,bfs_push,rmat25,iec,4,7,5,GPU,metaData,1.02338,9210197,12779.33,10371.33,2340,NA,3237756,7340801,0,0
a1b17f0c-7969-4a19-b6f0-e3a59efda964,bfs_push,rmat25,iec,8,7,5,GPU,metaData,1.04005,9365185,8883.33,4988.67,3785.67,213.25,5483300,4718298,0,0
d01d9831-288c-4391-bf63-a2eff3121345,bfs_push,rmat25,oec,1,7,5,GPU,metaData,1,10843001,113821.67,113731.33,14,NA,0,8816382,0,0
7cccd3f2-d60a-4832-9f1f-291a2961bee0,bfs_push,rmat25,oec,2,7,5,GPU,metaData,1.72342,20849320,340715,60595.67,279994,NA,102263092,17829527,0,0
f7746ac9-78cf-41d5-bd50-f03337c5db01,bfs_push,rmat25,oec,4,7,5,GPU,metaData,2.57782,23473898,323658,58074,288825.33,NA,219466592,20051405,0,0
5baf48e0-9d68-488c-88a1-dfde9a455309,bfs_push,road-USA,cvc,1,7,4290.33,GPU,metaData,1,11538073,2518286,2474145,4352.67,NA,0,3406776,0,0
9c3da5e8-510d-4e04-b500-6972bd764886,bfs_push,road-USA,cvc,2,7,4358.67,GPU,metaData,1.03475,11031446,2296073.67,1478556.67,755996.67,NA,122076784,3408188,0,0
39483f43-fd43-4dcf-9f41-ba6a0952436a,bfs_push,road-USA,cvc,4,7,4631.67,GPU,metaData,1.15618,12973726,2746902.33,1074462.33,1573664,NA,638244664,3129706,0,0
fcaa3309-841c-4e69-8f8f-d865e1c40c42,bfs_push,road-USA,cvc,8,7,4902.67,GPU,metaData,1.43918,18983234,4017249.33,868358.67,2801704.67,NA,1949621700,2345189,0,0
d4a5bbd2-708c-406a-9920-dcf9a9a7782e,bfs_push,road-USA,hivc,1,7,4287.67,GPU,metaData,1,11118627,2530977,2484929,4804.67,NA,0,2926553,0,0
86255448-c10f-4095-af2b-1cdd035632dc,bfs_push,road-USA,hivc,2,7,4333,GPU,metaData,1.03475,11997417,2610322.67,1485737.67,1076697.33,NA,123824776,3553207,0,0
cde01e3c-4c15-4d87-bd56-9131e6a47a22,bfs_push,road-USA,hivc,4,7,4616.33,GPU,metaData,1.12172,18079812,4516207,1089220.33,3287288,NA,531578320,2714164,0,0
d5b2da4c-df1c-4534-ad6c-d432d1c9d119,bfs_push,road-USA,hivc,8,7,4732,GPU,metaData,1.31802,29961288,8078403.33,824028.67,6743978.67,NA,1567820104,1188815,0,0
c677ad8f-be96-459f-8ad9-588abaf6d2c3,bfs_push,road-USA,iec,1,7,4297.67,GPU,metaData,1,11669087,2537740,2492944.67,4472.33,NA,0,3443819,0,0
2aff3c3b-6d46-4c31-9f17-05ddef6b0168,bfs_push,road-USA,iec,2,7,4334.33,GPU,metaData,1.03475,10160086,2189179.67,1475194,652014.33,NA,120390976,2972823,0,0
d4c34598-3fde-4fbd-849b-7d59494e957b,bfs_push,road-USA,iec,4,7,4617.33,GPU,metaData,1.12172,14198958,3215414.33,1093875.33,1982234.67,NA,539583144,2894030,0,0
030597ef-5a1f-41ad-b860-c53ce7950743,bfs_push,road-USA,iec,8,7,4733.33,GPU,metaData,1.31802,21121260,5030585.33,815834,3773002.67,NA,1524607708,1478047,0,0
f86c36d1-1ad9-4267-899c-5a9eea265ed6,bfs_push,road-USA,oec,1,7,4293.67,GPU,metaData,1,11105260,2527499.33,2482708,4499,NA,0,2983064,0,0
0fa1c07e-746a-4177-91d6-3499b4265724,bfs_push,road-USA,oec,2,7,4356.33,GPU,metaData,1.03475,9579174,2157375.67,1443389.67,660613,NA,126772280,2505324,0,0
42243e0c-4577-460e-8b03-792461b0c44c,bfs_push,road-USA,oec,4,7,4606,GPU,metaData,1.12172,13115402,3137190.33,995790.33,1988064,NA,501215024,2048440,0,0
a45de706-52cf-4304-bb6c-7bd986695f0d,bfs_push,road-USA,oec,8,7,4829,GPU,metaData,1.31802,20781924,4936981.67,705522,3733158.33,NA,1264468860,1382111,0,0
aa5b0e86-da9e-40e5-b750-7eda1c19c9f9,cc_push,orkut,cvc,1,7,5,GPU,metaData,1,7041658,28544,28462.67,13.33,NA,0,6212923,0,0
4ff20477-0166-43c9-aef8-2a768aa0a057,cc_push,orkut,cvc,2,7,5.67,GPU,metaData,1.96911,5396206,42773.33,19924.33,25762,NA,24481556,4411305,0,0
eaa8e141-a31a-4464-b304-6f526b1bc053,cc_push,orkut,cvc,4,7,6,GPU,metaData,2.95702,4592929,39066.33,11988,30891,6042,63870268,2952489,0,0
b4a0baee-2858-460f-bb75-b449484e843b,cc_push,orkut,cvc,8,7,6,GPU,metaData,4.31987,7249901,32977.33,7094.67,27276.33,NA,106584592,2637588,0,0
daba5513-9102-4220-b262-7e6918dcc9d8,cc_push,orkut,hivc,1,7,5,GPU,metaData,1,7076151,29048.33,28888.33,50.67,NA,0,6212050,0,0
182419ae-e17f-49d2-8a7a-c7c366e89d65,cc_push,orkut,hivc,2,7,5.67,GPU,metaData,1.96116,5571388,68123.33,22410,52487.67,NA,40109488,4019960,0,0
468a71bb-fa8c-435a-b314-2130c959caf2,cc_push,orkut,hivc,4,7,6,GPU,metaData,3.28661,7253865,52826.33,14128.33,41916.67,NA,94213872,5331574,0,0
7d0020fd-b875-4472-947b-573cdca213fd,cc_push,orkut,hivc,4,7,6,GPU,metaData,3.28661,5694444,49531,13935.67,38947.33,1579.75,94325328,3883879,0,0
322454e7-28ed-46a1-b8e9-10b71ba3520f,cc_push,orkut,hivc,8,7,6,GPU,metaData,5.52333,6255135,47696.33,8760.67,39411.67,NA,220863164,1541651,0,0
9fe5d0a2-ddf6-4681-9da4-07778de59964,cc_push,orkut,iec,1,7,5,GPU,metaData,1,3246198,28612,28519.67,14.67,NA,0,2446659,0,0
2ead563d-0939-4491-863f-0471968b9341,cc_push,orkut,iec,2,7,5,GPU,metaData,1.96911,3797938,45784.67,19817.33,28682.67,NA,24479272,2558158,0,0
26724048-f3bb-4880-bed2-361edca497aa,cc_push,orkut,iec,4,7,6,GPU,metaData,3.34325,4193597,39759,13526.67,29605.67,NA,68221060,2433874,0,0
5938badd-1ec5-43bd-a739-d946c85bd492,cc_push,orkut,iec,8,7,6,GPU,metaData,5.72394,5796945,35500,8987,27095.33,NA,145862800,1044315,0,0
0bf08f66-a1a4-44ed-937b-04b6786f444f,cc_push,orkut,oec,1,7,5,GPU,metaData,1,3255885,28625.33,28511,12.67,NA,0,2408073,0,0
2feddaa2-12e8-46d3-8f9b-64f6a48e3471,cc_push,orkut,oec,2,7,6,GPU,metaData,1.96911,3392995,44469,19826.33,27066.67,NA,24478652,2466577,0,0
068656bd-5cd1-4ad1-a9e8-b9aaecd17f32,cc_push,orkut,oec,4,7,6,GPU,metaData,3.34325,3952754,41196,13597.33,31584.67,4758.25,68206444,2072398,0,0
df443cb8-4e30-4f64-9c5d-e57c111c93f4,cc_push,orkut,oec,8,7,6,GPU,metaData,5.72394,9472962,34865.33,9055,26214,NA,145913812,4723320,0,0
f06a10e1-d1a0-454e-a8fa-01f4a476fb2a,cc_push,rmat23,cvc,1,7,4,GPU,metaData,1,9154048,45111.67,45019.67,11.67,NA,0,8133638,0,0
349cdabc-9319-4229-9e1c-84d992448e81,cc_push,rmat23,cvc,2,7,4,GPU,metaData,1.74233,10054018,103413,24170.67,82453,774,28825096,8691899,0,0
c6da4284-07ea-4e99-8990-56b6327af0ca,cc_push,rmat23,cvc,4,7,4,GPU,metaData,2.48474,13320738,85249.33,12769,76823,NA,68243524,11274852,0,0
0b975d7d-f13c-4474-91c1-feb9af033e5b,cc_push,rmat23,cvc,8,7,5,GPU,metaData,3.38975,12253922,49244.67,7416.33,42766.33,NA,128063720,7432873,0,0
b388c789-57be-44ce-8c7b-8097d8163bee,cc_push,rmat23,hivc,1,7,4,GPU,metaData,1,7000953,46361,46264.67,38,NA,0,6031089,0,0
c13f9a84-965f-4c0a-94ef-b59c686a56aa,cc_push,rmat23,hivc,2,7,4,GPU,metaData,1.03655,5861789,42705.33,40103,36333.33,NA,3202900,4947770,0,0
e117c751-1c2f-40b6-8f1c-4415ad8c3b29,cc_push,rmat23,hivc,4,7,5,GPU,metaData,1.07271,9136018,26786,20914,23466.67,NA,6363548,7498160,0,0
fd388b74-cd05-4fcd-bddb-6b5c71693cd0,cc_push,rmat23,hivc,8,7,5,GPU,metaData,1.11438,7837054,28288.67,19710.33,25308.33,NA,9682756,3354777,0,0
798f2d7e-c351-4b0b-8e1f-5414af6e4bbf,cc_push,rmat23,iec,1,7,4,GPU,metaData,1,8214626,45458,45379,12.67,NA,0,7232494,0,0
49bf1ac7-7610-49f6-b879-a19b65602e8c,cc_push,rmat23,iec,2,7,4,GPU,metaData,1.74233,5510440,66501.33,24129,45482.33,760.25,31156060,4543303,0,0
3d81be36-e607-4e79-b8f7-ab2e18227116,cc_push,rmat23,iec,4,7,5,GPU,metaData,2.6397,10350530,57949.67,14336.33,46213,NA,89895892,8013250,0,0
8313400d-46fd-4978-924e-10c5ac8abbc9,cc_push,rmat23,iec,8,7,5,GPU,metaData,3.72371,9557965,44262.33,13363,37555.33,NA,165793712,4538667,0,0
7aad3279-a5d2-482a-9c26-b2007e3b6ef1,cc_push,rmat23,oec,1,7,4,GPU,metaData,1,4292764,45318.33,45242.33,11.67,NA,0,3125428,0,0
a67105c2-7e0e-4be0-b975-47de7dd6314b,cc_push,rmat23,oec,2,7,4,GPU,metaData,1.74233,6539267,102557.33,24368.67,81746,NA,28791780,5211593,0,0
d6b8d67c-ede2-4ace-ae1d-501b31f01247,cc_push,rmat23,oec,4,7,5,GPU,metaData,2.6397,11102728,58712.67,14208,46733.33,NA,89084196,8873455,0,0
57d2e5ab-1a03-4b76-b23e-3878d5899c13,cc_push,rmat23,oec,8,7,5,GPU,metaData,3.72371,16390634,43299,13220.67,36347,NA,165793748,5304035,0,0
5350f267-bcd0-4533-a13d-a1214ad0e94b,cc_push,rmat25,cvc,1,7,4,GPU,metaData,1,44729563,142211.33,142141.33,11.67,NA,0,41646301,0,0
7f223bfa-4f6d-4372-899a-feec9564c5a4,cc_push,rmat25,cvc,2,7,5,GPU,metaData,1.74753,40792796,526722,111497.33,436734.67,NA,104166120,36698550,0,0
44664bf9-9675-45aa-989e-34f60aa0ddce,cc_push,rmat25,cvc,4,7,5,GPU,metaData,2.48875,71290682,307482.33,67309,242809.67,NA,305789880,67440296,0,0
fd8bb242-d782-449a-aaa7-8bf498a538e8,cc_push,rmat25,cvc,8,7,5,GPU,metaData,3.55354,45571188,141792.67,60609.33,125210,15390.25,463592400,39802428,0,0
af4a6793-00f9-45a4-90fa-4b110860c2fe,cc_push,rmat25,hivc,1,7,4,GPU,metaData,1,38181722,142359.67,142264.67,38.67,NA,0,35096363,0,0
3a50b258-5497-4f23-b8d9-960431d6c7b4,cc_push,rmat25,hivc,2,7,5,GPU,metaData,1.09895,35313008,167524,151208.67,111712,NA,27757532,33084845,0,0
5196757d-3830-47e0-9384-a6781123a565,cc_push,rmat25,hivc,4,7,5,GPU,metaData,1.1634,29234906,86745.67,66337,52459.33,NA,63781032,26774081,0,0
3f8deabe-7182-4738-be99-b17423ccc52a,cc_push,rmat25,hivc,8,7,5,GPU,metaData,1.20468,23381899,48385.67,31437.67,41436.67,NA,87534048,18584576,0,0
adfa63f0-f931-4f15-b572-196213005b0f,cc_push,rmat25,iec,1,7,4,GPU,metaData,1,14355068,142143.33,142074,10.67,NA,0,11469159,0,0
33552c2d-13bb-410e-956a-80fb6b93d92b,cc_push,rmat25,iec,2,7,5,GPU,metaData,1.74753,26767842,482017.67,111549,392032.67,NA,104157184,22864122,0,0
0ae8174a-6a9b-4e49-92f5-3460d9dc685b,cc_push,rmat25,iec,4,7,5,GPU,metaData,2.81297,41806991,358791,88114,300612.33,39892.25,319160792,37654518,0,0
a4a9ae4d-3f72-436c-94a8-0831fccb3540,cc_push,rmat25,iec,8,7,5,GPU,metaData,4.13997,26217693,186540,83287,149981.33,NA,627220604,20336311,0,0
a7ef3697-8f81-421e-ae89-0a888cf0274a,cc_push,rmat25,oec,1,7,4,GPU,metaData,1,14217751,142166.33,142098.33,12,NA,0,11443465,0,0
2a264b49-1a17-47dd-852d-4449e66985d9,cc_push,rmat25,oec,2,7,5,GPU,metaData,1.74753,22784766,320614.67,111338.33,230697,47627,104179288,19677314,0,0
1971fc55-5b17-4fed-9873-e85c364116d8,cc_push,rmat25,oec,4,7,5,GPU,metaData,2.81297,25797085,343694.33,88088.33,285375.33,NA,319138780,22043673,0,0
67a393a5-600d-4cfe-92f0-09f789da4914,cc_push,rmat25,oec,8,7,5,GPU,metaData,4.13997,28656133,184997.67,83186.67,145805.33,NA,634225124,22659255,0,0
c4b86b4d-7d40-489a-b433-3ecf3d3cb9bc,cc_push,road-USA,cvc,1,7,4165.67,GPU,metaData,1,15829871,3178506.33,3140058.67,4259.67,NA,0,5640226,0,0
3738cb5c-bb89-4695-acff-528eab157701,cc_push,road-USA,cvc,2,7,4246.33,GPU,metaData,1.03475,13507081,2825100,1797136,1011065,NA,360504136,4237548,0,0
a67b945a-96f5-407c-8539-8865ce5f707e,cc_push,road-USA,cvc,8,7,4685.33,GPU,metaData,1.43918,21026558,4729181.33,915401.67,3464563,NA,5473022992,2286440,0,0
ffd0a304-ddde-4e7b-ab08-ffbbd5f726da,cc_push,road-USA,hivc,1,7,4155.67,GPU,metaData,1,15706162,3300696.33,3233634,30095.33,NA,0,5064740,0,0
8b9edf33-3d85-4c35-aaaa-81f4f4a45a41,cc_push,road-USA,hivc,2,7,4243.33,GPU,metaData,1.03475,13346293,3385235.33,1857911,1532837.33,NA,586203716,2511443,0,0
ea5e6ac8-840d-4c59-8a91-e19de9ff3744,cc_push,road-USA,hivc,4,7,4266.33,GPU,metaData,1.12172,20804096,5520492.67,1157972.33,4194006,NA,2291017436,2508168,0,0
eadb2b0c-de4a-406b-8edd-25f0bc5e57ed,cc_push,road-USA,hivc,8,7,4658.33,GPU,metaData,1.31802,35949768,10039521.67,793808,8508021.67,968658.5,6648982264,1243329,0,0
70579cf5-68ca-4381-9855-542444cdd267,cc_push,road-USA,iec,1,7,4157,GPU,metaData,1,13955435,3182522.33,3140031.67,4544.67,NA,0,3444921,0,0
bef53260-bd88-4ffa-9de0-ade1209a6dea,cc_push,road-USA,iec,2,7,4248,GPU,metaData,1.03475,10906955,2607585.67,1772669.67,845885.33,NA,360059376,2414336,0,0
392c2314-0172-4d2b-a81f-cde566b3e16e,cc_push,road-USA,iec,4,7,4269.67,GPU,metaData,1.12172,13488779,3421493,1054616.67,2226479.33,NA,1385473652,1467024,0,0
a3ed31ce-49ea-47da-9ab0-b1ee252c79a3,cc_push,road-USA,iec,8,7,4629.67,GPU,metaData,1.31802,21970893,5571026,723515.67,4306162,NA,3879681476,706681,0,0
08be300c-8c10-4642-ae81-9afaa3fa1d37,cc_push,road-USA,oec,1,7,4162.33,GPU,metaData,1,14478178,3186799.33,3144158.33,4418.33,NA,0,4205425,0,0
1ecd6203-c352-4baa-9602-a7a779e7c963,cc_push,road-USA,oec,2,7,4244,GPU,metaData,1.03475,11135322,2596669.67,1767750.67,842393.67,NA,357053988,2659699,0,0
28e3abb3-229c-4653-94cf-5e1c5800af55,cc_push,road-USA,oec,4,7,4272,GPU,metaData,1.12172,14348908,3463290,1053688.67,2254807.33,NA,1336855892,2211182,0,0
e517a134-8a7e-4851-9efb-539f9b317d0a,cc_push,road-USA,oec,8,7,4629.67,GPU,metaData,1.31802,22473190,5504182,725383.67,4274874.33,NA,3862872672,1380330,0,0
e56f1f5c-4025-483b-b644-4aa908313ffa,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,1,8262064,89682,86123.33,243.67,NA,0,7265522,0,0
11c2a0f2-50d1-4c65-8321-a7887f32e748,kcore_pull,orkut,cvc,2,7,39,GPU,metaData,1.96911,5553127,93441.67,73740.33,58270,NA,13256932,4337356,0,0
16d4af89-f218-4ced-a87e-ec0686a7bfa9,kcore_pull,orkut,cvc,4,7,39,GPU,metaData,2.95702,6493702,70539.67,41711,44293,NA,36678184,4571153,0,0
840cbd8c-9040-45b0-8bfc-2120996c22bb,kcore_pull,orkut,cvc,8,7,39,GPU,metaData,4.31987,6535464,65532.67,31412,49254.33,NA,57459584,1722762,0,0
f1c16f35-f4eb-488c-8a56-f2d4b67470ed,kcore_pull,orkut,hivc,1,7,39,GPU,metaData,1,6607357,90610.33,87059,310,NA,0,5600626,0,0
65614ca1-907c-4f8e-970c-37264eb48fbf,kcore_pull,orkut,hivc,2,7,39,GPU,metaData,1.96116,5102250,88399.67,63545.67,25056.33,NA,13680768,4044905,0,0
8d8e81c2-2104-41b6-9b78-e9f46058f791,kcore_pull,orkut,hivc,4,7,39,GPU,metaData,3.28661,7531320,106594.33,62533.67,81394,NA,35850996,5285653,0,0
551941b4-95b6-4130-b241-98f4cad89641,kcore_pull,orkut,hivc,8,7,39,GPU,metaData,5.52333,6706943,127531,52763,102654.67,NA,75648536,1622134,0,0
b18ef854-588f-4e1e-a8c9-d0fbc12add6a,kcore_pull,orkut,iec,1,7,39,GPU,metaData,1,2702354,90353,86825,240.33,NA,0,1624071,0,0
88a8f369-b733-43f3-8795-1332a2e88879,kcore_pull,orkut,iec,2,7,39,GPU,metaData,1.96911,3099765,89556,73083.33,54687.33,NA,13256932,2019502,0,0
38b6a4c0-bfdb-45c3-89c9-599493697e4a,kcore_pull,orkut,iec,4,7,39,GPU,metaData,3.34325,4763170,83344.67,59229.33,62785.67,8872.25,35137740,2793589,0,0
50f0f0ea-f936-413c-882d-d196924a04e4,kcore_pull,orkut,iec,8,7,39,GPU,metaData,5.72394,6004672,93305,50407,71590.67,NA,76192116,1036285,0,0
13f861c6-39ec-4acd-95e5-b342ddf84e76,kcore_pull,orkut,oec,1,7,39,GPU,metaData,1,3405556,89285,85857.33,236.67,NA,0,2398403,0,0
1539bfb5-3b48-4be8-bf98-5d06858865b0,kcore_pull,orkut,oec,2,7,39,GPU,metaData,1.96911,2736465,89387.67,73107.67,54559.67,NA,13256932,1651969,0,0
136448d8-39b3-48a7-8390-025ce6b17fc1,kcore_pull,orkut,oec,4,7,39,GPU,metaData,3.34325,4283575,88008,59442.67,63758,11445,35137740,2328524,0,0
6855063f-c6a1-4413-aa2e-6d5a3bb4a84a,kcore_pull,orkut,oec,8,7,39,GPU,metaData,5.72394,6245402,91987,50418.33,70836.33,NA,76192116,1406757,0,0
a943647f-00b8-461a-8961-87c8ac1a8dbc,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,1,7724480,61511.33,60930.33,25.67,NA,0,6685123,0,0
8372da82-7d6c-4d73-bf52-0395a19f716a,kcore_pull,rmat23,cvc,2,7,3,GPU,metaData,1.74233,10036119,42848,41476.33,22824.67,NA,903028,8535168,0,0
04492076-2c55-479b-8a22-9f0397166fe7,kcore_pull,rmat23,cvc,4,7,3,GPU,metaData,2.48474,7905706,23950.67,21925,14996.67,446,2309944,6037614,0,0
1e1ad9db-dd13-408a-93ee-d2aafc635ab0,kcore_pull,rmat23,cvc,8,7,3,GPU,metaData,3.38975,12959339,18157.67,15870,13248.67,NA,3761504,7985296,0,0
40e08731-e06f-44dd-a5fd-1f58c5a8998f,kcore_pull,rmat23,hivc,1,7,3,GPU,metaData,1,8479649,68673.33,68086.33,28.67,NA,0,7409095,0,0
7ac8f750-c283-47a5-8173-84143fba72d0,kcore_pull,rmat23,hivc,2,7,3,GPU,metaData,1.03655,5914274,50895.67,49347.33,39096.33,NA,243200,4962412,0,0
cf55bece-6704-41e2-b684-75efba2b8309,kcore_pull,rmat23,hivc,4,7,3,GPU,metaData,1.07271,6292951,27151,24496.33,23704.67,NA,607392,4763850,0,0
8e7e2791-7b31-4794-89b9-621da2d773a1,kcore_pull,rmat23,hivc,8,7,3,GPU,metaData,1.11438,8140210,22904,18066.67,19638.67,NA,1198764,3565465,0,0
23d772a5-4b09-45d3-9e4f-76f87ab618c1,kcore_pull,rmat23,iec,1,7,3,GPU,metaData,1,3890127,60886.33,60296,23.33,NA,0,2842012,0,0
a05e81a7-1cea-46a3-b502-c5591f36fc5a,kcore_pull,rmat23,iec,2,7,3,GPU,metaData,1.74233,5945000,48408,47127.67,25865,NA,903028,4590638,0,0
591723b7-fd93-4a68-aeaa-989194c4e7e8,kcore_pull,rmat23,iec,4,7,3,GPU,metaData,2.6397,7957802,34322.67,32511.67,23602.33,NA,2280860,5928050,0,0
c1b632c7-6309-4482-b4f3-5196fac1e99b,kcore_pull,rmat23,iec,8,7,3,GPU,metaData,3.72371,9510174,21121.67,17334.33,15122.67,NA,4453232,4583536,0,0
7cc50898-e4a3-4051-89cb-57b7cd4ddb08,kcore_pull,rmat23,oec,1,7,3,GPU,metaData,1,3296116,61929.33,61356.67,22,NA,0,2274154,0,0
7066aa37-291e-4ee2-9c8a-122d2b64149d,kcore_pull,rmat23,oec,2,7,3,GPU,metaData,1.74233,5925919,42416,41165.67,21705.67,NA,903028,4579300,0,0
99894065-9ecc-4b24-a7d0-f9d1040e064a,kcore_pull,rmat23,oec,4,7,3,GPU,metaData,2.6397,8434975,34434,32620,23729.67,NA,2280860,6364677,0,0
f7f60108-d576-4b18-88da-61bc48d11120,kcore_pull,rmat23,oec,8,7,3,GPU,metaData,3.72371,9515888,21199.33,17469.33,15165,NA,4453232,4550350,0,0
614dba96-f793-4929-9812-954d3e192b14,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,1,46587433,247114.33,245022,24,NA,0,43336768,0,0
a36cab2d-11b0-4f9b-9a95-55bc821cddb5,kcore_pull,rmat25,cvc,2,7,3,GPU,metaData,1.74753,35944649,151551,145478,53131,NA,3043856,32259683,0,0
66eb1663-fc0a-4203-b7f2-8477f7269ed8,kcore_pull,rmat25,cvc,4,7,3,GPU,metaData,2.48875,35680198,70429.33,63918,33742,NA,8579392,32364646,0,0
754da611-c21f-4c21-965a-0fce1ac0517b,kcore_pull,rmat25,cvc,8,7,3,GPU,metaData,3.55354,39602779,60490,55726.67,50071.33,NA,14648024,33949841,0,0
705fb0e2-4f02-4aa9-a4bd-74ad153f4807,kcore_pull,rmat25,hivc,1,7,3,GPU,metaData,1,38054383,247627.67,245553.67,29.67,NA,0,34721200,0,0
975f3481-c5b6-470d-9e7d-d2eb5ad16733,kcore_pull,rmat25,hivc,2,7,3,GPU,metaData,1.09895,33058630,131780.67,126439.33,51684,NA,1876328,30870545,0,0
d763e0e0-2b41-467e-94d2-4fba14f4f2d5,kcore_pull,rmat25,hivc,4,7,3,GPU,metaData,1.1634,28825811,57791.67,51264.67,25648.67,NA,4298300,26566179,0,0
b8230541-7a6d-4655-99de-e5f822ef69fb,kcore_pull,rmat25,hivc,8,7,3,GPU,metaData,1.20468,25542440,31970,25864,24611.33,NA,7349952,20780396,0,0
8e0cf51f-1537-41f4-94c8-25c4cb068c60,kcore_pull,rmat25,iec,1,7,3,GPU,metaData,1,15190827,247710.67,245608.67,24.67,NA,0,11886061,0,0
9279d6f4-9cfc-4ade-9a25-6da799547234,kcore_pull,rmat25,iec,2,7,3,GPU,metaData,1.74753,22943301,148987.67,143488.33,50584.67,NA,3043856,19602186,0,0
f9db23b9-fd4a-4feb-851f-c660cf8300f8,kcore_pull,rmat25,iec,4,7,3,GPU,metaData,2.81297,50712160,122494.33,116424.33,95267,NA,9130632,46116123,0,0
697bc56a-5c1b-443f-999a-cd97264f4f22,kcore_pull,rmat25,iec,8,7,3,GPU,metaData,4.13997,26394683,90337,84308.33,81979,NA,20103020,20562089,0,0
f6c1462c-c3f3-4d53-bb5c-3fd95fb1fe4e,kcore_pull,rmat25,oec,1,7,3,GPU,metaData,1,15993551,247594,245440,27.67,NA,0,12584387,0,0
92d191e2-ca02-4f4a-a96e-1f8ad7619488,kcore_pull,rmat25,oec,2,7,3,GPU,metaData,1.74753,22746715,148822,143231.67,50235.67,NA,3043856,19371258,0,0
89b0546c-f7b4-4a56-8947-fa7e9d9fa774,kcore_pull,rmat25,oec,4,7,3,GPU,metaData,2.81297,26184845,121961.33,116217.67,95080.67,NA,9130632,22662057,0,0
36cdab1c-662d-4705-a631-11d8088c7e64,kcore_pull,rmat25,oec,8,7,3,GPU,metaData,4.13997,26241563,90430.33,84377.67,82058.67,NA,20103020,20457299,0,0
243a229f-4669-4553-92e4-975443aa7418,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,1,6114011,3388.67,2495.67,16.33,NA,0,5441038,0,0
5981b32a-43ee-4a49-83ca-03f0aece30c6,kcore_pull,road-USA,cvc,2,7,2,GPU,metaData,1.03475,3289158,1958.33,1235,212,38.75,16,2697089,0,0
a554c5d6-aeeb-409d-98c0-71860b517fc5,kcore_pull,road-USA,cvc,4,7,2,GPU,metaData,1.15618,4994175,1888,767,808.33,NA,96,3283555,0,0
f80797a2-d333-460e-980a-e01a366242b1,kcore_pull,road-USA,cvc,8,7,2,GPU,metaData,1.43918,6332491,1829.33,494.33,1126.33,NA,320,1700515,0,0
10fb7850-72e2-4edd-98e9-06480b9548d7,kcore_pull,road-USA,hivc,1,7,2,GPU,metaData,1,5511245,3403,2501,21.67,NA,0,4754438,0,0
94a7d39c-5b61-4668-b8db-3ee1ef82f55c,kcore_pull,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3183434,2228.67,1319.67,398,NA,32,2482955,0,0
03acb7e7-bac6-4489-8a41-59e3c19a1ec3,kcore_pull,road-USA,hivc,4,7,2,GPU,metaData,1.12172,4118241,2163.33,747,1086.67,NA,192,2410633,0,0
ba43eb22-7239-4a40-b743-217b7c856fe1,kcore_pull,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5803996,3327.33,433,2628.67,159.5,896,1167185,0,0
8d45919b-f34d-4bf6-b88e-6f66d4624492,kcore_pull,road-USA,iec,1,7,2,GPU,metaData,1,4953222,3401,2505,17,NA,0,4274137,0,0
8ff6dc0b-2f07-48d0-b87e-b3f9cd2e7f74,kcore_pull,road-USA,iec,2,7,2,GPU,metaData,1.03475,3466788,2102,1320,251.33,NA,16,2686361,0,0
21ec8d3c-dcfe-4be6-b0e9-4c24fc314bab,kcore_pull,road-USA,iec,4,7,2,GPU,metaData,1.12172,2782311,1584,709.67,529,NA,96,1192409,0,0
0eedd841-3790-4c20-aa3f-d2ad20eb5507,kcore_pull,road-USA,iec,8,7,2,GPU,metaData,1.31802,6102435,1953.67,399.33,1301,175.75,448,1506214,0,0
ca712c8a-19a5-4623-a1a9-1f7d355adcb2,kcore_pull,road-USA,oec,1,7,2,GPU,metaData,1,3905050,3404.67,2496.33,16,NA,0,3171281,0,0
fcc93556-1caa-47ed-8989-a0ecc6ad4516,kcore_pull,road-USA,oec,2,7,2,GPU,metaData,1.03475,2474142,2188,1454.67,222.67,NA,16,1801987,0,0
d3ce8061-df87-4c44-993d-f37ab483efd5,kcore_pull,road-USA,oec,4,7,2,GPU,metaData,1.12172,3588138,1593.67,715,539.33,NA,96,1987939,0,0
9fb20a23-23b9-4126-aae9-b88c3354970c,kcore_pull,road-USA,oec,8,7,2,GPU,metaData,1.31802,5921291,2134.67,407.67,1452,284.75,448,1226548,0,0
1ec7521f-4145-4ed2-a2cf-0ed914ee90d7,kcore_push,orkut,cvc,1,7,39,GPU,metaData,1,6563551,35315.67,34922,44.33,NA,0,5626726,0,0
8af3cab8-a75a-4513-b8a1-39c46d3253e9,kcore_push,orkut,cvc,2,7,39,GPU,metaData,1.96911,5438167,67184.67,20856,45332,NA,48044936,4281101,0,0
57e60f55-2eec-44af-9973-bbe4d657e1ae,kcore_push,orkut,cvc,8,7,39,GPU,metaData,4.31987,6608101,59104,6677.67,49169.67,NA,173702232,1796832,0,0
e05d23d8-a969-47ca-9866-484a206287c1,kcore_push,orkut,hivc,1,7,39,GPU,metaData,1,6075064,36967.33,36248.33,308,NA,0,5098681,0,0
00391074-633a-4047-ad01-8c64aab3731e,kcore_push,orkut,hivc,2,7,39,GPU,metaData,1.96116,4631579,118805.67,22734.33,98743.33,NA,120607624,3417555,0,0
f3051882-2686-4801-b9e6-9306be313f8c,kcore_push,orkut,hivc,4,7,39,GPU,metaData,3.28661,6494318,120564.67,16992.67,105399.67,7662.75,284361428,4381901,0,0
d8d9c4d1-b39b-4124-824a-9feafa0d5018,kcore_push,orkut,hivc,8,7,39,GPU,metaData,5.52333,7742207,145664.67,11154,129441.67,16709,546217768,2546539,0,0
28703092-fb04-4840-bfa9-8cd23e5b449b,kcore_push,orkut,iec,1,7,39,GPU,metaData,1,3124602,35455.33,35018.67,48.33,NA,0,2154414,0,0
5a9a3bc2-766b-435d-aa52-1549638b1ca1,kcore_push,orkut,iec,2,7,39,GPU,metaData,1.96911,2610183,60985.33,20811,38085,NA,48044936,1569385,0,0
7074b139-9bb4-46e6-af6c-c52cddc62567,kcore_push,orkut,iec,4,7,39,GPU,metaData,3.34325,4944754,59451.33,14622,44305.67,NA,100031840,2989717,0,0
9915535d-4955-45c0-abf7-e1476f680f44,kcore_push,orkut,iec,8,7,39,GPU,metaData,5.72394,5938347,64561,8533,52258.67,NA,168335144,1056305,0,0
09d130eb-3ded-40c0-9233-1a4c5c8e4851,kcore_push,orkut,oec,1,7,39,GPU,metaData,1,3171418,35319.33,34922.33,43.67,NA,0,2233453,0,0
227fc303-8993-4fae-8045-c9929ee2f3d5,kcore_push,orkut,oec,2,7,39,GPU,metaData,1.96911,2644040,62889.67,20735.67,41292,NA,48044936,1601425,0,0
be018b52-345d-43b7-bb3f-b1b88b926c95,kcore_push,orkut,oec,4,7,39,GPU,metaData,3.34325,5256848,60218.33,14622.33,45458,NA,100031840,3182716,0,0
006aa552-51c2-4b94-83ea-8bad07af96db,kcore_push,orkut,oec,8,7,39,GPU,metaData,5.72394,6065156,66445.33,8685,53018.67,NA,168335144,1041945,0,0
87fc0d18-7609-435f-a9be-97576a62642b,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,1,7995920,22362,22248,7.33,NA,0,6808528,0,0
ba7fd3d4-5dda-4fe1-8d15-481520c0623b,kcore_push,rmat23,cvc,2,7,3,GPU,metaData,1.74233,9787273,20390,19390,17325.33,NA,170388,8218396,0,0
ce70bbb3-7bdc-471c-a7c0-cb55330b9730,kcore_push,rmat23,cvc,4,7,3,GPU,metaData,2.48474,11275169,17128.33,15121.67,15573,NA,1552356,9059116,0,0
48b89af3-b9ab-4e63-a13a-9b52451e1f77,kcore_push,rmat23,cvc,8,7,3,GPU,metaData,3.38975,13275660,11213.67,9108.67,10062,NA,1862360,8320899,0,0
73f4e1d7-b640-43ad-8347-efd02938d3b3,kcore_push,rmat23,hivc,1,7,3,GPU,metaData,1,7097063,22359,22282.33,28.67,NA,0,5969583,0,0
1229279f-a9ca-42c8-a028-aa598b78d2a9,kcore_push,rmat23,hivc,2,7,3,GPU,metaData,1.03655,7184588,23736,22521,20093.33,NA,404388,6087823,0,0
ee5d53cb-cc2e-4522-a25d-51fcc13db089,kcore_push,rmat23,hivc,4,7,3,GPU,metaData,1.07271,6195432,13751.33,11269.67,13132.67,NA,1063460,4572843,0,0
efadf751-ee05-45f1-b629-18d4d8e501ac,kcore_push,rmat23,hivc,8,7,3,GPU,metaData,1.11438,8309453,11119.67,6239.67,10142,NA,1993692,3712886,0,0
91692c89-ef54-4321-a014-0fc23bf866b3,kcore_push,rmat23,iec,1,7,3,GPU,metaData,1,3466259,22361,22304.67,6.67,NA,0,2311622,0,0
802969bd-fdd8-49b7-acd9-48960f515805,kcore_push,rmat23,iec,2,7,3,GPU,metaData,1.74233,7523398,20114.33,19182.33,17057,NA,170388,6092344,0,0
0796c4fa-7801-4256-80d5-6ec67300adf0,kcore_push,rmat23,iec,4,7,3,GPU,metaData,2.6397,8036115,12666.67,11404.33,11724.67,NA,466280,5973344,0,0
253764a2-cf5a-4e2c-a735-b251b345ffe5,kcore_push,rmat23,iec,8,7,3,GPU,metaData,3.72371,11975137,9497.33,6766.67,8289.33,1015.75,865740,7038626,0,0
d72d229d-cfac-4a50-9d31-b91daaee2925,kcore_push,rmat23,oec,1,7,3,GPU,metaData,1,4655083,22402.67,22341,7.33,NA,0,3511565,0,0
2710f5c5-e025-446f-9375-279d12758541,kcore_push,rmat23,oec,2,7,3,GPU,metaData,1.74233,7057009,20452.33,19540.33,17427,NA,170388,5647336,0,0
8bac7ca0-0b08-4d3a-b576-62ecb812ff85,kcore_push,rmat23,oec,4,7,3,GPU,metaData,2.6397,7874264,12673,11421,11725.67,NA,466280,5856533,0,0
b7f9f1b4-4363-4903-a92d-46b3ba468df6,kcore_push,rmat23,oec,8,7,3,GPU,metaData,3.72371,9399069,9415,6737.67,8219.67,NA,865740,4534275,0,0
386a495a-875a-4264-bc00-9dd97d2f7c52,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,1,35813709,72055.33,71995.33,8.67,NA,0,31615079,0,0
7020956c-7325-47b8-887a-7812c3ec07db,kcore_push,rmat25,cvc,2,7,3,GPU,metaData,1.74753,38430547,47028,42808,14386.67,NA,2970760,34282125,0,0
7ca946f0-e9df-442b-a05f-19651a0a075a,kcore_push,rmat25,cvc,4,7,3,GPU,metaData,2.48875,36254908,40122,31653.67,33017.33,NA,6943776,32713532,0,0
ec5e392a-75ca-495c-8fc1-09acee8d81d0,kcore_push,rmat25,cvc,8,7,3,GPU,metaData,3.55354,43747668,21746.67,17840.33,17859,NA,10642472,37865484,0,0
b4025ea1-fd07-4ecd-b87c-f6c3cb91cb12,kcore_push,rmat25,hivc,1,7,3,GPU,metaData,1,40135838,72132.33,72041.67,33,NA,0,35855868,0,0
2f666d74-3c17-4b2b-93b3-4fcd02211bf1,kcore_push,rmat25,hivc,2,7,3,GPU,metaData,1.09895,43823443,50019.33,43636.33,22819.33,NA,3922300,40740889,0,0
b938c4d5-2d58-4d77-b739-ac1e5db88efb,kcore_push,rmat25,hivc,4,7,3,GPU,metaData,1.1634,59281506,24797.33,18987.33,12740,NA,8361464,56373014,0,0
cee3d2ca-4211-4510-953e-a756afcd7567,kcore_push,rmat25,hivc,8,7,3,GPU,metaData,1.20468,24514347,17097,10546.33,13670,NA,13311788,19709296,0,0
876cb6ca-900e-4e9b-9c5b-0c2ded0b6bcf,kcore_push,rmat25,iec,1,7,3,GPU,metaData,1,14195004,72246.33,72175.67,9.67,NA,0,9943204,0,0
171805bf-c337-4ae2-acc9-3369306be6f7,kcore_push,rmat25,iec,2,7,3,GPU,metaData,1.74753,25896280,48695.33,44655.67,15293,831.5,2970760,21895121,0,0
6b34409f-ecb7-4f3a-be7d-d3facaf7eb9b,kcore_push,rmat25,iec,4,7,3,GPU,metaData,2.81297,25642175,29866.33,22693,11819.33,NA,6670952,21943622,0,0
3cfac5e6-cc0f-46ce-8468-f120acd04e6e,kcore_push,rmat25,iec,8,7,3,GPU,metaData,4.13997,26208272,16441.33,12254.67,12687.67,NA,11001480,20389940,0,0
fde4c964-919f-4f6d-a2b2-9f6a6f13567e,kcore_push,rmat25,oec,1,7,3,GPU,metaData,1,32142386,72195.33,72118.67,9,NA,0,27884991,0,0
80a927a4-1653-4fdb-a3dc-5cab90041d07,kcore_push,rmat25,oec,2,7,3,GPU,metaData,1.74753,26167679,46138,42014.67,13593.33,NA,2970760,22226390,0,0
8a47af1e-1e04-4b47-8ce1-7da794322531,kcore_push,rmat25,oec,4,7,3,GPU,metaData,2.81297,56689615,27418,22470.33,12832.33,NA,6670952,51854919,0,0
a81eb4b7-3c8d-4e81-a475-2e291c074afc,kcore_push,rmat25,oec,8,7,3,GPU,metaData,4.13997,27536869,16386.67,12167.33,12701.33,NA,11001480,21611669,0,0
cd9b4494-66a3-4fd4-bb9f-2bd8ee811f5d,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,1,5530633,6769.33,6722,5.67,NA,0,4822400,0,0
d70f6b13-261c-41d3-b119-756a018d7e80,kcore_push,road-USA,cvc,2,7,2,GPU,metaData,1.03475,5623775,6362.67,3517,2759.67,NA,3328780,4759958,0,0
c4718ec4-4bf1-4822-96e3-3ffe2fec888f,kcore_push,road-USA,cvc,4,7,2,GPU,metaData,1.15618,3518172,8110,1919.33,6140.33,2568.75,14960744,1957754,0,0
9a9abd80-2d2f-45c9-ad45-132d6d06392e,kcore_push,road-USA,cvc,8,7,2,GPU,metaData,1.43918,6272906,12677.33,1321.67,11335,NA,42068988,1688384,0,0
7d5fa874-ed43-4859-84a8-1f1930f377f9,kcore_push,road-USA,hivc,1,7,2,GPU,metaData,1,5300081,6788.33,6726.33,21.67,NA,0,4607531,0,0
ffa381fa-2722-4add-901f-c0fa86cb22ff,kcore_push,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3165640,7448.67,3800.67,3629.67,NA,6657560,2447166,0,0
09db9a8e-ebc2-4e1a-b866-7e2946e2930c,kcore_push,road-USA,hivc,4,7,2,GPU,metaData,1.12172,3380621,11891,2040.67,9930.33,NA,23318616,1658606,0,0
2edba51a-8721-4733-90ed-e3c5da112c66,kcore_push,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5837518,14056.67,1196.67,12829.67,2769.5,60928136,1118589,0,0
b7fd7e2e-b222-4448-9be8-e09a7a3a8ff9,kcore_push,road-USA,iec,1,7,2,GPU,metaData,1,4488057,6794.33,6737.67,6.67,NA,0,3585388,0,0
46dbc8f4-9eb8-419b-b948-84e86cc1b1cc,kcore_push,road-USA,iec,2,7,2,GPU,metaData,1.03475,2614026,5761.67,3484.33,2245.67,NA,3328780,1885370,0,0
2accdf45-e7a5-4e26-85c0-a0081ce0dcae,kcore_push,road-USA,iec,4,7,2,GPU,metaData,1.12172,3335531,7708,1965,5745.33,NA,11659308,1510725,0,0
610add92-d19c-46ba-98da-ede939595dec,kcore_push,road-USA,iec,8,7,2,GPU,metaData,1.31802,5342244,7571.33,1144.67,6431.67,1983.5,30464068,720103,0,0
a69dbc4c-666e-488d-8f43-6b753aaed485,kcore_push,road-USA,oec,1,7,2,GPU,metaData,1,4139412,6762.33,6716.33,5.33,NA,0,3446743,0,0
914ae9be-f3ee-4585-a71b-a2832568fc24,kcore_push,road-USA,oec,2,7,2,GPU,metaData,1.03475,2510984,5995.67,3773.33,2186.33,NA,3328780,1801358,0,0
5c8b245a-8f49-478d-bca1-e534c01fc849,kcore_push,road-USA,oec,4,7,2,GPU,metaData,1.12172,2745128,7289.33,1961,5299,NA,11659308,1121614,0,0
d1dc2b35-f89b-493c-b3eb-44b5f39fa2a1,kcore_push,road-USA,oec,8,7,2,GPU,metaData,1.31802,5557823,7585.67,1138.67,6460,1692.75,30464068,783928,0,0
fc0a6e21-d2ed-4641-bfc0-23a4515484d1,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,1,7918639,1578277.67,1576596.33,577.33,NA,0,2344096,0,0
bf1c37f5-c996-42b5-a689-74f3949d98b5,pagerank_pull,orkut,cvc,2,7,80,GPU,metaData,1.96911,14586798,1479679,788906,698119.67,NA,897919012,9204660,0,0
7f375972-782d-4f6b-8bc2-bd2fdfc9fd1b,pagerank_pull,orkut,cvc,4,7,80,GPU,metaData,2.95702,10023821,1062857.33,415069,665141,245246.25,1799226120,5186636,0,0
266e2837-c8ef-43bf-8fc2-5ff4520d970f,pagerank_pull,orkut,cvc,8,7,80,GPU,metaData,4.76354,10274171,819456.67,226639.67,602933.67,NA,3470469900,3140983,0,0
300b3024-b508-478b-9919-2ebffb55199d,pagerank_pull,orkut,hivc,1,7,80,GPU,metaData,1,7885613,1578648.33,1577200,522,NA,0,2299015,0,0
f48fd686-00ae-440b-972f-df9a78ffa81e,pagerank_pull,orkut,hivc,2,7,80,GPU,metaData,1.96116,8788314,1543542,887255.33,802987.67,NA,893094992,3304860,0,0
e9764504-7444-478b-afff-7985a6d70d8a,pagerank_pull,orkut,hivc,4,7,80,GPU,metaData,3.28661,8744222,1125590.67,477436,662818.33,NA,2128995680,3649542,0,0
2171cf4b-7fa4-4506-9dcc-fdf7caa17e71,pagerank_pull,orkut,hivc,8,7,80,GPU,metaData,5.52333,9220897,941938.33,269605,691940,NA,4214550620,1613807,0,0
c185a038-2dee-42ff-8254-8a67dda68a0f,pagerank_pull,orkut,iec,1,7,80,GPU,metaData,1,7949527,1578987,1577459.67,529.67,NA,0,2362433,0,0
7f98b6cf-6eb9-49a9-b1c3-c5089cd19508,pagerank_pull,orkut,iec,2,7,80,GPU,metaData,1.96911,7702301,1502663.67,786642.33,715147,NA,897919012,2084488,0,0
39f6a873-766b-45c1-b42e-12a9f2a51467,pagerank_pull,orkut,iec,4,7,80,GPU,metaData,3.34325,8095856,1042463.67,454016.33,703448.33,NA,2174924744,2988874,0,0
2e5947b9-39cc-49c9-b1a7-16cd097092e7,pagerank_pull,orkut,iec,8,7,80,GPU,metaData,5.72394,8409559,859183,285376,618795.67,NA,4387991440,1141087,0,0
40f15590-954e-4345-bb8d-3f777fc99499,pagerank_pull,orkut,oec,1,7,80,GPU,metaData,1,8106309,1578875,1577449.67,493.33,NA,0,2545119,0,0
f29da0cb-ca8b-4c47-aa19-3bdf7c5e2239,pagerank_pull,orkut,oec,2,7,80,GPU,metaData,1.96911,13433777,1151934,629910.67,537199,NA,886062888,9152379,0,0
d6de91a9-e594-4b71-b9c4-201436ea6d14,pagerank_pull,orkut,oec,4,7,80,GPU,metaData,3.34325,11969023,980753.67,375789.67,665738.33,NA,2131959208,7285019,0,0
20765514-19e7-4b97-b976-2868b4d050a4,pagerank_pull,orkut,oec,8,7,80,GPU,metaData,5.72394,11271163,793338.33,212548,613102,NA,4268904680,3941108,0,0
aca3d4c9-edc7-42d7-ba9e-3dac66255a4d,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,1,4648211,445161,443965,426.33,NA,0,2577277,0,0
32eae432-c3fd-435a-8cfb-101472868c69,pagerank_pull,rmat23,cvc,2,7,75,GPU,metaData,1.00017,26769149,452962.33,449539,7240.33,NA,14692,24631252,0,0
3c05eaa1-457f-474b-8cbd-82d0058d6315,pagerank_pull,rmat23,cvc,4,7,75,GPU,metaData,1.65133,13284113,280775.33,226623.67,125133.33,169546,44258476,10833067,0,0
818ab544-68f3-45f0-bf78-83266f3e1ff6,pagerank_pull,rmat23,cvc,8,7,75,GPU,metaData,1.65749,17630249,282003.33,188205.33,152412.67,165524,44777868,12085674,0,0
4f551682-0a61-4f03-a6d3-678e98a015c7,pagerank_pull,rmat23,hivc,1,7,75,GPU,metaData,1,4195676,444471,443371,396.67,NA,0,2135085,0,0
bcd4ebff-cd2e-4071-8c4d-726e6584ec42,pagerank_pull,rmat23,hivc,2,7,75,GPU,metaData,1.00797,3305838,273823.33,258490.67,81555.67,NA,667688,1807363,0,0
47135906-a468-4a25-a8a7-8f8959fad4e7,pagerank_pull,rmat23,hivc,4,7,75,GPU,metaData,1.01803,4510702,175988.67,131733.67,85450.33,NA,1505468,2211460,0,0
f809685d-996f-4880-b21d-98f5dffdd488,pagerank_pull,rmat23,hivc,8,7,75,GPU,metaData,1.03311,6157550,150053.33,74310.33,96319.33,NA,2762664,1067974,0,0
f3c16bca-8c80-4b08-bd5c-36fb9149764e,pagerank_pull,rmat23,iec,1,7,75,GPU,metaData,1,4720855,450229.67,449116.33,390,NA,0,2656367,0,0
84245058-6cf0-4426-9c63-0831cf1c2cd0,pagerank_pull,rmat23,iec,2,7,75,GPU,metaData,1.00794,2717882,266379,263951,6738.67,NA,663284,1216606,0,0
cf9a37be-fd8f-48f9-a9a1-191e04e4433d,pagerank_pull,rmat23,iec,4,7,75,GPU,metaData,1.01796,3327377,134449,130502,30164.67,NA,1490620,1449241,0,0
9f9b40a6-bb9c-4e29-8d93-18872171df74,pagerank_pull,rmat23,iec,8,7,75,GPU,metaData,1.033,5465524,106670,73923,44495.33,NA,2727568,615563,0,0
6624d532-2390-4e98-8c66-ec3d3385a602,pagerank_pull,rmat23,oec,1,7,75,GPU,metaData,1,4109688,443838.33,442677.67,405,NA,0,2058350,0,0
86f362b7-4b21-4060-ab47-2a6ff8f2fd62,pagerank_pull,rmat23,oec,2,7,75,GPU,metaData,1.64784,16570406,379906,250542.67,128056.67,153682.75,43981588,14463795,0,0
f3c5b240-540b-433b-a437-3c7a3e7495eb,pagerank_pull,rmat23,oec,4,7,75,GPU,metaData,2.64745,14114032,312771.67,162475.33,147700,NA,113554820,10900210,0,0
d88411c4-0452-4063-81b8-6fab836bbbf7,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,1,14445335,1424119.33,1422607.67,552.33,NA,0,8241127,0,0
5369ab68-ef7f-4857-8f99-5f96b969eade,pagerank_pull,rmat25,cvc,2,7,79,GPU,metaData,1.00902,85241646,796290,780553.33,536978,NA,2515856,81158626,0,0
c5bf7435-228d-48be-b870-fe5561766e9a,pagerank_pull,rmat25,cvc,4,7,79,GPU,metaData,1.73323,47506480,474573.33,344055.67,285902.67,12226,199779312,43953786,0,0
028dc68d-2daa-4d6e-a563-99ba998bcd9e,pagerank_pull,rmat25,cvc,8,7,79,GPU,metaData,1.7463,41203000,336649.33,182224.67,235761.67,NA,203440976,35284641,0,0
9b2c88e5-23a6-48bc-9b2c-3ec85f7538f2,pagerank_pull,rmat25,hivc,1,7,79,GPU,metaData,1,12997460,1423013,1421485.67,636,NA,0,6732362,0,0
0adce8d1-ddfa-4595-8d64-f5224b625713,pagerank_pull,rmat25,hivc,2,7,79,GPU,metaData,1.0101,11639401,524640.33,507137.67,46375.67,NA,2966072,8805829,0,0
59156243-6c8c-4ffb-927e-3198a1d7a7c9,pagerank_pull,rmat25,hivc,4,7,79,GPU,metaData,1.02338,7502955,314066,271758,79399,NA,6945928,4674751,0,0
e587854c-f27c-4145-ad51-7225624e70e0,pagerank_pull,rmat25,hivc,8,7,79,GPU,metaData,1.04005,8586304,248134.33,154393.67,126291.33,NA,11999968,3144349,0,0
ef43ff3a-033c-424c-914d-ac77a6ece603,pagerank_pull,rmat25,iec,1,7,79,GPU,metaData,1,14075622,1423270.33,1421633.67,637.67,NA,0,7814485,0,0
dde31ab3-fb45-4e7b-b947-63b2595200d3,pagerank_pull,rmat25,iec,2,7,79,GPU,metaData,1.0101,6797831,483420,472164,10960.33,NA,2813944,4081238,0,0
86b4bfea-5066-425c-ad1c-203866f65fa7,pagerank_pull,rmat25,iec,4,7,79,GPU,metaData,1.02338,5986581,259714,234775.67,25317,NA,6531376,3007488,0,0
5be31526-e8a9-4516-a0cb-1656f4832655,pagerank_pull,rmat25,iec,8,7,79,GPU,metaData,1.04005,6707620,175659,119318.33,56057.67,NA,11220424,1445189,0,0
2b2f3d56-dc63-4388-b838-329e3f62d034,pagerank_pull,rmat25,oec,1,7,79,GPU,metaData,1,14014235,1422628,1421081.33,632.33,NA,0,7728234,0,0
cb2c9d82-cc70-4cbd-9803-a1cacbf116c4,pagerank_pull,rmat25,oec,2,7,79,GPU,metaData,1.72342,60764319,1374902,845909.67,681747.33,NA,198205576,54294687,0,0
7ae4be8e-1e6e-4e0b-90f0-36f148274806,pagerank_pull,rmat25,oec,4,7,79,GPU,metaData,2.57782,50984659,899864.33,448561.67,581297,NA,428839280,45515179,0,0
2bbda8ab-6049-43d2-b500-bbe13c903b88,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,1,5514154,458270.67,456975,466,NA,0,3538460,0,0
756fa129-5850-4376-bfbf-cfcf7c7c5f8b,pagerank_pull,road-USA,cvc,2,7,77,GPU,metaData,1.03475,5136986,361032.33,236534.67,122021.33,NA,243616644,3349311,0,0
a232c5fd-ac54-4479-bcc2-34abf9a8a2a6,pagerank_pull,road-USA,cvc,4,7,77,GPU,metaData,1.15618,6038633,663152.33,134498.67,526267.33,NA,1094103876,2448411,0,0
e98f1ae8-7b18-4b43-9e48-c42f8855bad1,pagerank_pull,road-USA,cvc,8,7,77,GPU,metaData,1.35262,7932562,492338.33,76518.67,413022.67,NA,2471079132,1860248,0,0
bce42979-b975-4c13-802f-211f90c6280d,pagerank_pull,road-USA,hivc,1,7,77,GPU,metaData,1,5080601,458471.33,457141,476.33,NA,0,3033866,0,0
00e7575a-1eed-41e8-98e7-b040f36859ac,pagerank_pull,road-USA,hivc,2,7,77,GPU,metaData,1.03475,4024528,374867,239287.67,135266,NA,243617260,2240790,0,0
6d9fbe82-bb1d-4f45-8e40-397efb1e2d94,pagerank_pull,road-USA,hivc,4,7,77,GPU,metaData,1.12172,4636463,517820,128343,386633,NA,853921132,1502426,0,0
1f1f4ca5-10c1-47fe-b4df-d0b28fe66db8,pagerank_pull,road-USA,hivc,8,7,77,GPU,metaData,1.31802,7308278,542321.67,73335.33,463288,163710.5,2230106128,1054206,0,0
431493a0-995d-44f8-98a6-d702b430249c,pagerank_pull,road-USA,iec,1,7,77,GPU,metaData,1,4974697,457038.67,455766.67,452,NA,0,2979716,0,0
613deb01-918e-4c36-bb97-6a2e9d5dc54d,pagerank_pull,road-USA,iec,2,7,77,GPU,metaData,1.03475,3516827,360080.67,235478,123964,NA,243616644,1771316,0,0
13f11627-4b63-47dc-8969-d5b63242b34c,pagerank_pull,road-USA,iec,4,7,77,GPU,metaData,1.12172,4969596,498082,127480.33,368989.67,NA,853917436,1888345,0,0
032bd01b-a7f3-439b-80ff-ce778caeade1,pagerank_pull,road-USA,iec,8,7,77,GPU,metaData,1.31802,8238468,486436.33,71644.67,410434.67,156963.5,2230088880,2054583,0,0
27b80f9c-343b-4281-bfb1-f98b8b0fb84b,pagerank_pull,road-USA,oec,1,7,77,GPU,metaData,1,5668046,457264.67,456016.33,443.33,NA,0,3666970,0,0
4a46f6ee-f385-4e08-8b4a-4900712b330c,pagerank_pull,road-USA,oec,2,7,77,GPU,metaData,1.03475,3546549,261191,136462.33,123430,NA,242081372,2113456,0,0
1046eddb-06b9-45b5-a211-0a644f1eaee2,pagerank_pull,road-USA,oec,4,7,77,GPU,metaData,1.12172,3660247,350242,77976.33,251533.33,124137.25,849174056,1074476,0,0
a2c6eabf-2b40-4d3f-b0d0-0ae833d1757f,sssp_push,orkut,cvc,1,7,16.33,GPU,metaData,1,5410890,57562.67,57285.67,28.67,NA,0,4038115,0,0
96efd673-dbdf-4c65-ad14-96a4a988ffae,sssp_push,orkut,cvc,2,7,18,GPU,metaData,1.96911,7544796,78942.67,39445.67,39392.33,NA,47473500,6135820,0,0
b04bfde1-f92b-4563-88fd-d70476bfcbf8,sssp_push,orkut,cvc,4,7,19,GPU,metaData,2.95702,6808228,85126.33,22573,70199.33,NA,112399012,4728012,0,0
5f67b49c-ab7e-4db7-80b5-425ebdc6dd89,sssp_push,orkut,cvc,8,7,20,GPU,metaData,4.31987,7392838,62761.67,13406.33,48872.67,NA,191971012,2519330,0,0
abff3f04-1dd9-4a89-b4be-3a719acaca38,sssp_push,orkut,hivc,1,7,17,GPU,metaData,1,2633820,57343.67,57123,69,27.75,0,1620236,0,0
9b2e4355-dc4e-410d-8a7d-1d91d8229a01,sssp_push,orkut,hivc,2,7,18.67,GPU,metaData,1.96116,13422656,70455.67,36347,45832,5187.75,48814136,12386993,0,0
297ebf68-ff5f-4774-88e4-acbc079a174a,sssp_push,orkut,hivc,4,7,19,GPU,metaData,3.28661,8453776,67739,21172,49495.33,4081.5,122728872,6499920,0,0
9f51865e-2745-48db-a555-8a18aa88fd33,sssp_push,orkut,hivc,8,7,19,GPU,metaData,5.52333,10414438,78083.33,11055.33,63483,13050.5,252021708,5369617,0,0
44919702-5c61-4efd-9516-3b5858a71178,sssp_push,orkut,iec,1,7,16.67,GPU,metaData,1,4452718,57567.33,57282,28.33,NA,0,3066595,0,0
fdb69ce1-63ad-4ffa-8890-ddd87ffc9657,sssp_push,orkut,iec,1,7,15.67,GPU,metaData,1,4710418,57152.67,56973.33,41,29.25,0,3695638,0,0
e7d952a5-a8e1-465e-9fdd-d4f4e0b4122e,sssp_push,orkut,iec,2,7,19,GPU,metaData,1.96911,8955559,72580,35649,47279.33,15045.5,49209108,7832907,0,0
02d57153-7acc-481e-87b5-dd319e6928da,sssp_push,orkut,iec,4,7,19,GPU,metaData,3.34325,10002755,59879.67,20237,42033.67,5005,128502992,7964294,0,0
3d3ed36d-d2e5-46aa-b203-4a42ae03511f,sssp_push,orkut,iec,8,7,19,GPU,metaData,5.72394,9631414,66086,12396.33,50511,13106.5,269898956,4688750,0,0
e01fd3ab-f5e1-4fb9-8d78-4b3ee93b9815,sssp_push,orkut,oec,1,7,17,GPU,metaData,1,4527349,57652,57440.67,25,NA,0,3120544,0,0
1710e0c3-6167-4daf-84cd-4ea9d10dbc8d,sssp_push,orkut,oec,2,7,18,GPU,metaData,1.96911,3910144,75279,39320.67,35946.33,NA,47937572,2689452,0,0
bbdb2274-264d-43ab-a4ed-f6466f6323ae,sssp_push,orkut,oec,4,7,19,GPU,metaData,3.34325,6877276,78718,28958.67,50212.33,NA,125213460,4687413,0,0
f94a6424-a244-4e3d-adaf-24cb51651de8,sssp_push,orkut,oec,8,7,20,GPU,metaData,5.72394,6668265,73247.33,17715,53422,NA,254382548,1709961,0,0
6cc66df9-7a34-4115-9041-bd15fcf2a741,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,1,4557880,397.33,339.67,11.67,25.5,0,3646616,0,0
ebec6769-a2bd-418e-99ed-869c8735e0f8,sssp_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,10049685,759,354.33,533,75.75,8,8978410,0,0
65abdf14-4238-45d8-a1a8-b24ede9d8150,sssp_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,7408704,957.33,326.33,691.33,185,40,5780233,0,0
f0522806-321a-4ca6-a717-ba803f0e6eef,sssp_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,11933925,890.67,316.67,695.33,105,144,7178236,0,0
a6fa3c2b-ee91-497b-a27b-69862db6d41c,sssp_push,rmat23,hivc,1,7,2,GPU,metaData,1,2897066,385,334,11.33,19.75,0,2274988,0,0
35c28ee7-6a26-4e1b-8c3f-8e3be4dfd94e,sssp_push,rmat23,hivc,2,7,2,GPU,metaData,1.00797,6188829,765.67,315.67,527.33,48,32,5441145,0,0
7f293e52-b1cd-4325-8a03-5f945fd5e57a,sssp_push,rmat23,hivc,4,7,2,GPU,metaData,1.01803,5168207,1369.33,266.67,1147,62.75,192,3041408,0,0
8c8f65d3-cd2e-4e5c-81b5-dd26d7763afe,sssp_push,rmat23,hivc,8,7,2,GPU,metaData,1.03311,6263287,2253,218.33,2049.67,88.25,736,1675093,0,0
bcf3a74b-403c-4c3a-be0a-28269bea3020,sssp_push,rmat23,iec,1,7,2,GPU,metaData,1,5321446,565.33,443,26.33,105.75,0,3541588,0,0
d8afe152-c4f5-4d5b-9356-b223818fa017,sssp_push,rmat23,iec,2,7,2,GPU,metaData,1.00794,4936605,479.33,299,209.67,81.25,8,4176877,0,0
49326ac5-d2e7-459a-ad83-7bb2201e3189,sssp_push,rmat23,iec,4,7,2,GPU,metaData,1.01796,4158516,699.67,262.67,501.67,85.25,48,2563128,0,0
9f886a0e-8407-475d-b574-cebb777a7db7,sssp_push,rmat23,iec,8,7,2,GPU,metaData,1.033,5973007,1228.67,218.67,1033.67,228.75,224,1483933,0,0
87ddf230-65bd-4ec9-8614-9f1737594199,sssp_push,rmat23,oec,1,7,2,GPU,metaData,1,3671598,387.67,329,12.67,23.5,0,2852071,0,0
eacb5204-19d3-445a-9fe5-1758f68abaf1,sssp_push,rmat23,oec,2,7,2,GPU,metaData,1.64784,7335198,718.33,332,506.33,74,8,6585714,0,0
5abdb4b5-36e4-48ef-b778-2afea082a179,sssp_push,rmat23,oec,4,7,2,GPU,metaData,2.64745,7505189,820.33,344.67,628.33,134.75,48,5508445,0,0
a222315d-d88a-4c39-aa57-643bc24d66c1,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,1,12889418,142589,142489,14,NA,0,9594486,0,0
8130fb07-dd40-44d3-831e-d1b2669d5e68,sssp_push,rmat25,cvc,2,7,6,GPU,metaData,1.72342,44657086,408712.33,75246,333390.67,NA,126404964,40413646,0,0
e8bb4c6f-3520-40f8-a3c2-56f46d1db735,sssp_push,rmat25,cvc,4,7,6,GPU,metaData,1.73323,88935632,190667.33,44292.33,168265.67,NA,128126676,84765786,0,0
b36e7c38-967a-4d8e-9e1d-9c191048b34e,sssp_push,rmat25,cvc,8,7,6,GPU,metaData,2.58792,46139921,89663.33,31896,71066.67,12762.25,247978224,40822630,0,0
8af4a74e-e10c-45f5-977a-357e272199b7,sssp_push,rmat25,hivc,1,7,6,GPU,metaData,1,26363789,142356.67,142242.67,16.67,NA,0,23362938,0,0
35dae0da-9117-41be-96a4-588d5da43a20,sssp_push,rmat25,hivc,2,7,6,GPU,metaData,1.0101,18059845,39834.33,36907,3661,NA,1986700,16150442,0,0
aaa77068-3a88-4c04-b38d-07d24fcf1bbb,sssp_push,rmat25,hivc,4,7,6,GPU,metaData,1.02338,11220646,22123.33,17447,5071,NA,4455168,9048629,0,0
401b86b7-4dac-4a47-ad64-507761b519f5,sssp_push,rmat25,hivc,8,7,6,GPU,metaData,1.04005,10570758,17642.67,8940.67,9607.67,NA,7338856,5668374,0,0
11f9e50f-112a-405e-8d2f-960c9eef8397,sssp_push,rmat25,iec,1,7,6,GPU,metaData,1,13525225,142678.33,142580,14.67,NA,0,10297217,0,0
d950d627-fe2f-4e59-bd96-abe9fb7edb67,sssp_push,rmat25,iec,2,7,6,GPU,metaData,1.0101,15740022,33551.33,30724.67,2758.33,NA,1948216,13933168,0,0
f7f9324d-3be2-4b26-92b3-91b1bf6e737d,sssp_push,rmat25,iec,4,7,6,GPU,metaData,1.02338,11305294,17834.67,14545,3160.33,NA,4400924,9149129,0,0
61d24b4b-4d3d-4884-8084-3f9fe394a7b8,sssp_push,rmat25,iec,8,7,6,GPU,metaData,1.04005,10083112,12403.33,7005.67,5214.67,NA,7281600,5245349,0,0
0eb9e96f-b63f-4100-b84f-376bf0c2fa0e,sssp_push,rmat25,oec,1,7,6,GPU,metaData,1,14728267,142514,142405,15.33,NA,0,11399375,0,0
cb383a23-df66-4c4b-b377-b1ad06c843be,sssp_push,rmat25,oec,4,7,6,GPU,metaData,2.57782,28703543,345513.67,71585.67,301761.67,NA,246027044,24469408,0,0
afc99b70-a11e-42b1-b46a-09ff84688dc5,sssp_push,road-USA,cvc,1,7,7784,GPU,metaData,1,30978285,8904844.33,8818311,7960,NA,0,3574997,0,0
863f107d-ebdf-4333-9c92-e0b991f0d54d,sssp_push,road-USA,cvc,2,7,8260.67,GPU,metaData,1.03475,27224540,7455662,4692720.33,2714500.67,138208.75,2453558176,3077688,0,0
0cd47c4a-2ea7-4369-816f-1210223c0bad,sssp_push,road-USA,cvc,4,7,8363.33,GPU,metaData,1.15618,37071751,11100184,3154183,7721834.67,2328546.25,12664398536,2235674,0,0
2703c961-01e9-41a6-94e4-743b72290a8f,sssp_push,road-USA,cvc,8,7,8664.33,GPU,metaData,1.43918,58956123,17514366.67,2707667.67,13909135.33,NA,46845042304,1729720,0,0
d4892419-c7ce-4235-88c2-a1b2666226fe,sssp_push,road-USA,hivc,1,7,7780.33,GPU,metaData,1,30517719,8901969.67,8815320,8082.67,NA,0,3082658,0,0
a67af3ce-5105-497c-9ceb-d52355f3e74f,sssp_push,road-USA,hivc,2,7,8037.67,GPU,metaData,1.03475,30641715,8889072.33,5315894,3576444.67,NA,2562937256,3296210,0,0
95630fee-3699-4e0e-9d12-9f68bd68c1a2,sssp_push,road-USA,hivc,4,7,8163.33,GPU,metaData,1.12172,40463612,12334334.67,3346276,8746110.67,NA,9690741588,1898810,0,0
e8b641c7-f313-40ca-9cc1-b58ec67fecc3,sssp_push,road-USA,hivc,8,7,8390.33,GPU,metaData,1.31802,69334292,21187637.67,2227311.33,17648519.67,2654421.25,34476780808,1237808,0,0
e23ae329-4927-4bda-b21c-a5f53e1e7405,sssp_push,road-USA,iec,1,7,7780.33,GPU,metaData,1,30649163,8901634.33,8814052,8233,NA,0,3190943,0,0
22eaae7e-bed0-49e8-a892-de553bd710fd,sssp_push,road-USA,iec,2,7,8030,GPU,metaData,1.03475,28581066,8252129.67,5376165.67,2766456.33,NA,2558662956,3041857,0,0
c641dc4a-bb06-427e-acdc-d902a98d822f,sssp_push,road-USA,iec,4,7,8157.33,GPU,metaData,1.12172,32430807,9716454,3337218.33,6123176,NA,9675862744,1681082,0,0
8016c39e-8222-4102-a44b-e741be703ccc,sssp_push,road-USA,iec,8,7,8386.67,GPU,metaData,1.31802,53155526,15645781,2214483.33,12270575.33,2574722.75,34475438596,1589302,0,0
f82600bb-0e0b-4f79-a27b-e8f04dcd5454,sssp_push,road-USA,oec,1,7,7787.33,GPU,metaData,1,30738950,8905281.67,8815783.67,8157.67,NA,0,3279425,0,0
ae1d424b-6da1-489c-a6ce-57e2ea512989,sssp_push,road-USA,oec,2,7,8255,GPU,metaData,1.03475,28849752,8415455,5193211,3144905,NA,2458328140,2649610,0,0
be325540-1b20-4427-9fc6-c43cc8eeacfc,sssp_push,road-USA,oec,4,7,8343.67,GPU,metaData,1.12172,31330059,9298790,3039237.33,6128125.33,NA,8915145528,1850561,0,0
27bd0bb1-2ffe-45bb-9cdc-c6c94fef7335,sssp_push,road-USA,oec,8,7,8632.33,GPU,metaData,1.31802,51656708,15231428,1950629.67,12189316.33,2544761,31172403480,1357472,0,0


==> results_csv/irgl_lb_sync_pascal.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
f1afaf53-bf59-46b9-829d-f3033ab938ee,bfs_push,rmat26,cvc,16,7,5,GPU,metaData,2.86028,44485617,131375.33,31198.67,118062,NA,515558236,43230272,0,0
26a1cac3-e4fe-4870-a4bb-5f4311504be0,bfs_push,rmat27,cvc,16,7,5,GPU,metaData,2.82493,89762075,377528,62768,334251,NA,1016165628,87224205,0,0
03ca7d42-e450-4979-a0ba-fbc563ffcacf,bfs_push,twitter40,cvc,16,7,14,GPU,metaData,4.34368,10376001,211101,75023.67,164128.67,NA,583244092,8537789,0,0
56b09087-d139-47c7-9b04-db115128fbd9,bfs_push,uk2007,cvc,16,7,117,GPU,metaData,1.21954,8837853,280628.33,143968.33,155983.33,NA,122629848,7372250,0,0
232c3599-c142-4cc2-a343-ae186370196b,cc_push,rmat26,cvc,16,7,2,GPU,metaData,4.68281,47544305,255885,100749.67,189204.67,NA,1680646400,45735255,0,0
7a2c9807-28fe-4436-a39f-d00e25955b8e,cc_push,rmat27,cvc,16,7,2,GPU,metaData,4.66941,103417297,651166,202886,510299,NA,3378266152,99164634,0,0
7324d4cb-e2ac-4eba-af60-1635785ec85a,cc_push,twitter40,cvc,16,7,2,GPU,metaData,5.52979,10420197,178134,98050,86509.67,NA,1158032792,9063557,0,0
91da4d31-25b6-4e86-9db7-b3622547fd31,cc_push,uk2007,cvc,16,7,2,GPU,metaData,1.38801,12995059,175201,155347.67,35447.33,NA,294671376,11553376,0,0
a27ae4e6-c3c5-412c-8aa8-d5810e40fc34,kcore_pull,rmat26,cvc,16,7,3,GPU,metaData,4.68281,48206082,113931.67,93266,46423.33,NA,41737100,46386958,0,0
cae5d092-7373-48e3-be19-92db62e36313,kcore_pull,rmat27,cvc,16,7,3,GPU,metaData,4.66941,100009437,243970.33,200428,101474.67,NA,72186924,95693577,0,0
f845ba3f-1873-4cb7-a39d-86acd26fa398,kcore_pull,twitter40,cvc,16,7,15,GPU,metaData,5.52979,12370771,415115.33,349803,201903.33,NA,433179064,9877818,0,0
14069c10-f626-403b-b27c-e6881868d399,kcore_pull,uk2007,cvc,16,7,42,GPU,metaData,1.38801,15806661,1559062,1490756.67,647238.67,NA,50570688,10181393,0,0
20979b80-1d79-4a1b-b62f-eac3bfe2da95,kcore_push,rmat26,cvc,16,7,3,GPU,metaData,4.68281,44743178,48586.33,41696.33,38271.67,NA,30035768,42697353,0,0
607f9120-91fa-44ec-bee4-33955852ccfd,kcore_push,rmat27,cvc,16,7,3,GPU,metaData,4.66941,110450498,96327.67,82858.33,73058.67,NA,50091504,105929186,0,0
43d86047-9363-49c5-bb4d-8275ca302782,kcore_push,twitter40,cvc,16,7,15,GPU,metaData,5.52979,10862540,224104,55834,153092.33,NA,1311129400,8737124,0,0
e3c9ffd5-e126-4bdf-8c46-c3ae3cc975af,kcore_push,uk2007,cvc,16,7,42,GPU,metaData,1.38801,12869307,154018.33,86021.33,78653,NA,307661892,11188907,0,0
42bf7c30-f50a-4db3-b9ee-9563dd417552,pagerank_pull,rmat27,cvc,16,7,75,GPU,metaData,2.82493,122427480,3344847,2833636.67,1525039.33,NA,1982395584,110665372,0,0
0fe2cde9-fda4-47f8-a095-9ac047adbfe4,pagerank_pull,twitter40,cvc,16,7,109,GPU,metaData,4.34368,66809674,15595540.67,5639751,12933738.33,NA,40835064280,17873554,0,0
aba2f228-7570-4d53-8db9-eca5ced11e48,pagerank_pull,uk2007,cvc,16,7,141,GPU,metaData,1.21954,29335200,6647676.33,6040306.67,924489.67,NA,4363330708,8659973,0,0
b2b326e0-e9d5-4efa-9bcc-82430f026105,sssp_push,rmat26,cvc,16,7,6,GPU,metaData,2.86028,51329592,171615,37575,153744,NA,555887304,49784890,0,0
38c239a1-f874-471e-b872-c5ccd8782834,sssp_push,rmat27,cvc,16,7,6,GPU,metaData,2.82493,96720810,374855.67,76263.33,316661.67,NA,1071875444,93646122,0,0
2fd57f45-6bea-4d4c-89b0-6e0df11e416a,sssp_push,twitter40,cvc,16,7,19,GPU,metaData,4.34368,11796859,378220,181664.67,284036.33,NA,1739665296,9732096,0,0
09aa538a-e3f2-46f3-aaf8-1060e2600cb6,sssp_push,uk2007,cvc,16,7,172,GPU,metaData,1.21954,11826283,854709,554824.67,365762,NA,956711048,8345398,0,0


==> results_csv/irgl_lb_sync_volta.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
00872fb1-e29c-4c5e-87a4-aa9408067e9c,bfs_push,orkut,cvc,1,7,8,GPU,metaData,1,2919022,16452.33,16313.67,31.33,47.5,0,2114416,0,0
92c5c99e-117b-406d-9e98-2960c761439e,bfs_push,orkut,cvc,2,7,8,GPU,metaData,1.96911,4355497,19180,9403.33,10095,1019.5,13368560,3537108,0,0
ab8a8eb4-8e44-4eb0-8605-101f99264c59,bfs_push,orkut,cvc,4,7,8,GPU,metaData,2.95702,3666257,19680,4827.33,14169.67,5314,26768840,2043421,0,0
a01b723b-33a8-48f8-b95e-537c99df435d,bfs_push,orkut,cvc,8,7,8,GPU,metaData,4.31987,7462908,18095.33,3197.33,13649.67,4467.5,44990260,2661873,0,0
77662fd7-dc9c-4905-acee-cf1fb0c5626d,bfs_push,orkut,hivc,1,7,8,GPU,metaData,1,4010923,16603.67,16464,30.33,46.25,0,2973417,0,0
9aa3e02b-8d1a-41c9-9ed0-f1e928187483,bfs_push,orkut,hivc,2,7,8,GPU,metaData,1.96116,10973588,21068.33,8665.67,13802.33,2219,13200536,9681113,0,0
f615ceeb-ba53-4c1c-9574-1f011500d3e3,bfs_push,orkut,hivc,4,7,8,GPU,metaData,3.28661,8423767,21217.67,4913.67,16090.67,1167.5,31030732,6752965,0,0
d4e25183-397b-46e7-a370-5f0a8ea72227,bfs_push,orkut,hivc,8,7,8,GPU,metaData,5.52333,9363293,26887.33,3722,22170.67,3412.25,61087324,4542592,0,0
195ca538-70a0-43f0-ac0e-1f5047dd691a,bfs_push,orkut,iec,1,7,8,GPU,metaData,1,2322231,16382.67,16249.33,36,39.5,0,1716632,0,0
c38c7b83-a7ff-4d24-bc95-60cf5b06fe68,bfs_push,orkut,iec,2,7,8,GPU,metaData,1.96911,7852482,18821,8416.67,11354.33,2902.75,13282608,7154417,0,0
f7b36c0b-d785-49b6-af54-9f73316fc08d,bfs_push,orkut,iec,4,7,8,GPU,metaData,3.34325,7625249,17337.33,4826.67,11950,1926.5,31734800,6000355,0,0
0a6daed3-03ac-4e1a-b400-b43e0503149c,bfs_push,orkut,iec,8,7,8,GPU,metaData,5.72394,9513377,21020,3723.33,15784.33,3043.75,63658188,4838407,0,0
2564d53e-ae0c-47c6-ac03-5c3336560089,bfs_push,orkut,oec,1,7,8,GPU,metaData,1,2508282,16344.33,16148.67,31.33,89.5,0,1679375,0,0
4277351b-294f-4920-8ca3-8952f7f478e1,bfs_push,orkut,oec,2,7,8,GPU,metaData,1.96911,3500022,19170,9413.67,9945,990.75,13368560,2707933,0,0
0a2419d6-aaad-4154-b8d3-abb7a4a45802,bfs_push,orkut,oec,4,7,8,GPU,metaData,3.34325,3807889,20600.33,5401.33,14460,3661.25,31835924,2197889,0,0
fe9e0e43-5887-4c99-863b-3874679477e5,bfs_push,orkut,oec,8,7,8,GPU,metaData,5.72394,6003312,22805.67,3692.67,17196,5081.25,63840736,1252507,0,0
83e12104-cd6e-4327-b256-ba88f0a45697,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,1,2858240,446,394.33,13.67,20,0,2220331,0,0
0afc5414-0366-4789-8e10-5d60a2f81e8a,bfs_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,10633044,699.67,394.33,511,55.5,8,9599270,0,0
525aed73-ee68-47b0-80e9-97032a50cb46,bfs_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,9113513,974.67,407,780.33,128.5,40,6468701,0,0
95e5b503-e32a-4568-8afe-9dcc82d6114c,bfs_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,12473406,908.67,397,719.67,101.5,144,7751792,0,0
0982c589-3f90-4fac-95bc-910bc532cc41,bfs_push,rmat23,hivc,1,7,2,GPU,metaData,1,2759606,452,397.33,13.67,22.75,0,2203409,0,0
b1fab690-2c00-4885-b38b-4567acf51e55,bfs_push,rmat23,hivc,2,7,2,GPU,metaData,1.00797,5007501,796,361,581.67,45.25,32,4413942,0,0
b11b7257-9b21-41c6-948f-5d7e02ee27fe,bfs_push,rmat23,hivc,4,7,2,GPU,metaData,1.01803,3843504,1286.33,316.67,1084,48.75,192,1968315,0,0
2e0bcbdb-d993-4a7c-b9c7-68effda0ef86,bfs_push,rmat23,hivc,8,7,2,GPU,metaData,1.03311,6067683,2783,364.67,2552.33,237,736,1567180,0,0
d52ec8a0-1993-4e3d-8fbf-438a459b4c7a,bfs_push,rmat23,iec,1,7,2,GPU,metaData,1,3270779,467,409.67,14,26.5,0,2575250,0,0
87478599-affa-49d5-9e5d-1e34e974de34,bfs_push,rmat23,iec,2,7,2,GPU,metaData,1.00794,3664231,443.67,359,206,64.75,8,3063072,0,0
f2f9a160-98d4-4518-b6a1-e791ee653636,bfs_push,rmat23,iec,4,7,2,GPU,metaData,1.01796,3146677,655.67,316,475.67,67.5,48,1649990,0,0
d58d50eb-d7da-4ab6-a746-7f023a4b81ae,bfs_push,rmat23,iec,8,7,2,GPU,metaData,1.033,6022350,1236.33,305.33,1051.67,231,224,1580578,0,0
6022d1a4-a31b-4e4f-9c82-b26a6201c965,bfs_push,rmat23,oec,1,7,2,GPU,metaData,1,2903134,462,408.67,13.33,24.25,0,2216368,0,0
7d97f2c1-5352-4393-a656-4f5e6bb72bc6,bfs_push,rmat23,oec,2,7,2,GPU,metaData,1.64784,8909248,1285.67,548.67,825.33,192.75,8,6451516,0,0
d527e0b8-8721-4dfe-9491-e5b151c5dbeb,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,1,10121284,121247,121137,25.67,38.75,0,7963163,0,0
b98e7b75-4c56-45e8-9cc3-b598ed875426,bfs_push,rmat25,cvc,2,7,5,GPU,metaData,1.72342,32869577,276772.33,63249.67,213947.33,30811.5,102263116,30240880,0,0
da3e7112-df50-4f2e-bc2d-7510ba6507be,bfs_push,rmat25,cvc,4,7,5,GPU,metaData,1.73323,31286845,124046.67,37197.67,104991,15396,103462788,28991077,0,0
887c6417-a417-4691-a873-7e4fc444ecc1,bfs_push,rmat25,cvc,8,7,5,GPU,metaData,2.58792,40589768,123498,27343,107148.33,26456.25,220861688,35205758,0,0
a025e699-6cd2-4f92-bcbc-3d003a3fd20f,bfs_push,rmat25,hivc,1,7,5,GPU,metaData,1,9049838,120836.67,120741.33,22.33,34.25,0,7202146,0,0
8dc75048-ab6b-4b9d-9fe4-3471fc24865d,bfs_push,rmat25,hivc,2,7,5,GPU,metaData,1.0101,17596143,26093.33,23303.67,2950,48,1436272,16461033,0,0
389052cf-25bc-4052-89d6-782e022bd2da,bfs_push,rmat25,hivc,4,7,5,GPU,metaData,1.02338,8530460,15206.33,11400.67,3825.67,77.25,3291344,6705491,0,0
044b3f48-8996-4ad6-8d4d-e469567b75a1,bfs_push,rmat25,hivc,8,7,5,GPU,metaData,1.04005,9771978,12885.67,5985.33,6933.33,237.25,5539156,5075101,0,0
5de98055-c404-4fc5-ae27-f04e096eea32,bfs_push,rmat25,iec,1,7,5,GPU,metaData,1,11361508,121240.67,121128,24.67,41.5,0,9344106,0,0
216bd575-d30f-4cd1-b314-59f2932dce7a,bfs_push,rmat25,iec,2,7,5,GPU,metaData,1.0101,13445825,25605.33,23415.67,2228.33,58.75,1398000,12250220,0,0
a23ecc42-5e01-480b-b28d-2ad6c368e847,bfs_push,rmat25,iec,4,7,5,GPU,metaData,1.02338,7455041,13819.67,11433,2455.67,123.75,3237756,5641086,0,0
c17842e9-5030-4542-928c-3074f5b8b823,bfs_push,rmat25,iec,8,7,5,GPU,metaData,1.04005,9058894,10163.67,5939.67,4209.67,381.25,5483300,4354347,0,0
11169994-e131-4752-b012-1f8d5f709fe8,bfs_push,rmat25,oec,1,7,5,GPU,metaData,1,11237586,120889.67,120781,25.33,38.25,0,9348469,0,0
97bb38d8-78dd-4add-a218-4022d4ae3446,bfs_push,rmat25,oec,2,7,5,GPU,metaData,1.72342,20476234,234070.67,63290.67,171171,25397,102263116,18388835,0,0
554d1f85-0fc8-4938-99ae-e82606ab8156,bfs_push,rmat25,oec,4,7,5,GPU,metaData,2.57782,19948927,202145,59196.33,166088.67,36462,219466628,16995521,0,0
bc6f309a-621d-49d1-bd85-7b8e4bc7271c,bfs_push,road-USA,cvc,1,7,6263,GPU,metaData,1,16517586,4223970,4148115.67,17018,20990.5,0,3230216,0,0
a3633239-335d-430c-bdd4-8edd61c6cd4a,bfs_push,road-USA,cvc,2,7,6263,GPU,metaData,1.03475,13485696,3621980.67,2567795.33,977777.33,81793,6939728,2038927,0,0
6b2e286a-15ef-4637-bde3-5b18d7338f42,bfs_push,road-USA,cvc,4,7,6263,GPU,metaData,1.15618,15691908,4184847,1871976.33,2026356.67,481718.5,30855352,1647481,0,0
b1e1c496-2413-4f1b-b1db-b2f8753e3bf1,bfs_push,road-USA,cvc,8,7,6263,GPU,metaData,1.43918,22210694,5153399,1646509.67,3254575.67,418804.25,86680240,2103343,0,0
78755050-e80a-4190-b3e9-763ef31e04b4,bfs_push,road-USA,hivc,1,7,6263,GPU,metaData,1,16657573,4266684,4185071.67,18312.33,23563.75,0,3225639,0,0
1dba6088-0cd2-4df6-bb78-9d4028d440fe,bfs_push,road-USA,hivc,2,7,6263,GPU,metaData,1.03475,15562273,4132763,2572791.33,1499321.67,37051.75,6990264,2602104,0,0
49150884-421a-41ce-bee8-77de5a8af61f,bfs_push,road-USA,hivc,4,7,6263,GPU,metaData,1.12172,22599586,6481413,1882605,4184362,620978.25,24652944,1596114,0,0
dd75c071-a0bf-4fac-8dab-28ecd0cc2095,bfs_push,road-USA,hivc,8,7,6263,GPU,metaData,1.31802,37360602,10578417.67,1558663.67,8485052.67,601126,65354472,1146977,0,0
0056c099-2239-47fd-8230-084094c49a28,bfs_push,road-USA,iec,1,7,6263,GPU,metaData,1,16667655,4265542.67,4186833.67,16680,21759.25,0,3288987,0,0
a879a2ab-d8bc-4a88-afa9-66932f2605f9,bfs_push,road-USA,iec,2,7,6263,GPU,metaData,1.03475,14131128,3561444,2572648,919628.67,47704.5,6940160,2827996,0,0
95853508-9918-4037-bd9c-7655bdb50548,bfs_push,road-USA,iec,4,7,6263,GPU,metaData,1.12172,17948376,4795442,1892840.33,2429421.67,631059.5,24352320,2090446,0,0
37ee4877-f40a-4e37-ab5b-51353b29b82f,bfs_push,road-USA,iec,8,7,6263,GPU,metaData,1.31802,25779793,6492532.67,1544251.67,4401275.67,576114.5,63951560,1535320,0,0
1cb2fabe-281c-46ea-a6cd-8ee4b47c94f9,bfs_push,road-USA,oec,1,7,6263,GPU,metaData,1,16033576,4227040.67,4152479.67,15269.33,19927,0,2800877,0,0
d7d3707a-8b0c-4797-927d-0c38df59444e,bfs_push,road-USA,oec,2,7,6263,GPU,metaData,1.03475,12857975,3492925.33,2519214.67,903283.67,40542.5,6939728,1768037,0,0
89c9e807-99ab-4df8-9a6e-4db719ba37da,bfs_push,road-USA,oec,4,7,6263,GPU,metaData,1.12172,15999482,4418513.67,1728172.33,2270406.67,507239.75,24346944,1237567,0,0
7c274167-4572-43b7-819b-9fa18b252f43,bfs_push,road-USA,oec,8,7,6263,GPU,metaData,1.31802,24244374,6353513.67,1396560.67,4406534.33,539658.25,63940856,676359,0,0
23465c46-4bf7-42ca-948d-1d7011c246c1,cc_push,orkut,cvc,1,7,2,GPU,metaData,1,7647591,35169.67,35108.67,12,27,0,6741685,0,0
ded7e569-c98c-434c-a465-68f6e46ce394,cc_push,orkut,cvc,2,7,2,GPU,metaData,1.96911,4402625,32578,18158.33,15754.67,1395.75,19736772,3629489,0,0
844c60f0-79fb-4ccc-a2af-578145cb7de4,cc_push,orkut,cvc,4,7,2,GPU,metaData,2.95702,4886151,23635.33,9115.33,17417,1834.75,38259732,3205607,0,0
4cf9b001-bf43-4ba4-8d82-c08edd3dc4a1,cc_push,orkut,cvc,8,7,2,GPU,metaData,4.31987,6310621,18386,4166.33,14470.67,2505.75,63409856,1666918,0,0
0d4425ed-c4dc-4609-a2e6-c969e897b9d7,cc_push,orkut,hivc,1,7,2,GPU,metaData,1,6535073,35794,35724.33,30.67,20.25,0,5861263,0,0
0f10c590-06d3-4146-8644-4b42f6f08959,cc_push,orkut,hivc,2,7,2,GPU,metaData,1.96116,4237639,50307,18697,33243,3819.75,40071320,3455694,0,0
64ad541a-b369-476a-b50d-217d58398441,cc_push,orkut,hivc,4,7,2,GPU,metaData,3.28661,3703333,37040.67,10174.67,29703,1132,89476696,2057096,0,0
dcf74217-ec68-4f59-90e9-11a95c8cf48b,cc_push,orkut,hivc,8,7,2,GPU,metaData,5.52333,6528778,32265.67,5705.67,26956,2209,178053480,1653944,0,0
93e01404-d1b1-4587-a91f-a1ffdf775b4f,cc_push,orkut,iec,1,7,2,GPU,metaData,1,3183236,36048.67,35979.33,11.67,50.25,0,2295976,0,0
88368dbd-8bd1-4f17-8154-c5d0a8e21cc6,cc_push,orkut,iec,2,7,2,GPU,metaData,1.96911,3080182,33504.67,18191.33,17053.33,1686.5,12607244,2238434,0,0
a8d89f56-80e8-4673-bb6c-2cb44e678770,cc_push,orkut,iec,4,7,2,GPU,metaData,3.34325,3043726,21912,9937.33,15150.67,2047.25,47388272,1402040,0,0
d69609fe-4a51-47e4-bb89-f22bc4073a10,cc_push,orkut,iec,8,7,2,GPU,metaData,5.72394,5771192,22402.33,5214.33,17725,3792.75,93381740,1060087,0,0
14e30947-f8c9-4fc5-82b2-7ccb55772b3a,cc_push,orkut,oec,1,7,2,GPU,metaData,1,3602440,35481.67,35419.33,11.67,27.25,0,2761389,0,0
ca6bcd0d-0de3-4465-b9d7-6e439e2b82ec,cc_push,orkut,oec,2,7,2,GPU,metaData,1.96911,3038714,33637.67,18273,17055,1310.5,19971136,2184497,0,0
c926097f-0450-484c-8d2e-029573ca1d6e,cc_push,orkut,oec,4,7,2,GPU,metaData,3.34325,3488587,24744.67,10211.67,17526.67,2372,47254404,1859563,0,0
541b7aa5-2771-4962-8081-bc4afac15f7a,cc_push,orkut,oec,8,7,2,GPU,metaData,5.72394,6379088,22579.33,5180.33,17731.33,3948,90651516,1567197,0,0
f1747b1c-bdc4-41ca-8b48-633186e1e773,cc_push,rmat23,cvc,1,7,2,GPU,metaData,1,7288291,32725.67,32673.67,11,19,0,6568186,0,0
c96ff256-586e-40d4-9b76-8ac6e1a474df,cc_push,rmat23,cvc,2,7,2,GPU,metaData,1.74233,7907766,62067.67,18212.67,44952.33,666.75,28939392,6719511,0,0
580e6ca6-c53d-40b2-91ad-d1c49a07da47,cc_push,rmat23,cvc,4,7,2,GPU,metaData,2.48474,9508164,53799,9759.33,47066.33,1923,63955248,7613055,0,0
bb92826d-8016-44de-ad07-dfc5e0653c36,cc_push,rmat23,cvc,8,7,2,GPU,metaData,3.38975,13525000,45856,5858.33,40370,5150.25,124043252,8713155,0,0
ba62a019-8ed0-4da8-981e-0b1be317d92b,cc_push,rmat23,hivc,1,7,2,GPU,metaData,1,8739333,32505,32436.67,30,20,0,7639624,0,0
64ebdd0b-e697-4232-833a-2b1a306ccb38,cc_push,rmat23,hivc,2,7,2,GPU,metaData,1.03655,6634750,29989,28240.33,26027,133,2645008,5763741,0,0
a8daf250-16a3-426a-94d7-eb07648d0208,cc_push,rmat23,hivc,4,7,2,GPU,metaData,1.07271,4694454,19967.67,16631.67,19016.33,247,5301436,3127600,0,0
6f85634c-dd17-4e2b-b8fe-d8c7035af581,cc_push,rmat23,hivc,8,7,2,GPU,metaData,1.11438,7903019,13593.67,8561.67,12436,604,8023748,3459680,0,0
aa67cbca-6514-4f17-8cdb-35d693f03965,cc_push,rmat23,iec,1,7,2,GPU,metaData,1,4589547,33383,33335,11,20,0,3602295,0,0
a07864ac-41a5-49e3-974e-d7b54fd542b2,cc_push,rmat23,iec,2,7,2,GPU,metaData,1.74233,6540390,92338.33,16640.67,76012.33,234.75,27523088,5276544,0,0
117af2eb-b77f-4a0d-bca3-e8d8c2b12560,cc_push,rmat23,iec,8,7,2,GPU,metaData,3.72371,9327425,39838.33,6540.33,35080,7335.25,165633988,4572431,0,0
fef87335-8886-486a-8cc1-a5adc99d5adb,cc_push,rmat23,oec,1,7,2,GPU,metaData,1,4583592,32977.33,32925.67,10.67,22,0,3554805,0,0
204d5c4b-f77c-41e8-b23c-fa5d796369ca,cc_push,rmat23,oec,2,7,2,GPU,metaData,1.74233,5465199,61985,17457.33,45318.33,630.75,25813708,4398152,0,0
4ec41af7-ab45-4414-89e9-9810a71cc77c,cc_push,rmat23,oec,4,7,2,GPU,metaData,2.6397,7484114,44041.33,9581.33,35320,5551.5,87928992,5316462,0,0
4c814016-1cc8-45bd-bce9-923145243719,cc_push,rmat23,oec,8,7,2,GPU,metaData,3.72371,9519234,39684,6793,34948.33,7371.5,165633876,4530102,0,0
fc5088b9-b91b-4f4a-8f23-41c4c6d9694c,cc_push,rmat25,cvc,1,7,2,GPU,metaData,1,37688108,265119.67,265063,12,22.5,0,35131266,0,0
921cb1fe-c338-4a7e-9e80-fcafe602e0b9,cc_push,rmat25,cvc,2,7,2,GPU,metaData,1.74753,34107368,332329.33,147934.67,184307.67,45595.25,103107524,31258158,0,0
f28d44a9-33f3-454d-8732-1867af6b5d99,cc_push,rmat25,cvc,4,7,2,GPU,metaData,2.48875,32526454,215910.33,77417,143763.33,19144.5,288935656,29561535,0,0
b4c00cd3-d7b2-4e5f-95d5-bbc0b490a33b,cc_push,rmat25,cvc,8,7,2,GPU,metaData,3.55354,44942844,145081,68732.67,124878,17655.25,483105760,39219448,0,0
d586dde1-7fc5-4303-9d77-da76d5f0551a,cc_push,rmat25,hivc,1,7,2,GPU,metaData,1,34055913,265344.33,265265,31,23.25,0,31269087,0,0
020208b0-1ddb-49fa-97dd-0d188f40134c,cc_push,rmat25,hivc,2,7,2,GPU,metaData,1.09895,31161805,178245.33,165397,75057.67,175.25,23515280,29220311,0,0
65f96f40-b18e-492b-aba1-80aa7b64d225,cc_push,rmat25,hivc,4,7,2,GPU,metaData,1.1634,21804800,102875.33,86904,56540.33,1261.25,59105680,19543688,0,0
88740386-d0a4-41b1-876b-4d14d798a7b8,cc_push,rmat25,hivc,8,7,2,GPU,metaData,1.20468,24822737,52052.33,38520.33,46694.33,2016.75,86141588,20041378,0,0
5e36adc9-e566-4354-90df-45b5b6022813,cc_push,rmat25,iec,1,7,2,GPU,metaData,1,14433150,264894.67,264834,11.67,24.25,0,11146654,0,0
2e397c72-5a19-486e-bf88-0ff7aea6c35c,cc_push,rmat25,iec,2,7,2,GPU,metaData,1.74753,24579784,523663.33,147777.67,375801,93299.25,103077884,20575152,0,0
e5ee91a7-b77d-477b-abb2-5fbf358dc028,cc_push,rmat25,iec,4,7,2,GPU,metaData,2.81297,21878055,232407,114069.67,167042.67,20727,312297144,18685423,0,0
3a3ed9a5-536a-47a9-a66d-bbc6f09fd0db,cc_push,rmat25,iec,8,7,2,GPU,metaData,4.13997,26223144,158763.33,86988.33,123419.33,26218.75,605126668,20513081,0,0
2000eba3-eb02-41b0-b84c-2e6d06b07f0e,cc_push,rmat25,oec,1,7,2,GPU,metaData,1,18860553,266738.67,266661,15.33,29.25,0,15246603,0,0
66d2a90d-134e-4f9b-9e13-4496d21f1c03,cc_push,rmat25,oec,2,7,2,GPU,metaData,1.74753,33412294,526932.67,147787,379060.67,92454,103093764,28905245,0,0
c521bcc7-0613-4902-b03b-394b32e6b9ee,cc_push,rmat25,oec,4,7,2,GPU,metaData,2.81297,21479911,232517,113266.33,167939.67,19526.75,312235048,18331260,0,0
c420f331-62f9-4413-b699-b9ff5ed53864,cc_push,rmat25,oec,8,7,2,GPU,metaData,4.13997,25946974,171640.33,86920.67,129176,30768.25,603410772,20106554,0,0
2e816d46-8756-4f80-93fe-39089bea1c13,cc_push,road-USA,cvc,1,7,2,GPU,metaData,1,5172243,18262,18211.33,11.33,20.25,0,4601891,0,0
4ded4ebc-0411-4778-9a6d-da30174a9d13,cc_push,road-USA,cvc,1,7,2,GPU,metaData,1,6260725,18245.33,18204,10.67,11,0,5460018,0,0
afe8a764-6f32-40b0-a4f6-24258fdada54,cc_push,road-USA,cvc,2,7,2,GPU,metaData,1.03475,3420676,13792.67,9978.67,3797.67,385.25,3195716,2715122,0,0
6fdd3e89-cb2d-4be9-bd18-59892bd7fb52,cc_push,road-USA,cvc,4,7,2,GPU,metaData,1.15618,3999293,14716.67,5298,9751.33,1092.75,17708744,2471020,0,0
05f710bf-37f9-4470-b78f-a6df4b6f52bf,cc_push,road-USA,cvc,8,7,2,GPU,metaData,1.43918,7205569,20140,3003,17119.33,3041.75,49175472,2393900,0,0
5fcb30d5-f6bf-44d3-9e05-3a477a18a37e,cc_push,road-USA,hivc,1,7,2,GPU,metaData,1,4081317,18396,18329,29.33,19,0,3510677,0,0
fbec1d03-6cae-4be7-8c10-2999d8b730e2,cc_push,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3487074,15338.67,9254.67,6031.33,300.75,7491124,2787067,0,0
3c5e48d0-6454-4103-b72f-b3429baf9fec,cc_push,road-USA,hivc,4,7,2,GPU,metaData,1.12172,3135792,16206,4869.33,11400,963,24400492,1533068,0,0
038496b4-5a6e-4dd7-804c-f8800407af34,cc_push,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5838789,20429.67,3049,17676,995.5,65120364,1161304,0,0
0bba34a2-a972-4ea9-a1ef-edcf78636da4,cc_push,road-USA,iec,1,7,2,GPU,metaData,1,4390906,18323,18252,12,44.75,0,3671207,0,0
c0641f6e-24e7-4724-8089-66d087a79c7e,cc_push,road-USA,iec,2,7,2,GPU,metaData,1.03475,2025306,12449.67,9146,3253.67,292.25,3196180,1368939,0,0
0b9ea3d2-e3cf-418e-9ea7-6b5509f28c91,cc_push,road-USA,iec,4,7,2,GPU,metaData,1.12172,2742096,12205.67,4821.67,7385.33,1597.5,10972800,1076765,0,0
8dbab20f-b576-4856-8da4-8f9579b0caf6,cc_push,road-USA,iec,8,7,2,GPU,metaData,1.31802,5476393,12783.33,2606.33,10180,1654.75,29032280,714699,0,0
0d170e6b-2895-420d-98e3-709269c13c07,cc_push,road-USA,oec,1,7,2,GPU,metaData,1,4670642,18283.33,18229.33,11.33,22.25,0,3911702,0,0
409a97cf-c733-487f-9d47-7f670f587b43,cc_push,road-USA,oec,2,7,2,GPU,metaData,1.03475,3793219,12699,9146,3504.67,418.25,3194820,2599973,0,0
94b162ac-8ecf-4c21-905e-93209d8ea300,cc_push,road-USA,oec,4,7,2,GPU,metaData,1.12172,2609662,11829.33,4844.33,7001.33,1677.5,10969524,983971,0,0
c2511067-9e49-4766-af1d-1c8bf6e5778e,cc_push,road-USA,oec,8,7,2,GPU,metaData,1.31802,5361810,12514.33,2592.67,9813.67,1587.5,29033384,698049,0,0
27564179-dd0c-4437-ae53-1144989385c4,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,1,8263475,155284.33,151681.67,291,179.25,0,6880851,0,0
bc6ef237-43f4-445a-b6cb-8a1f23d1b426,kcore_pull,orkut,cvc,2,7,39,GPU,metaData,1.96911,3894594,109802.33,93352,46660.67,2125.5,13256932,2873442,0,0
25f4a167-cdac-4f2a-97ee-abd265a833f2,kcore_pull,orkut,cvc,4,7,39,GPU,metaData,2.95702,4338912,80516,52476,38593,4900.5,36678184,2503924,0,0
42b73b31-87c4-4b33-9dd6-a3607d770d69,kcore_pull,orkut,cvc,8,7,39,GPU,metaData,4.31987,6787094,82600.67,44995.67,58776,10007.25,57459584,1876587,0,0
8f515f1a-d93c-48ec-b402-89c6518be190,kcore_pull,orkut,hivc,1,7,39,GPU,metaData,1,5942969,154185,150610.67,377,151.75,0,4936759,0,0
9fcc8630-081b-489f-901f-bbc8cc2d82c4,kcore_pull,orkut,hivc,2,7,39,GPU,metaData,1.96116,5577829,118611.67,92803.67,43037,800.25,13680768,4431433,0,0
a5e3afea-4594-4ad0-b801-3341253d97ed,kcore_pull,orkut,hivc,8,7,39,GPU,metaData,5.52333,6656418,138113,59950,109524,14375.25,75648536,1575895,0,0
0bebe71f-132c-430c-9b08-19577c52dabe,kcore_pull,orkut,iec,1,7,39,GPU,metaData,1,2113509,154249.67,150675.67,283.67,162.5,0,1102211,0,0
cfce5e2a-391c-46d8-a4db-4d65838a8d10,kcore_pull,orkut,iec,2,7,39,GPU,metaData,1.96911,2667272,110140.33,93446.67,47174.67,2206.25,13256932,1539317,0,0
7ac1bb9f-30f1-416a-bbeb-fe4c5f3b99d6,kcore_pull,orkut,iec,4,7,39,GPU,metaData,3.34325,3431903,90818.67,62388,61781.67,9675,35137740,1450605,0,0
177c781f-8ef5-4567-a98f-cc32ede79f3e,kcore_pull,orkut,iec,8,7,39,GPU,metaData,5.72394,5871047,102352,55693.33,73674,20981.75,76192116,1030238,0,0
92b938a9-eb37-4154-b7ff-33aaa07e002a,kcore_pull,orkut,oec,1,7,39,GPU,metaData,1,2876581,155316.33,151744.67,278.33,184,0,1582748,0,0
c976c9ed-ea5f-42e0-b888-1a06fd8922d8,kcore_pull,orkut,oec,2,7,39,GPU,metaData,1.96911,2649189,110063.67,93393.67,46962,2129.75,13256932,1525277,0,0
0bb8c301-bbcf-4eb0-862c-6ae9e40673f2,kcore_pull,orkut,oec,4,7,39,GPU,metaData,3.34325,3793960,90770,62205.33,61754,9596,35137740,1811592,0,0
29cc2bbc-0ad2-467c-b15f-af6c8a9b7223,kcore_pull,orkut,oec,8,7,39,GPU,metaData,5.72394,6028035,102444.33,54049.67,72339,21455.5,76192116,1045876,0,0
928dc3b5-68b2-455d-9063-ed9b04289275,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,1,8928168,59622,59047,24.67,31,0,7863421,0,0
3868d3a4-84c6-4f2e-a6e6-7a2448be2194,kcore_pull,rmat23,cvc,2,7,3,GPU,metaData,1.74233,7957576,44313.67,39253.33,21594.67,155.5,903028,6586325,0,0
b0267fea-75a8-40ee-aa17-499aae841180,kcore_pull,rmat23,cvc,4,7,3,GPU,metaData,2.48474,10271509,27256,22412,14719.67,507,2309944,8317583,0,0
365c1f40-2981-4c01-99a9-a88dc842dafe,kcore_pull,rmat23,cvc,8,7,3,GPU,metaData,3.38975,13114915,19871,15096.33,13409.67,671.75,3761504,8169284,0,0
99feecae-c0f2-4bd4-9c26-4141b7b3525a,kcore_pull,rmat23,hivc,1,7,3,GPU,metaData,1,9181530,59953,59339.67,42.33,38.25,0,8075647,0,0
9fccfc8f-a41d-4fc0-b90b-c6cc0699e28c,kcore_pull,rmat23,hivc,2,7,3,GPU,metaData,1.03655,7978005,49377,47617.67,37857.33,548.5,243200,6786907,0,0
e433e456-00e0-48e4-9b89-0493e58ded2c,kcore_pull,rmat23,hivc,4,7,3,GPU,metaData,1.07271,5555321,30413,27264.67,28152.67,735.25,607392,3937463,0,0
7ceadc37-9ecc-44d8-80c2-b389508c5834,kcore_pull,rmat23,hivc,8,7,3,GPU,metaData,1.11438,8603089,22303.33,17065.33,20026,1442.75,1198764,4006127,0,0
17598711-eabe-4ae9-b19a-d6c826939218,kcore_pull,rmat23,iec,1,7,3,GPU,metaData,1,2407814,59928,59251,39,55,0,1614226,0,0
31b01c00-36cd-49ab-983c-bbad81181f4a,kcore_pull,rmat23,iec,2,7,3,GPU,metaData,1.74233,5342997,44644,39229,22204.33,179.75,903028,4217753,0,0
a4a508dc-5554-4716-8fb5-1d0b940f693b,kcore_pull,rmat23,iec,4,7,3,GPU,metaData,2.6397,8517973,33585,28392,22425,850.5,2280860,6465331,0,0
98642e81-159d-4524-985c-0ab32fba25f6,kcore_pull,rmat23,iec,8,7,3,GPU,metaData,3.72371,9538173,23051,16532.67,16538.33,1249.75,4453232,4544080,0,0
2dca26b9-51f9-4494-86c1-3e8170718b00,kcore_pull,rmat23,oec,1,7,3,GPU,metaData,1,4063317,58701,58127.33,25.67,29.75,0,3060929,0,0
a0cb6bab-1ba1-49a7-a1b9-a8c7a20a2b94,kcore_pull,rmat23,oec,2,7,3,GPU,metaData,1.74233,5906009,44502,39299.33,22275,140.25,903028,4586230,0,0
a9570def-17f3-4b27-8645-d75893bfeda0,kcore_pull,rmat23,oec,4,7,3,GPU,metaData,2.6397,8444138,33305,28007.67,22105,822,2280860,6433721,0,0
46879d10-5525-49e2-ac51-b59da775559b,kcore_pull,rmat23,oec,8,7,3,GPU,metaData,3.72371,9636106,23056.33,16561,16531.67,1252.25,4453232,4594121,0,0
a771c382-ca5d-4f17-a06d-bed9669cb7e9,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,1,45645714,317337.67,315241.67,27.67,33.5,0,41916585,0,0
3a3010ab-9b19-41f5-9d66-c2d39bb01b45,kcore_pull,rmat25,cvc,2,7,3,GPU,metaData,1.74753,29729687,182910.33,177135,45547.67,872.75,3043856,27071061,0,0
0d73c508-0d39-4694-9bb3-b8eef2ed29b1,kcore_pull,rmat25,cvc,4,7,3,GPU,metaData,2.48875,33809558,98665,89247.67,43000.67,1119.5,8579392,30881803,0,0
3ce56645-d5ec-4f35-911f-4edad2ce91ac,kcore_pull,rmat25,cvc,8,7,3,GPU,metaData,3.55354,38308392,75337,70078.67,57677,1845.75,14648024,32556834,0,0
5115a2d9-6968-44c6-af82-516bebf56b78,kcore_pull,rmat25,hivc,1,7,3,GPU,metaData,1,40583112,317533,315392.33,44.33,40.75,0,36866692,0,0
b790c441-23bd-41dd-b659-7619b6345219,kcore_pull,rmat25,hivc,2,7,3,GPU,metaData,1.09895,32098575,165884,160960,53389,382.25,1876328,29753751,0,0
1da79f08-9dda-4ba8-8a72-2dd5936d909d,kcore_pull,rmat25,hivc,4,7,3,GPU,metaData,1.1634,23796746,77388,73573.67,33716.33,554,4298300,21533157,0,0
ef12b53c-5ddc-4fdb-8690-f2d872e5843a,kcore_pull,rmat25,hivc,8,7,3,GPU,metaData,1.20468,23994592,46012.33,39817.33,36968.67,1052.5,7349952,19317992,0,0
83533171-841b-4cec-b100-9e597eefc6f6,kcore_pull,rmat25,iec,1,7,3,GPU,metaData,1,12680819,322477.33,320355.67,31.67,41.75,0,8972173,0,0
7debd99d-fcb7-4bd2-a05c-76dc3c15dac8,kcore_pull,rmat25,iec,2,7,3,GPU,metaData,1.74753,19982889,182117.33,176567.67,44014,675,3043856,17361845,0,0
80162ba5-2b3d-4bde-89a9-bb98cef7694e,kcore_pull,rmat25,iec,4,7,3,GPU,metaData,2.81297,21679132,139345.67,133671.33,100454.33,2305,9130632,18774208,0,0
94353e36-35af-448c-999c-6d1b6449b442,kcore_pull,rmat25,iec,8,7,3,GPU,metaData,4.13997,26787045,101837,95814.67,91166,3523.25,20103020,20915613,0,0
835551f0-b8d9-47fd-ad05-a1976c875dd3,kcore_pull,rmat25,oec,1,7,3,GPU,metaData,1,16964524,318148,316036.33,27.67,34.75,0,13161998,0,0
69572991-61c3-4c29-86cc-d79a70bc900c,kcore_pull,rmat25,oec,2,7,3,GPU,metaData,1.74753,27497788,183456.33,174604,46409.67,948.5,3043856,23702544,0,0
74491626-f719-49c4-8c5e-6a2383a35a37,kcore_pull,rmat25,oec,4,7,3,GPU,metaData,2.81297,23204693,140633,134829.67,100866,2375.5,9130632,20289105,0,0
670dd0b4-ec93-43de-9cf7-4833cc51cee3,kcore_pull,rmat25,oec,8,7,3,GPU,metaData,4.13997,26384992,99074.67,93104.67,88520.67,3473,20103020,20561195,0,0
d63c5ce7-9ffa-4781-a23c-c36e73d2d23a,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,1,5240963,14331.67,13402.33,21.33,57,0,4495254,0,0
9a45d823-0a1c-4c3f-a15f-59735e44a4d0,kcore_pull,road-USA,cvc,2,7,2,GPU,metaData,1.03475,3043126,7462.33,6736.67,229,39.25,16,2429269,0,0
5f8f5aea-5880-4b5c-b732-c6913201b8c5,kcore_pull,road-USA,cvc,4,7,2,GPU,metaData,1.15618,3432204,4773.67,3670.33,960.67,159,96,1845703,0,0
b1ff9202-ceb8-48cc-a0df-8d1a590ac4b4,kcore_pull,road-USA,cvc,8,7,2,GPU,metaData,1.43918,6426989,3408.33,2191.67,1443.33,154.5,320,1694158,0,0
8d45ea3d-4f71-4c3e-9c78-505937ce9f8e,kcore_pull,road-USA,hivc,1,7,2,GPU,metaData,1,5564658,14375.33,13436.67,29,57.5,0,4823105,0,0
ef7198ba-98a0-4e57-988e-55d25a8e4c37,kcore_pull,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3627017,7694,6777.67,410,45,32,2932908,0,0
278391ac-2d59-4d9c-9cb9-5d7adb8bbed4,kcore_pull,road-USA,hivc,4,7,2,GPU,metaData,1.12172,3331828,4995.33,3499.33,1056.67,253.5,192,1783037,0,0
360b5fd3-0049-4ca6-aee7-da0d1acede76,kcore_pull,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5993767,4893.33,2064,2763.33,298.25,896,1162589,0,0
75fff85c-53c4-4297-9e14-751ef2530a00,kcore_pull,road-USA,iec,1,7,2,GPU,metaData,1,4532908,14336,13424,22,28.75,0,3744155,0,0
cc9edf01-f5fd-4143-bac9-c801ad70ab3a,kcore_pull,road-USA,iec,2,7,2,GPU,metaData,1.03475,2487218,7460.33,6738.33,231.33,42.5,16,1792057,0,0
246c7bf6-beaa-4a87-949b-26252a7c681b,kcore_pull,road-USA,iec,4,7,2,GPU,metaData,1.12172,2677375,4487.67,3428.67,595,271.25,96,1041975,0,0
e987a081-ce61-4bbb-9b61-bbbcbdceedae,kcore_pull,road-USA,iec,8,7,2,GPU,metaData,1.31802,5407609,3326,1827.67,1233.67,203.75,448,723671,0,0
068b822c-8f14-4169-9037-59355f65c871,kcore_pull,road-USA,oec,1,7,2,GPU,metaData,1,3041753,14315.67,13417,19.67,23,0,2487298,0,0
ebf5ee13-0b12-4bde-a7fd-a911e82af7be,kcore_pull,road-USA,oec,2,7,2,GPU,metaData,1.03475,1965182,7468,6737.33,225,38.25,16,1356575,0,0
b0dca3d2-346f-436e-851e-7e98afd6121d,kcore_pull,road-USA,oec,4,7,2,GPU,metaData,1.12172,2440157,4443,3431,573,221.25,96,877898,0,0
e4bb9293-d3ef-4292-accd-196b0d038d10,kcore_pull,road-USA,oec,8,7,2,GPU,metaData,1.31802,5466816,3430.33,1826.33,1306,273.75,448,720262,0,0
8b4f1b83-9a62-440d-ad5f-8ea67ded6289,kcore_push,orkut,cvc,1,7,39,GPU,metaData,1,5834158,38163,37656.67,91.67,146.5,0,5036065,0,0
e30f8242-e7bc-417e-b4ad-748b06f87033,kcore_push,orkut,cvc,2,7,39,GPU,metaData,1.96911,3859526,65286,23504.33,39499,8935,48044936,2912684,0,0
7897f549-20af-441d-a123-d8fdc96518a0,kcore_push,orkut,cvc,4,7,39,GPU,metaData,2.95702,3778341,69062.33,12919.67,53934,18156.75,122062728,1965739,0,0
c516a357-777d-4855-b35c-4a488af44c5b,kcore_push,orkut,cvc,8,7,39,GPU,metaData,4.31987,6641678,63174,9556.67,50362.33,11869.25,173702232,1778771,0,0
3a4427ef-d209-433c-953d-4f2e2281ea4f,kcore_push,orkut,hivc,1,7,39,GPU,metaData,1,5260242,38578,37811,365.33,139.75,0,4477164,0,0
ab604c05-604a-49de-a987-98a1432af9ec,kcore_push,orkut,hivc,2,7,39,GPU,metaData,1.96116,3781129,113305,25439,91513,15117.5,120607624,2704625,0,0
9d66fb1b-2a6f-4c30-9a59-bc27ee0ec50f,kcore_push,orkut,hivc,4,7,39,GPU,metaData,3.28661,4113312,108731.67,19803.67,89834,7013.75,284361428,2150178,0,0
26f735c9-c19c-4c0c-a61c-c75d5575ad82,kcore_push,orkut,hivc,8,7,39,GPU,metaData,5.52333,7605873,154010.67,14719,130496,20410.25,546217768,2501407,0,0
0ae22041-9ac4-44a7-966d-f64c482c5518,kcore_push,orkut,iec,1,7,39,GPU,metaData,1,2487533,37881.33,37308.67,106.67,188.25,0,1514281,0,0
ca4dd2ce-bc33-4c31-ad29-02a66646eda1,kcore_push,orkut,iec,2,7,39,GPU,metaData,1.96911,2522320,62813.67,23279.67,37434,7614.75,48044936,1521481,0,0
5bb0c367-bc04-47b9-bb0d-ed0d04c44215,kcore_push,orkut,iec,4,7,39,GPU,metaData,3.34325,3252147,59520,16825.33,38913,8524.75,100031840,1338691,0,0
e96a248e-868b-426a-8d99-7a382404b092,kcore_push,orkut,iec,8,7,39,GPU,metaData,5.72394,5921002,71498,10741.33,53081.67,12497.25,168335144,993326,0,0
f8486972-c147-48a2-895a-f1719699ca13,kcore_push,orkut,oec,1,7,39,GPU,metaData,1,3716645,38094.67,37545.67,114.67,165.25,0,2606651,0,0
351be121-0f04-4e51-b051-9ad4dd3ef306,kcore_push,orkut,oec,2,7,39,GPU,metaData,1.96911,2541937,61925,23201.67,36679.33,7979.75,48044936,1525682,0,0
6fdd4777-6cb6-47d5-a46d-5c77b20079a8,kcore_push,orkut,oec,4,7,39,GPU,metaData,3.34325,3123637,55869.67,16615.67,38260.33,7551,100031840,1317478,0,0
acd9886c-3926-4c3f-82c6-0bf5972e4197,kcore_push,orkut,oec,8,7,39,GPU,metaData,5.72394,5967413,68619.67,10855.67,54203.33,9529,168335144,1022803,0,0
7d8be722-335c-4ae3-95a8-35df53068f96,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,1,7323165,23030.67,22959,13,31.25,0,6070348,0,0
039a19c8-bef3-4d30-aad1-67c454343ce0,kcore_push,rmat23,cvc,2,7,3,GPU,metaData,1.74233,8234181,20339,19434,17077,163.75,170388,7002348,0,0
6e10ed96-bce1-417d-8471-e3936dd4c173,kcore_push,rmat23,cvc,4,7,3,GPU,metaData,2.48474,9975080,17693,15618.33,15906.67,740,1552356,7938741,0,0
e4d33a67-4b59-448e-ac4c-a7bdc43ce624,kcore_push,rmat23,cvc,8,7,3,GPU,metaData,3.38975,11651741,12877,10904.33,11765,691.25,1862360,6746065,0,0
1ab43ac0-aa5f-4a0a-87f4-cf09e471ca7b,kcore_push,rmat23,hivc,1,7,3,GPU,metaData,1,7154709,22801.67,22702.33,41.33,29.75,0,6160089,0,0
6f6e2648-69dc-4af1-a9f8-f7f53d9aa784,kcore_push,rmat23,hivc,2,7,3,GPU,metaData,1.03655,5799950,22500.67,21081.33,19043.33,348,404388,4758144,0,0
a9c4282e-9731-4bdb-8790-de709b6e797a,kcore_push,rmat23,hivc,4,7,3,GPU,metaData,1.07271,4828673,14089.33,11510.67,13326.67,471.25,1063460,3162782,0,0
dd42404b-7d67-423b-813d-7f2279924fd8,kcore_push,rmat23,hivc,8,7,3,GPU,metaData,1.11438,7908837,13974,7134,12918.33,1098.5,1993692,3256580,0,0
784de9fd-8084-46d8-abf1-0e9d45f2af98,kcore_push,rmat23,iec,1,7,3,GPU,metaData,1,3256998,22732.33,22659.67,13.33,31.75,0,2102812,0,0
ee6d217d-c33a-4c2f-998c-08d5107a87c7,kcore_push,rmat23,iec,2,7,3,GPU,metaData,1.74233,5985388,20343,19465,17081,167.5,170388,4582325,0,0
f647ddc6-cc51-4de3-892d-20d60d9289d0,kcore_push,rmat23,iec,4,7,3,GPU,metaData,2.6397,7681867,12993,11693.67,11977.67,539.25,466280,5866491,0,0
ee715fdc-43ea-4ce0-9c60-03ba57192ae5,kcore_push,rmat23,iec,8,7,3,GPU,metaData,3.72371,9508427,10158,7410.33,8995.33,863,865740,4592082,0,0
df0118eb-6e27-4b7e-af35-72e17cd71c78,kcore_push,rmat23,oec,1,7,3,GPU,metaData,1,3591613,22791.67,22706,14.33,39.5,0,2381727,0,0
d5c227e6-f765-4dfd-8d0a-706693752867,kcore_push,rmat23,oec,2,7,3,GPU,metaData,1.74233,5971053,20292,19422,17031.33,168.5,170388,4583318,0,0
b08c4573-7347-4bb3-89de-cd1802f3d2de,kcore_push,rmat23,oec,4,7,3,GPU,metaData,2.6397,7762239,13007.67,11682.33,11945.67,554.5,466280,5953175,0,0
244acfc3-1370-4286-8bb2-f83d4aca2909,kcore_push,rmat23,oec,8,7,3,GPU,metaData,3.72371,9576063,10689.67,7907,9474,860.75,865740,4563772,0,0
1d4f4033-e70c-488f-ba46-b205504351da,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,1,33811490,82446.33,82347.33,14.67,51.25,0,29127694,0,0
3ee204ed-163c-498a-bcbc-50829d4f43fa,kcore_push,rmat25,cvc,2,7,3,GPU,metaData,1.74753,37521167,52794.67,48803.33,19318.33,818.5,2970760,33498649,0,0
1d3ce412-270e-4592-974a-b6cccb127095,kcore_push,rmat25,cvc,4,7,3,GPU,metaData,2.48875,43280537,39021,33306,30616.33,1072,6943776,39790083,0,0
bbf3710f-03da-4d92-b01f-722e7ecb7ba0,kcore_push,rmat25,cvc,8,7,3,GPU,metaData,3.55354,38958633,22512.67,18879,18452.33,935.75,10642472,33041379,0,0
c3e6eb0f-aa33-4898-883a-df54031f4170,kcore_push,rmat25,hivc,1,7,3,GPU,metaData,1,40922071,82140,82033.67,38.67,35.25,0,36238817,0,0
e8afae3c-fb01-4290-9efb-9c38fb1aaeb6,kcore_push,rmat25,hivc,2,7,3,GPU,metaData,1.09895,29451327,47162.67,43859.33,19158,286.5,3922300,26966060,0,0
3ab728aa-1538-4c01-98f8-f7137f931ba4,kcore_push,rmat25,hivc,4,7,3,GPU,metaData,1.1634,30100477,25220.33,19909.33,12473.67,741.75,8361464,27422814,0,0
23ad0cf3-0ccb-481b-9785-7b8acd55a1ee,kcore_push,rmat25,hivc,8,7,3,GPU,metaData,1.20468,24094583,17609.33,11251.33,13674,1028,13311788,19212270,0,0
1f6f377f-8a10-4bd4-8dc2-59003c760509,kcore_push,rmat25,iec,1,7,3,GPU,metaData,1,19942336,82339.33,82265.33,13.67,32.5,0,14746880,0,0
ed52f603-e647-4308-943e-077d946611ce,kcore_push,rmat25,iec,2,7,3,GPU,metaData,1.74753,26381917,52657.67,48869.33,16861.67,716.75,2970760,22733907,0,0
3a2f705d-f191-4d56-9c6c-13a73f3beb9f,kcore_push,rmat25,iec,4,7,3,GPU,metaData,2.81297,21267916,29608.33,24357.67,13142,853.25,6670952,17968751,0,0
ba73641f-78ac-4aa4-b440-15edc72faf43,kcore_push,rmat25,iec,8,7,3,GPU,metaData,4.13997,28392811,17649.33,13154.67,13221,1285,11001480,22301131,0,0
996f363a-fe2f-4dab-8505-6fdddb5a98ef,kcore_push,rmat25,oec,1,7,3,GPU,metaData,1,10350574,82172.67,82100,15.67,29.25,0,6344242,0,0
ce4f5abd-0258-42dd-9929-fb2c693b9587,kcore_push,rmat25,oec,2,7,3,GPU,metaData,1.74753,21681198,52398.67,48761.67,16082.33,597.5,2970760,18605784,0,0
9a0ab3c7-861c-4a3f-8104-4f40ad030f34,kcore_push,rmat25,oec,4,7,3,GPU,metaData,2.81297,25519035,29948.33,24798.33,13670.67,980.25,6670952,21897320,0,0
d67d7c1c-1b02-40ff-b77c-dfa84a961378,kcore_push,rmat25,oec,8,7,3,GPU,metaData,4.13997,26771768,17918.67,13488.33,12992.67,1503.25,11001480,20694558,0,0
60d85fa6-6684-4852-b369-174f36356216,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,1,4348408,11277.67,11226,8.33,22,0,3783921,0,0
29b7460e-6b87-4118-a841-ba6982915d8b,kcore_push,road-USA,cvc,2,7,2,GPU,metaData,1.03475,4392435,8127,5735,2307.67,254.25,3328780,3627654,0,0
761b83a2-818c-45df-81c2-76085f751187,kcore_push,road-USA,cvc,4,7,2,GPU,metaData,1.15618,4266242,9685.67,3176.67,6446.33,2802.5,14960744,2592682,0,0
c64ff7b7-9af0-44bd-bab2-5425eb116624,kcore_push,road-USA,cvc,8,7,2,GPU,metaData,1.43918,6631735,12014.33,2170.33,9539,4319,42068988,2034495,0,0
783eae4e-1a22-420c-b650-2a5fba6bd2c4,kcore_push,road-USA,hivc,1,7,2,GPU,metaData,1,4192535,11290.33,11216.33,33,23.25,0,3632065,0,0
900f61c1-0db4-4a43-8e3c-1f3404561703,kcore_push,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3282766,9563,5742.67,3778.67,53.75,6657560,2566386,0,0
d402364b-10e7-424b-996f-47ffd4992cd5,kcore_push,road-USA,hivc,4,7,2,GPU,metaData,1.12172,3268411,10944.33,3160.33,7798.33,1851,23318616,1585550,0,0
4915ad33-3edd-4d17-9c74-b576a4352df4,kcore_push,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5859430,15175.67,1819,13173.67,3120,60928136,1123584,0,0
62086dc5-2b28-4798-b62b-f7b5e6bb74bc,kcore_push,road-USA,iec,1,7,2,GPU,metaData,1,3862608,11282.67,11205,9.33,55,0,3117221,0,0
a46d07ef-ed37-48e6-ba92-238775b01e33,kcore_push,road-USA,iec,2,7,2,GPU,metaData,1.03475,2485336,7997.33,5710,2253.33,61.75,3328780,1769650,0,0
58fdc22c-7cab-4a65-897a-72c7599e4b8a,kcore_push,road-USA,iec,4,7,2,GPU,metaData,1.12172,2655238,7702.67,3067,4489.67,2227.5,11659308,1042117,0,0
58328ead-13f7-4cf1-9e95-e478c4dd9629,kcore_push,road-USA,iec,8,7,2,GPU,metaData,1.31802,5399089,8126.67,1710.67,6379,1952.75,30464068,711395,0,0
cea86cc6-d4a8-4b94-bd7d-1bc924510ea4,kcore_push,road-USA,oec,1,7,2,GPU,metaData,1,4716188,11281,11222.33,10.33,30,0,3912751,0,0
b8e9fc23-c3bf-4c06-87b8-557b43025075,kcore_push,road-USA,oec,2,7,2,GPU,metaData,1.03475,1980947,8214.67,5758.33,2409.33,80.25,3328780,1335593,0,0
e3377be0-2d92-465d-96f1-73670e605cde,kcore_push,road-USA,oec,4,7,2,GPU,metaData,1.12172,3052946,7881.67,3111,4606,2310.25,11659308,1470256,0,0
20d5473e-f0c1-4782-a5c0-d7832085e4ca,kcore_push,road-USA,oec,8,7,2,GPU,metaData,1.31802,5327813,8124.33,1711.33,6366.33,1958.5,30464068,714905,0,0
d51a77fb-b4c9-4f75-8102-69a428850caa,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,1,12839352,2898149.67,2896384.33,634.67,407,0,3188248,0,0
4af2d4e9-f404-4eaf-9c89-daeaa66e66c3,pagerank_pull,orkut,cvc,2,7,80,GPU,metaData,1.96911,15020410,2016799.67,1519405.67,506280.33,113974,897919012,8085391,0,0
dc75bd32-a5b6-4208-a346-b9d206db0fdb,pagerank_pull,orkut,cvc,4,7,80,GPU,metaData,2.95702,10217705,1360405.33,789645.33,638343.67,210063,1799226120,4537685,0,0
7bbe1864-03a0-4f9d-ada2-2f6bae36a14f,pagerank_pull,orkut,cvc,8,7,80,GPU,metaData,4.76354,12152217,1015504,452720.67,611237.33,213583,3470469900,4227306,0,0
74795b1e-b8f0-4766-938f-b8f1c423e2c5,pagerank_pull,orkut,hivc,1,7,80,GPU,metaData,1,11813941,2889346.67,2887008.33,808,554,0,2233076,0,0
697384b1-929d-453a-9ee5-4fa4efe53a17,pagerank_pull,orkut,hivc,2,7,80,GPU,metaData,1.96116,11384739,2171022,1576450.67,697053.67,50730,893094992,4047705,0,0
7a03190a-ebd3-458d-a2bd-c805f1678191,pagerank_pull,orkut,hivc,4,7,80,GPU,metaData,3.28661,8043411,1448590,793044.33,649473.67,74184.5,2128995680,2036760,0,0
03695283-30ff-4017-bd27-d8d05537b26f,pagerank_pull,orkut,hivc,8,7,80,GPU,metaData,5.52333,9669076,1132014.33,441696,704870.33,171692,4214550620,1644420,0,0
ba2d5559-7226-43ff-8731-88bfc9547347,pagerank_pull,orkut,iec,1,7,80,GPU,metaData,1,11177606,2893550,2891203.33,807.67,581.75,0,1614596,0,0
f487ee8a-2509-48b6-98cf-b4a475363726,pagerank_pull,orkut,iec,2,7,80,GPU,metaData,1.96911,8845088,2148572.33,1497214.33,660602,109673.75,897919012,1633948,0,0
151345f7-c246-47b2-946c-dc7e95c1035c,pagerank_pull,orkut,iec,4,7,80,GPU,metaData,3.34325,7511352,1255021.33,787223.67,503560.67,62414.25,2174924744,2019468,0,0
f2b1e444-72f8-4226-8d0f-117042a88c3a,pagerank_pull,orkut,iec,8,7,80,GPU,metaData,5.72394,9688127,1041240,412326.33,632028,157137.5,4387991440,1740898,0,0
20f1dd3f-281d-43ab-ae07-9a4bc5e68aff,pagerank_pull,orkut,oec,1,7,80,GPU,metaData,1,12696065,2904152,2902269.33,695.33,423,0,2908222,0,0
7a82a562-3578-4268-8035-0c4663cd4bab,pagerank_pull,orkut,oec,2,7,80,GPU,metaData,1.96911,15097575,1786024,1232086,546048,121468.75,886062888,8667823,0,0
0220285e-b105-4741-b989-2f6e461c3145,pagerank_pull,orkut,oec,4,7,80,GPU,metaData,3.34325,10989435,1300211.67,660576.33,644100.33,191513.75,2131959208,5477425,0,0
823e546c-fd5e-45da-b576-456324755c22,pagerank_pull,orkut,oec,8,7,80,GPU,metaData,5.72394,11764293,973499,356498,622447,239939.75,4268904680,4080011,0,0
ba7dd0c4-708e-4f87-ab8b-5fd0f4f9d150,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,1,4935011,863229.67,861796.33,540,310.25,0,1641289,0,0
081bce70-d579-40aa-9e82-74e59bf1d2c5,pagerank_pull,rmat23,cvc,2,7,75,GPU,metaData,1.00017,14943147,864845.33,861452.33,7253,630523.75,14692,11577358,0,0
e52cc986-a859-4023-886f-34fcdc13985e,pagerank_pull,rmat23,cvc,4,7,75,GPU,metaData,1.65133,14359508,505774.67,448159,334919.33,305918.5,44258476,11205228,0,0
578c12ae-8142-47d3-af6d-3f1efb3e4c0e,pagerank_pull,rmat23,cvc,8,7,75,GPU,metaData,1.65749,14918056,464011.33,368651.33,332959.67,303424.25,44777868,8834738,0,0
2f03d0fb-e6ea-47e4-9149-a438f2131ffa,pagerank_pull,rmat23,hivc,1,7,75,GPU,metaData,1,4797922,952314.33,950656.33,626.33,372.75,0,1270130,0,0
827a792e-877c-4157-99d7-8e89864adca2,pagerank_pull,rmat23,hivc,2,7,75,GPU,metaData,1.00797,3927055,479906.67,464221.67,96691,1085.75,667688,1809148,0,0
927f82ea-c435-4458-894a-54aa308de2b2,pagerank_pull,rmat23,hivc,4,7,75,GPU,metaData,1.01803,3406106,288021.67,250110.33,101984,1802,1505468,1039895,0,0
3c71b20e-0643-4793-8fea-278c48fc9f13,pagerank_pull,rmat23,hivc,8,7,75,GPU,metaData,1.03311,6226738,235650.33,145109,129257,10401,2762664,1044038,0,0
f7a4467b-5667-4642-b926-c17d6856cc2f,pagerank_pull,rmat23,iec,1,7,75,GPU,metaData,1,4868680,862112.67,860679.33,551,308.5,0,1599795,0,0
be6880b8-c0c6-4e2b-b30f-2e58effac37c,pagerank_pull,rmat23,iec,2,7,75,GPU,metaData,1.00794,3082072,471763,467239.67,8285,61811.5,663284,934050,0,0
503e1422-1c3e-4598-ae8d-1f212726bc22,pagerank_pull,rmat23,iec,4,7,75,GPU,metaData,1.01796,3558631,262674.33,250172.33,18089.67,47852.75,1490620,1186393,0,0
182f8708-f98f-444b-873b-d6ab235e077e,pagerank_pull,rmat23,iec,8,7,75,GPU,metaData,1.033,5598934,164545,149027.67,41176.67,21214.75,2727568,609076,0,0
c668ea11-b6a5-4a61-8634-a35dad3432d4,pagerank_pull,rmat23,oec,1,7,75,GPU,metaData,1,4954451,907110.33,905375.33,635,402.75,0,1562832,0,0
ee6de8df-d5ab-4b5c-9d57-543ac68dafb2,pagerank_pull,rmat23,oec,2,7,75,GPU,metaData,1.64784,16335743,632458,500259,131002,99104.25,43981588,13497661,0,0
830756e3-95b8-47c4-a100-5a402b11d165,pagerank_pull,rmat23,oec,4,7,75,GPU,metaData,2.64745,11774993,374487.67,286980.33,86130.67,72417.75,113554820,8787628,0,0
8e9fc869-fb3b-4694-b84c-c25dc3e29735,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,1,21926254,3903476.33,3901401.67,777,443,0,7933485,0,0
3012e363-d58a-4c55-ac12-0e65cf1a2248,pagerank_pull,rmat25,cvc,2,7,79,GPU,metaData,1.00902,76188315,2773737.33,2760425,1749500.67,2038.75,2515856,66386775,0,0
0c44263c-4671-4120-84b9-28a6232cac81,pagerank_pull,rmat25,cvc,4,7,79,GPU,metaData,1.73323,49487597,1480546.33,1327606,717064.67,12954.25,199779312,42916325,0,0
2ab9287a-b770-408d-8964-bec55a698ec0,pagerank_pull,rmat25,cvc,8,7,79,GPU,metaData,1.7463,44904366,883430.67,718516.33,509724.33,34708.5,203440976,37284881,0,0
d3552c69-0fc0-4eae-89a9-a27d06272897,pagerank_pull,rmat25,hivc,1,7,79,GPU,metaData,1,21094395,3948399.67,3934390.67,797.67,9371.75,0,7126686,0,0
cf014976-922f-4fe6-9157-d309fafc9fbc,pagerank_pull,rmat25,hivc,2,7,79,GPU,metaData,1.0101,15814359,1954180.33,1933053.33,63798,867.5,2966072,8265861,0,0
4e5c528e-3b46-4164-bf8b-df12dd162d8b,pagerank_pull,rmat25,hivc,4,7,79,GPU,metaData,1.02338,9030433,1023426,980491.33,87953,1760.25,6945928,4230765,0,0
79a6ec14-799e-4113-a3e8-42b2c3f1add2,pagerank_pull,rmat25,hivc,8,7,79,GPU,metaData,1.04005,9866422,608445.67,508010.33,140740.33,12581.25,11999968,3288045,0,0
7455ddce-8dd8-460c-af8b-d33404cc0041,pagerank_pull,rmat25,iec,1,7,79,GPU,metaData,1,19293733,3892936,3891142.67,665.67,387,0,6075441,0,0
47c56307-f432-4f70-bf30-47371a756cc2,pagerank_pull,rmat25,iec,2,7,79,GPU,metaData,1.0101,11442001,1915082.33,1901630.33,14067,825.75,2813944,4386391,0,0
08f228d7-4d90-4bad-bf2a-7507b242b869,pagerank_pull,rmat25,iec,4,7,79,GPU,metaData,1.02338,7886697,972407,944058,25697.33,3461.25,6531376,3225854,0,0
514ff6be-4ec1-477a-9e7c-ba835c821304,pagerank_pull,rmat25,iec,8,7,79,GPU,metaData,1.04005,9383163,527405,465739,52285,8397.75,11220424,2928760,0,0
391f17e2-1958-4e8a-b4d6-b021104f7146,pagerank_pull,rmat25,oec,1,7,79,GPU,metaData,1,20873568,3898107,3896447,611.33,371.5,0,7254727,0,0
edf183d8-39db-4a88-924d-1e4207ceb94f,pagerank_pull,rmat25,oec,2,7,79,GPU,metaData,1.72342,63058738,2722599.33,2205215.67,517390,178163.5,198205576,52707954,0,0
12a6a1a2-7024-4c9c-b9bd-aa53664e7bb0,pagerank_pull,rmat25,oec,4,7,79,GPU,metaData,2.57782,47720779,2161758.33,1930207,1833258,109348.75,428839280,38835567,0,0
376a6107-4d02-48a4-99e4-44db82deb658,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,1,6135334,879481,878025.67,567.67,297.75,0,2925229,0,0
79b474d6-d7ad-4d4c-b492-7a0d29232b9e,pagerank_pull,road-USA,cvc,2,7,77,GPU,metaData,1.03475,5347127,587388.67,461196.67,123122,3401,243616644,3011493,0,0
ba1e8630-443c-405b-87d9-8ef0f4a5a3ae,pagerank_pull,road-USA,cvc,4,7,77,GPU,metaData,1.15618,5312008,674072.67,250192,421828.67,181879.75,1094103876,1751959,0,0
b7058b43-5f64-4e6c-92fd-9e0ca20f9a51,pagerank_pull,road-USA,cvc,8,7,77,GPU,metaData,1.35262,8984335,562425.33,140199,420025,134181.75,2471079164,2474683,0,0
8a21d56d-13f0-474f-9d47-70c26c257abd,pagerank_pull,road-USA,hivc,1,7,77,GPU,metaData,1,6643229,877207.33,875621.33,608.33,343.75,0,3389150,0,0
5eda47c9-e91d-434b-b6d7-8050c1cdc776,pagerank_pull,road-USA,hivc,2,7,77,GPU,metaData,1.03475,4954910,599021,458625.33,140716.67,1740.5,243617260,2506952,0,0
6925eb02-725b-4dfe-a30f-2310211ff260,pagerank_pull,road-USA,hivc,4,7,77,GPU,metaData,1.12172,4253953,543443.67,240006,303589.67,137288.5,853921132,1123708,0,0
18612db7-5deb-4f79-aa08-a7d7958b9d86,pagerank_pull,road-USA,hivc,8,7,77,GPU,metaData,1.31802,7580017,600058,134601.33,459371.33,156621.75,2230106120,1070676,0,0
a65919ba-c4ba-435f-a7a6-d418eb4b7448,pagerank_pull,road-USA,iec,1,7,77,GPU,metaData,1,6775772,886398.67,884069.67,636.33,855.25,0,3448958,0,0
d4e944d7-c773-4174-85fd-a8bb18e8a7c2,pagerank_pull,road-USA,iec,2,7,77,GPU,metaData,1.03475,4172831,610915.67,469496.33,140516,3357.75,243616644,1721345,0,0
22392bc8-1650-439b-833a-9612be304d00,pagerank_pull,road-USA,iec,4,7,77,GPU,metaData,1.12172,4577549,519833.67,239322,277579.33,135395.75,853917436,1563085,0,0
9f111272-080a-4e1c-b574-77a3a772449a,pagerank_pull,road-USA,iec,8,7,77,GPU,metaData,1.31802,7685362,549690.33,129628.33,416805.33,157339.25,2230088880,1277814,0,0
b81ad484-8747-4ac2-9c27-8b5d4267095b,pagerank_pull,road-USA,oec,1,7,77,GPU,metaData,1,6071696,876387.33,874491.33,567.33,614,0,2859968,0,0
b4b8a3c3-3c00-49ad-a918-7d88849dece9,pagerank_pull,road-USA,oec,2,7,77,GPU,metaData,1.03475,5734023,597966,458014.67,143168,10534.25,242081372,2863294,0,0
1d82b1eb-23fd-415d-a07f-b6a1836405f3,pagerank_pull,road-USA,oec,4,7,77,GPU,metaData,1.12172,3956474,482069,212194.33,250084,121840.25,849174056,1001319,0,0
741a27f7-d5e9-4c96-b500-d3a98d03f4d5,pagerank_pull,road-USA,oec,8,7,77,GPU,metaData,1.31802,7169384,537553,124284.33,410106.67,140682.75,2217663256,815624,0,0
bfc7f015-9943-4fe9-9d70-15b0fcea7684,sssp_push,orkut,cvc,1,7,19,GPU,metaData,1,4098875,66866,66496.33,64.33,132.25,0,2735559,0,0
760937bb-b1a2-485f-a718-97791a6da29b,sssp_push,orkut,cvc,2,7,19.33,GPU,metaData,1.96911,5844568,69533.33,40395.33,28187,3659.25,40390424,4648296,0,0
f55e447e-3cc9-474b-a535-64dcfea8aaae,sssp_push,orkut,cvc,4,7,20,GPU,metaData,2.95702,5898547,70436,26198,46767.67,16474,97067688,3315984,0,0
70be6eed-6840-4e43-97f5-2ad5cd8c775e,sssp_push,orkut,cvc,8,7,20,GPU,metaData,4.31987,7292545,62203.33,16236.33,44217,13030.5,169437524,2370574,0,0
35d7c1c1-0dee-4693-8851-921a35e72225,sssp_push,orkut,hivc,1,7,19.33,GPU,metaData,1,6419219,67601.67,67353.67,52.67,40.75,0,4183592,0,0
dc976438-00f8-43cd-8274-6bf1f97ea9c6,sssp_push,orkut,hivc,2,7,19,GPU,metaData,1.96116,13394889,77583.67,41240,41282.67,6656,42553888,12253532,0,0
bcd90fb4-7e10-4063-9c43-1984331de267,sssp_push,orkut,hivc,4,7,19.67,GPU,metaData,3.28661,8448741,72273,26255.33,47936.67,5378.5,109673320,6566393,0,0
5a428c68-536c-4dfc-8da1-69f9b5926829,sssp_push,orkut,hivc,8,7,19.67,GPU,metaData,5.52333,10363765,83204.33,16815.67,61393.67,12994,230633940,5301005,0,0
38073ed7-0df8-4e32-977e-e732d7432fb0,sssp_push,orkut,iec,1,7,19.33,GPU,metaData,1,5887940,68112.33,67821,58.33,78.25,0,4487346,0,0
8accfa33-95fd-4b95-aa62-7499dfa31d58,sssp_push,orkut,iec,1,7,19.33,GPU,metaData,1,5046069,67349,67098,54,44.5,0,2877171,0,0
2c73e00e-a640-4a3e-9d39-5efc405a0c5b,sssp_push,orkut,iec,2,7,19,GPU,metaData,1.96911,11414736,73593.33,40529,35457.33,9820,43313408,10185230,0,0
a0b6a793-4fb3-4243-8eca-842e2738a716,sssp_push,orkut,iec,4,7,19.67,GPU,metaData,3.34325,7502464,64325.33,26277.67,39431.33,5522.25,113420732,5668061,0,0
e77c591f-7acd-400c-aea6-a5a370e4e398,sssp_push,orkut,iec,8,7,19.33,GPU,metaData,5.72394,9621584,74408,18818.67,49743.33,13172.25,244348464,4775318,0,0
c60b95ff-84c0-417f-a018-547e555a3477,sssp_push,orkut,oec,1,7,19.33,GPU,metaData,1,2970975,67066.33,66778,62,81,0,1941774,0,0
b90685ab-6def-4747-bc79-0dd3f37aa655,sssp_push,orkut,oec,2,7,19.33,GPU,metaData,1.96911,3512945,68572.67,40815,27990.67,2610.5,40733408,2522712,0,0
69984739-300e-4d5e-b41c-9d8ffcf5923b,sssp_push,orkut,oec,4,7,20,GPU,metaData,3.34325,3671587,67155,28200.33,38738.67,7886.75,104937208,1776799,0,0
c9d598c3-dd82-49b0-bd1b-4877399c686f,sssp_push,orkut,oec,8,7,20,GPU,metaData,5.72394,6516518,72433.67,18991.67,50179,17010.5,228190900,1685383,0,0
8be70874-4db2-4cd3-9639-eba2bb9bd7d0,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,1,4186188,489.33,440.67,10.67,20.5,0,3229460,0,0
2774ceb3-89a5-41db-b6bd-0e36233b62ea,sssp_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,9015217,1494.33,503.33,999.67,169.75,8,7999362,0,0
ad1ab9b7-d94f-4125-a931-6cef8a39d39e,sssp_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,8585643,996,445.33,715.33,274.5,40,7039247,0,0
44e9898d-3ae8-44fe-b086-0dfb32beb7cf,sssp_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,13489927,1196.67,436,912.33,337.25,144,8704181,0,0
543f9841-13a6-4e07-b29c-c39856e30231,sssp_push,rmat23,hivc,1,7,2,GPU,metaData,1,3511615,515,454.67,12.33,26,0,2640856,0,0
4e8c352e-e142-42c3-8eee-2f7f1e180ba5,sssp_push,rmat23,hivc,2,7,2,GPU,metaData,1.00797,5131866,1706,663,1255,195,32,3703240,0,0
3ebe6d2e-9b28-4ded-a49d-9c6bfad67b93,sssp_push,rmat23,hivc,4,7,2,GPU,metaData,1.01803,4338427,1475.67,345,1225.33,231.75,192,2825595,0,0
d4a2a461-6678-4b56-9d1f-31179ff8e2fb,sssp_push,rmat23,hivc,8,7,2,GPU,metaData,1.03311,6166504,2260.33,329,2063.33,95.5,736,1673424,0,0
ef28fb15-42bf-48c7-9a89-688ff9d88dae,sssp_push,rmat23,iec,1,7,2,GPU,metaData,1,4049848,516.67,457,12,25.5,0,3108651,0,0
a45b34f4-ce74-4609-9233-16b6331a409f,sssp_push,rmat23,iec,2,7,2,GPU,metaData,1.00794,5041304,641.67,412.33,326.67,94.75,8,4224574,0,0
0e8f0ff2-4fe6-4dfb-bd25-4177a56bfb9b,sssp_push,rmat23,iec,4,7,2,GPU,metaData,1.01796,4113167,674,346.67,474,174.5,48,2533046,0,0
df29354d-7cfe-4a46-96d2-52e3846b6356,sssp_push,rmat23,iec,4,7,2,GPU,metaData,1.01796,3239676,784.33,342.67,560,184,48,1680841,0,0
6a0dfc68-e97b-41fa-a8e0-ac5017e4e44b,sssp_push,rmat23,iec,8,7,2,GPU,metaData,1.033,5881495,1252.67,348.33,1039.33,269.25,224,1356703,0,0
284f5761-890e-4e02-853b-1a419d3d5c2e,sssp_push,rmat23,oec,1,7,2,GPU,metaData,1,4384966,505.67,453.33,12.33,20,0,3438214,0,0
31c76278-35a7-45c6-ab90-4f6bcdedbf88,sssp_push,rmat23,oec,2,7,2,GPU,metaData,1.64784,8425387,825,537,503.67,222,8,7449432,0,0
83becaee-5424-45cb-8931-c87fc66c2195,sssp_push,rmat23,oec,4,7,2,GPU,metaData,2.64745,6497527,801,438.33,621,129.25,48,4747081,0,0
f85caf21-3e2b-435c-921d-9d86294dcb97,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,1,21927878,149921.67,149780,29.67,42.25,0,17874582,0,0
16ecf0de-6b26-4d66-908a-98522d09d717,sssp_push,rmat25,cvc,2,7,6,GPU,metaData,1.72342,40954856,396280.67,79828,318904.33,44243.5,125768780,36956516,0,0
37b1ea6e-ab1d-4fbb-aa4f-8be91824d91b,sssp_push,rmat25,cvc,4,7,6,GPU,metaData,1.73323,44146309,181376.67,48163.67,157622.33,20174.75,127836836,41350415,0,0
914121fa-779a-407a-90d0-c31fde103050,sssp_push,rmat25,cvc,8,7,6,GPU,metaData,2.58792,54193786,137065.33,34121.33,116195.33,30620.25,247596520,48899425,0,0
962b4b24-73b7-4df7-b8aa-d8feef9cfd75,sssp_push,rmat25,hivc,1,7,6,GPU,metaData,1,19093743,150237.33,150107.33,26.67,39,0,15268168,0,0
7f0621fa-5eaf-41f5-9f2b-616e9dda7317,sssp_push,rmat25,hivc,2,7,6,GPU,metaData,1.0101,18386914,37173,34038.33,3455.33,69.25,1986560,16489053,0,0
b8fe1f8c-738f-414d-8b73-080ef4d0b4a2,sssp_push,rmat25,hivc,4,7,6,GPU,metaData,1.02338,12599236,22368.33,16910.33,5324.33,548.75,4455060,10423207,0,0
d6f2eead-d0fe-4e50-af43-94f84b69b9f9,sssp_push,rmat25,hivc,8,7,6,GPU,metaData,1.04005,13556403,20262.33,9555.33,10883.67,1024.75,7338816,8742282,0,0
efb5572e-e971-44ca-a863-e4f47d4009c9,sssp_push,rmat25,iec,1,7,6,GPU,metaData,1,19464502,150632,150488.67,27.67,50,0,15753062,0,0
54cfbccf-8086-4ad4-99d0-94da41febe27,sssp_push,rmat25,iec,2,7,6,GPU,metaData,1.0101,15509140,36269,33594,3136.67,151,1948084,13688540,0,0
c74c736a-cbcb-4d01-b29e-cc3a78220a13,sssp_push,rmat25,iec,4,7,6,GPU,metaData,1.02338,11157174,20317,16666,3214.67,626.25,4400812,8972057,0,0
fea03aec-3c55-457a-8a1f-7853a0ffbf18,sssp_push,rmat25,iec,4,7,6,GPU,metaData,1.02338,8491102,19844.33,16610,3049,454.75,4400816,6496476,0,0
0f02bff2-b7fe-4b84-ad2f-a4c96f44017d,sssp_push,rmat25,iec,8,7,6,GPU,metaData,1.04005,9531874,14401.33,8929.33,5381,563.75,7281464,4468967,0,0
e2607172-face-4760-8f1e-fed0575d5b90,sssp_push,rmat25,oec,1,7,6,GPU,metaData,1,20958746,148909,148777.67,27.67,39,0,17040616,0,0
298e9a9c-51fe-4ab2-be82-36a4eef167c1,sssp_push,rmat25,oec,2,7,6,GPU,metaData,1.72342,22952977,254924.33,79714.67,177994.67,21247,125765456,20283317,0,0
16ea7719-d542-44f1-8c16-ecaa79a40eec,sssp_push,rmat25,oec,4,7,6,GPU,metaData,2.57782,29890336,289937,73582.67,244061,50931.5,245055352,26066913,0,0
9fc088bc-be01-4657-8925-3f2c6da2bcfe,sssp_push,road-USA,cvc,1,7,10788,GPU,metaData,1,51783299,16242055.67,16095415,31599,36664.25,0,2496404,0,0
d5a3bc8b-4378-4edc-b055-c4b580e1ce2f,sssp_push,road-USA,cvc,2,7,10788,GPU,metaData,1.03475,40072392,12289280.33,8996030.67,3418054.33,166469.5,2359317936,2518668,0,0
bcdf4cbd-7210-4194-b8a6-1bf0d45c41d8,sssp_push,road-USA,cvc,4,7,10788,GPU,metaData,1.15618,48997758,15001134.33,5948013,8613770.67,2540979,10504773716,2380450,0,0
a2c297b5-3886-468f-89b0-58059644c5ae,sssp_push,road-USA,cvc,8,7,10788,GPU,metaData,1.43918,60553387,18047731.33,4403292,12633734.33,3697348.5,34624479304,1794791,0,0
5db6d436-183c-4a67-99ba-6836ccdeecfe,sssp_push,road-USA,hivc,1,7,10788,GPU,metaData,1,53908528,16465295.33,16310037,32748.33,39570.25,0,3725166,0,0
cb973e20-26c8-49a0-829f-8b759a4a38c5,sssp_push,road-USA,hivc,2,7,10788,GPU,metaData,1.03475,44941559,13794935.67,9295167.67,4619677.33,126762.5,2320966852,2864622,0,0
089aeb24-89fe-4f5a-83fb-b39645db2839,sssp_push,road-USA,hivc,4,7,10788,GPU,metaData,1.12172,55243195,17309076.67,5841351.67,10866958.67,2090186,7919706368,1750026,0,0
ed55e151-a156-4096-bc05-5b42a27f9f18,sssp_push,road-USA,hivc,8,7,10788,GPU,metaData,1.31802,83873243,25985047.67,3973977,20454429,2572874,25006164084,1273530,0,0
b336b75b-0846-44bb-8530-f13dfb1107e1,sssp_push,road-USA,iec,1,7,10788,GPU,metaData,1,51983582,16189320.33,16044096.67,31017,35883.25,0,2786874,0,0
1f7278bc-7195-47c2-b979-99dfbba87727,sssp_push,road-USA,iec,2,7,10788,GPU,metaData,1.03475,40484035,12505605.67,9282083.67,3315847.33,167263.75,2316706312,2278340,0,0
be2ff931-2f6a-4931-b637-23c8905101df,sssp_push,road-USA,iec,4,7,10788,GPU,metaData,1.12172,45352833,14096072,5837547.33,7425180,2260368.25,7912186888,1473011,0,0
3d30feda-e190-44e3-8169-da2d964767fe,sssp_push,road-USA,iec,8,7,10788,GPU,metaData,1.31802,62553599,18948778,3961687.67,13427366,2589213,24976498424,1003225,0,0
0898ace0-bd24-4c96-92dc-b4609d578980,sssp_push,road-USA,oec,1,7,10788,GPU,metaData,1,52091405,16217749,16071345,32613.67,35586.5,0,2821876,0,0
f185d699-4a31-4c05-8a4f-4e936fbfdfd8,sssp_push,road-USA,oec,2,7,10788,GPU,metaData,1.03475,39096660,12388146,9029072.67,3456200.67,175061,2359098312,1335337,0,0
c159090f-a404-46f9-8a94-4328d6d58206,sssp_push,road-USA,oec,4,7,10788,GPU,metaData,1.12172,44495967,13673115.67,5503837,7350811.67,2161465,8008481584,1855099,0,0
ace6fa04-07f5-495f-832f-d3d1633b5cc1,sssp_push,road-USA,oec,8,7,10788,GPU,metaData,1.31802,61039394,18614128.33,3649538,13451232.33,2681141.5,25236257520,684856,0,0


==> results_csv/irgl_no_lb_sync_pascal.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
5232b52b-6d49-4dfe-890d-bd7612ab29a8,bfs_push,clueweb12,cvc,32,7,492.67,GPU,metaData,1.89583,84922,5561.33,2765.67,2509.33,1421.67,6825470548,63449,0,0
120d5856-cae7-435b-a219-548aa5f0baca,bfs_push,clueweb12,cvc,64,7,493,GPU,metaData,2.26821,93994,4595.67,2328.67,2665.33,1149,8946419552,76152,0,0
396c72cb-d1d1-42bb-af0d-ed4a3e5ea9ce,bfs_push,friendster,cvc,2,7,18.33,GPU,metaData,1.61771,77586,1107.67,710,399,235.67,225479224,70595,0,0
c3949f26-fdee-499f-a188-873ce0eb9822,bfs_push,friendster,cvc,4,7,17.33,GPU,metaData,2.35924,44873,854.33,383.33,556.33,278.67,522175056,40023,0,0
2df3ce59-3a63-4df1-8ad8-2e802274bf03,bfs_push,friendster,cvc,8,7,17.67,GPU,metaData,3.43381,26348,635,206,438,144,1024292312,22869,0,0
de74cac9-89ca-4e6e-a663-760b73c59f4b,bfs_push,friendster,cvc,16,7,19,GPU,metaData,4.67934,14854,301,108,195,95.33,1555865968,12750,0,0
3843a410-b63b-4a64-a5f8-502b896343ae,bfs_push,rmat26,cvc,2,7,5,GPU,metaData,1.73864,60589,2530.67,2166.67,2178.67,89.33,208120752,50555,0,0
21cfdcf0-0e3a-46d0-a110-93ae5f176106,bfs_push,rmat26,cvc,4,7,5,GPU,metaData,1.74688,59804,1431,1196.67,1258.67,95,210401844,54045,0,0
529302bf-d8b8-4cb8-8dc2-424176735b8d,bfs_push,rmat26,cvc,8,7,5,GPU,metaData,2.84936,71856,1321.67,1115.33,1247.67,98.67,514524412,66566,0,0
7384ed61-6a9e-47e0-8fca-07610da61717,bfs_push,rmat26,cvc,16,7,5,GPU,metaData,2.86028,44741,651.67,578.33,621.33,14.67,515558232,42028,0,0
859e6845-f031-40a7-914f-7fb2fa5fa85f,bfs_push,rmat27,cvc,2,7,5,GPU,metaData,1.7331,122336,4946.67,4166.67,4286.33,214.67,413554804,103192,0,0
38e83b0d-d9b9-4cbd-8a54-7eb937c07fa7,bfs_push,rmat27,cvc,8,7,5,GPU,metaData,2.81621,133887,2649.67,2095.33,2474.67,42.67,1012615576,123496,0,0
790c3229-3e7b-41f9-af27-7f3ac20184fc,bfs_push,rmat27,cvc,16,7,5,GPU,metaData,2.82493,95542,1357.67,1156.33,1285,40.67,1016165616,90020,0,0
dbf65e9a-c748-4ed7-ae70-fff10a0c210d,bfs_push,twitter40,cvc,2,7,10,GPU,metaData,1.66183,30990,424.67,198,225,156.33,122171580,27681,0,0
c1b0b2ab-ea7c-4ff5-82a1-93648bee7f48,bfs_push,twitter40,cvc,4,7,10.33,GPU,metaData,2.24144,19099,263.33,131,201,70,221606908,16850,0,0
3d5d1fc9-a0b1-409d-8d9d-95ab7a6d5ed6,bfs_push,twitter40,cvc,8,7,10.67,GPU,metaData,3.30671,12201,229,74.67,191.67,64.67,415072648,10436,0,0
1604e221-5af7-4119-840a-a45405317fc8,bfs_push,twitter40,cvc,16,7,11.33,GPU,metaData,4.34368,7897,144,41.67,104.33,44.67,586198136,6528,0,0
a1d7421f-c246-4ff9-a7e3-40c365422af8,bfs_push,uk2007,cvc,2,7,101,GPU,metaData,1.02046,36472,567.67,425,52,NA,17363836,32243,0,0
7be0164b-bb15-49e2-84fc-041c73511b3a,bfs_push,uk2007,cvc,4,7,101.67,GPU,metaData,1.12849,20814,373,216,67.67,9.33,105559264,18122,0,0
e64ffd85-7b98-4f8c-8c37-c9635c30a508,bfs_push,uk2007,cvc,8,7,111,GPU,metaData,1.14368,11585,251.33,62.33,41.33,6.33,103519892,9923,0,0
17fb46d8-eae1-47f3-9834-6f856d070b09,bfs_push,uk2007,cvc,16,7,108.33,GPU,metaData,1.21954,6463,211.67,32,54,4.33,140447016,5122,0,0
250a86a7-51e5-48f6-8f47-002c3d9a0bac,bfs_push,uk-2014,cvc,32,7,2476.67,GPU,metaData,1.3344,499497,11246.67,5131,4664.67,362.33,2138687216,463060,0,0
757efda7-471e-47a2-8781-f75820c43ae8,bfs_push,uk-2014,cvc,64,7,2481.33,GPU,metaData,1.41246,518467,9633,2572.67,5216.33,333.67,2443738656,487772,0,0
c059e23f-e9e8-4172-974a-19e725040a29,bfs_push,wdc14,cvc,32,7,787,GPU,metaData,1.87044,644743,10752,7200,4882,1491.33,4067149964,606797,0,0
e99c6689-b103-49ca-966a-930c88a9a248,cc_push,clueweb12,cvc,64,7,134,GPU,metaData,3.13604,186694,11123.67,8488.67,10008.33,1011.67,30948410288,147804,0,0
96a8a79b-faab-4ea8-8eca-c1917da9eb52,cc_push,friendster,cvc,2,7,17.67,GPU,metaData,1.61771,75062,1306.33,929.67,814.33,87,164316468,67338,0,0
c99dbbd1-6c7f-414a-83e8-cd3943d5498d,cc_push,friendster,cvc,4,7,17.33,GPU,metaData,2.35924,45709,1228.67,654.33,762.33,156.67,623739728,39756,0,0
e93beca2-1d1b-443a-bc88-eb3b6d42b787,cc_push,friendster,cvc,8,7,17,GPU,metaData,3.43381,27331,748.67,345.33,476.33,137.67,1167215420,23476,0,0
a55ac0fe-cabe-4ccc-891b-52fec757a455,cc_push,friendster,cvc,16,7,21,GPU,metaData,4.67934,15798,424.33,197.67,271.67,68,1995590748,13293,0,0
ebf21a4b-4b42-4a8d-8783-e90b8e34dd4b,cc_push,rmat26,cvc,2,7,6,GPU,metaData,1.74529,80542,4884.67,4332,4208,417.67,371934644,63279,0,0
2a0277fa-531b-4f82-a6c7-c7bb959bf78b,cc_push,rmat26,cvc,4,7,6,GPU,metaData,2.48982,71698,2715.67,2222.67,2369,157.33,942673508,61041,0,0
7ca936eb-00ba-4ca2-ba87-2352e3c17e63,cc_push,rmat26,cvc,8,7,6,GPU,metaData,3.59184,72613,2907.33,2322.33,2579.33,123.67,1652786872,62294,0,0
be97ad13-dec2-406d-a707-125833765cc9,cc_push,rmat26,cvc,16,7,6,GPU,metaData,4.68281,48212,1506,1391.33,1373,26,2457401208,42448,0,0
607cbe73-7ab6-4e51-948c-adf70792a42b,cc_push,rmat27,cvc,2,7,5,GPU,metaData,1.74352,157809,4658.33,4526.33,3574,20.33,409900768,137559,0,0
e655adfc-f053-4314-b890-a0b46760bbfe,cc_push,rmat27,cvc,4,7,5,GPU,metaData,2.48653,136358,3872,3162.33,3270,252,1286829512,120786,0,0
b343a0ab-c623-472e-89f8-851725b6866e,cc_push,rmat27,cvc,8,7,5,GPU,metaData,3.58822,131646,3773.33,3450.33,3429.67,126,2045801136,116893,0,0
b87c1577-bbef-4ef7-832f-97f2f916a704,cc_push,rmat27,cvc,16,7,6,GPU,metaData,4.66941,111159,2150,1902,1934.67,30,3425463920,102455,0,0
b3093060-925a-45a5-96c3-c7bb0e8f0109,cc_push,twitter40,cvc,2,7,13,GPU,metaData,1.79154,45567,810.67,404.33,514,88.67,139302244,40948,0,0
57777c84-04b0-4eba-8305-74c9fb4658a3,cc_push,twitter40,cvc,4,7,13,GPU,metaData,2.65759,23603,524.33,243,290.67,42.67,437112484,20612,0,0
e68b80c9-2fe0-493f-a1ca-46cfb7da3436,cc_push,twitter40,cvc,8,7,13.33,GPU,metaData,4.0316,15856,412.33,145,297,38.33,807537328,13409,0,0
d90b9da5-6683-41f0-b624-198c57c51179,cc_push,twitter40,cvc,16,7,13.33,GPU,metaData,5.52979,9459,212.67,72.67,132.33,54.67,1298377624,7791,0,0
80faab5b-34b0-4951-ab2f-a2829645a572,cc_push,uk2007,cvc,2,7,73,GPU,metaData,1.10688,59797,799,561.33,149.67,36.67,64006388,52524,0,0
94657cbe-6e4f-4f18-acc5-8205c413953f,cc_push,uk2007,cvc,4,7,72.33,GPU,metaData,1.22371,36053,633.67,436.33,169,20.67,265261104,31310,0,0
ba34bc3a-b0e8-4b7d-a8d6-29a963e301e8,cc_push,uk2007,cvc,8,7,74,GPU,metaData,1.30408,19456,432,266.33,146.67,21.67,382828412,16627,0,0
cee1aa5d-507a-4c95-b9ec-25a399c39343,cc_push,uk2007,cvc,16,7,74,GPU,metaData,1.38801,10177,338.33,198.67,148.67,10.67,539463940,8153,0,0
d2dcb6eb-745b-4958-a48b-6d35e9fbe905,kcore_pull,friendster,cvc,2,7,77,GPU,metaData,1.61771,125129,14927.67,14334,790,56.67,316452400,75397,0,0
cafa52c5-5bac-4259-86a6-06a12444efd5,kcore_pull,friendster,cvc,4,7,77,GPU,metaData,2.35924,67892,8742,8184.33,3567.67,98,901098416,38062,0,0
67723323-38f6-4f7d-a62a-ca0fba151385,kcore_pull,friendster,cvc,8,7,77,GPU,metaData,3.43381,39319,4158,3589,1509.33,107.67,1541668080,24188,0,0
6860d914-6767-435b-af1d-94fe514df573,kcore_pull,friendster,cvc,16,7,77,GPU,metaData,4.67934,20218,2135.67,1669.67,1027.67,188,2574196664,12232,0,0
51a2b9ef-d743-41ac-ba52-c57e15ecb867,kcore_pull,rmat26,cvc,2,7,3,GPU,metaData,1.74529,74238,3588,3575,2956,1.33,5308608,59630,0,0
75b7fecb-33ee-4c15-b982-406a55df9034,kcore_pull,rmat26,cvc,4,7,3,GPU,metaData,2.48982,69186,1927.33,1912,1701,2.33,14737232,59899,0,0
219cf089-61d2-4565-9b72-5934bd5800ff,kcore_pull,rmat26,cvc,8,7,3,GPU,metaData,3.59184,68324,1821.67,1808.67,1653.33,4.67,25373448,60199,0,0
fc36902e-79f4-4148-9baf-bfad39e050fc,kcore_pull,rmat26,cvc,16,7,3,GPU,metaData,4.68281,46540,943.33,933.67,861.33,821,41737100,42018,0,0
d49a77b3-42a8-4403-aca4-d1f49037ff9d,kcore_pull,rmat27,cvc,2,7,3,GPU,metaData,1.74352,177313,6916,6889.67,5744.67,2.67,9323656,148182,0,0
573996b1-be8c-49fc-a638-a2a2d0351767,kcore_pull,rmat27,cvc,4,7,3,GPU,metaData,2.48653,132906,3867.67,3841,3360.67,4.67,25691488,114805,0,0
6b8244ba-76f6-4f09-96c2-d8e4f945a7e5,kcore_pull,rmat27,cvc,8,7,3,GPU,metaData,3.58822,131274,3565.67,3546.33,3256,5,44383872,115415,0,0
8bb75ae5-c554-450d-8849-c691998f27cb,kcore_pull,rmat27,cvc,16,7,3,GPU,metaData,4.66941,109397,1893,1875.67,1731,1659.33,72186924,99786,0,0
5bdfca15-2690-4355-950a-039340eac43c,kcore_pull,twitter40,cvc,2,7,15,GPU,metaData,1.79154,44387,1976.67,1906,652.33,11.67,54020496,35561,0,0
6b423145-c911-4a93-b977-1178ebfeb540,kcore_pull,twitter40,cvc,4,7,15,GPU,metaData,2.65759,24981,945.67,867,327.33,15.67,154620484,19970,0,0
6576d89d-9e3b-49e7-8925-43d7499633c6,kcore_pull,twitter40,cvc,8,7,15,GPU,metaData,4.0316,14874,517,447,262.67,17.33,258700084,11624,0,0
cbc77e02-4247-4b71-a91a-3d7c131650b6,kcore_pull,twitter40,cvc,16,7,15,GPU,metaData,5.52979,10317,265.67,194,127.67,20,433179064,8222,0,0
1831754c-7315-4880-a054-6e6256341daa,kcore_pull,uk2007,cvc,2,7,42,GPU,metaData,1.10688,61430,3436,3337.33,597.33,1.5,9560720,46657,0,0
630f9323-74ab-41ce-9fba-3f63bf864d7b,kcore_pull,uk2007,cvc,4,7,42,GPU,metaData,1.22371,41062,2417.67,2320.33,603.33,2,25479424,30858,0,0
352056f1-4bb5-4c3b-9e54-cd63b64f3b10,kcore_pull,uk2007,cvc,8,7,42,GPU,metaData,1.30408,25550,1735,1644.33,798.33,2.33,35469980,18752,0,0
efb03fee-a163-4632-8c96-0f8546c84cd4,kcore_pull,uk2007,cvc,16,7,42,GPU,metaData,1.38801,13621,1449.67,1353.33,922,4.33,50570688,8216,0,0
e2a43450-f7d5-4994-a5ab-b7e27f033613,kcore_pull,uk-2014,cvc,32,7,443,GPU,metaData,1.6395,1752568,219924,218060.67,188802.67,489.33,1008337748,1086693,0,0
da0344f0-ea9d-4467-9b63-dc9b665afa11,kcore_push,friendster,cvc,2,7,77,GPU,metaData,1.61771,83203,1660,752.67,714,304.33,576239400,70439,0,0
be6dc6b3-de6d-4095-9e4c-a140bb11439e,kcore_push,friendster,cvc,4,7,77,GPU,metaData,2.35924,47415,1631.33,473,1032.67,411.67,1711765984,37655,0,0
92939c68-a620-4795-ba36-d4fee0451757,kcore_push,friendster,cvc,8,7,77,GPU,metaData,3.43381,26025,1054.33,226,689.33,240,2518022980,19679,0,0
9849678c-4e44-4124-b763-3bf8f8e67bc5,kcore_push,friendster,cvc,16,7,77,GPU,metaData,4.67934,16020,671.33,140,409.33,164.67,4704475392,12185,0,0
c004fea1-d421-4e91-b8d8-13af668b6148,kcore_push,rmat26,cvc,2,7,3,GPU,metaData,1.74529,68533,151.67,143.33,34,1,4843520,59155,0,0
f293a5eb-7eef-4744-9747-fc43fc80e6d9,kcore_push,rmat26,cvc,4,7,3,GPU,metaData,2.48982,64640,90.67,80,63.67,1,11422064,58508,0,0
45564a2a-39d0-4911-9c16-faa006192eee,kcore_push,rmat26,cvc,8,7,3,GPU,metaData,3.59184,64965,61.67,51,50.67,2.67,17356096,60054,0,0
00402c41-efeb-4f9f-b4ae-125f7606a9ac,kcore_push,rmat26,cvc,16,7,3,GPU,metaData,4.68281,45210,48.33,37,38.33,4,30035768,42618,0,0
5621bc2e-be97-413a-96ac-ee8b04475bd0,kcore_push,rmat27,cvc,2,7,3,GPU,metaData,1.74352,168070,317.33,306.33,73.33,1.67,8020880,147791,0,0
ffb77ff8-8be4-4b65-8999-8597b197cd25,kcore_push,rmat27,cvc,4,7,3,GPU,metaData,2.48653,126532,186.33,173,135,1.67,19071104,114718,0,0
84d30a29-313d-40f0-ba21-75eefc40afc7,kcore_push,rmat27,cvc,8,7,3,GPU,metaData,3.58822,122935,108.33,93,82.67,6.67,28673360,113525,0,0
16efe885-ce49-4d3c-8784-c300643c49e2,kcore_push,rmat27,cvc,16,7,3,GPU,metaData,4.66941,106959,88.33,68.67,66,10,50091504,101220,0,0
23f057ba-727e-420a-8f6c-dabe1c741730,kcore_push,twitter40,cvc,2,7,15,GPU,metaData,1.79154,47788,442.33,233.33,304,94,157470116,41603,0,0
baa899db-b49d-4eae-8be2-a228e6e66e2e,kcore_push,twitter40,cvc,4,7,15,GPU,metaData,2.65759,20911,385.33,125.33,255.67,109,483195548,17015,0,0
6a18797b-3b9d-411b-85bc-25be072cecc1,kcore_push,twitter40,cvc,8,7,15,GPU,metaData,4.0316,15054,318,57,238.33,185,721487012,12096,0,0
019ee6eb-50ab-496a-872c-774000664097,kcore_push,twitter40,cvc,16,7,15,GPU,metaData,5.52979,10403,188.67,25,136,105.67,1311129400,8522,0,0
5533721b-3171-46df-9719-16119cfe032b,kcore_push,uk2007,cvc,2,7,42,GPU,metaData,1.10688,67962,358,247,57.67,7.67,42764960,61196,0,0
7345f5ce-4467-4c32-a3da-dc6651f6b6e2,kcore_push,uk2007,cvc,4,7,42,GPU,metaData,1.22371,34876,296.33,135,112.33,40.67,179490828,30860,0,0
b205927b-e8a7-43da-9c12-9baef04a50f4,kcore_push,uk2007,cvc,8,7,42,GPU,metaData,1.30408,14692,178.67,59.67,60.67,11.33,206669460,12419,0,0
21596072-2c6a-409d-82a6-1e009b1ae61f,kcore_push,uk2007,cvc,16,7,42,GPU,metaData,1.38801,10154,146,42.67,68.67,7,307661892,8550,0,0
9853ac19-cb90-4f63-a1f2-a7b814094aee,kcore_push,uk-2014,cvc,32,7,443,GPU,metaData,1.6395,997286,3069.33,1103.33,1458.33,383,3428046892,981005,0,0
17d77414-0a60-459b-98db-d39d9b73438a,kcore_push,uk-2014,cvc,32,7,443,GPU,metaData,1.6395,90433,3003.67,1105,1432.33,271.33,3428046892,73835,0,0
b2959d71-68b3-4828-9354-82407bf01b53,pagerank_pull,friendster,cvc,2,7,81,GPU,metaData,1.61771,331373,53470.33,38357.67,15692.67,8377.33,12424190384,163477,0,0
8c7b0265-a113-48fb-b2de-29da0554566b,pagerank_pull,friendster,cvc,4,7,81,GPU,metaData,2.35924,223053,40856,22361,21148.67,8910,27112425396,95569,0,0
a71de81a-eb4a-44e0-80d2-a8feb82b0cbd,pagerank_pull,friendster,cvc,8,7,81,GPU,metaData,3.5324,134086,26958.33,11874.67,17390,8979.33,50774660280,49592,0,0
6fbeb135-d942-4cbf-8f13-16069e34c177,pagerank_pull,friendster,cvc,16,7,81,GPU,metaData,4.67934,62555,12044,5609.33,7617,3739.33,73366318084,24365,0,0
9bb057ed-56b4-4e4d-aa8e-52a74ca87ff0,pagerank_pull,rmat26,cvc,2,7,75,GPU,metaData,1.00812,104802,2716.33,2596,942.33,NA,4517104,95006,0,0
ba46986b-2694-49d9-8e4a-79f54139b057,pagerank_pull,rmat26,cvc,4,7,75,GPU,metaData,1.74688,85805,1554.33,1260,469,6.67,411834332,79693,0,0
1e5ef6d9-bbde-45a7-88b4-921ed3cc4f3a,pagerank_pull,rmat26,cvc,8,7,75,GPU,metaData,1.75775,63980,965,712.33,488.33,14.33,416668092,60069,0,0
668ec46e-8e49-4164-bda8-282bd909218a,pagerank_pull,rmat26,cvc,16,7,75,GPU,metaData,2.86028,56940,596.33,393,348.67,40,1012224252,54185,0,0
dac1fe75-98a7-44c6-bec8-d8678b1d5aba,pagerank_pull,rmat27,cvc,8,7,75,GPU,metaData,1.74851,127016,2272,1729.33,1446.67,35.33,816581128,118279,0,0
4baf78c3-97f5-4175-847f-e53ed98df60d,pagerank_pull,rmat27,cvc,16,7,75,GPU,metaData,2.82493,114656,1303,708,680.33,113,1982395584,108972,0,0
1d25458c-670c-46f0-93b5-efa39aa2c6fe,pagerank_pull,twitter40,cvc,2,7,109,GPU,metaData,1.42922,170720,26843.67,18770,17383.33,6170.67,5473067536,86663,0,0
17df7f4b-2329-4e2f-94cc-6b789c629ba8,pagerank_pull,twitter40,cvc,4,7,109,GPU,metaData,2.24144,95493,17562.33,10127,12926.33,4989,15622014368,40438,0,0
b2a77f68-c597-4704-ba35-434c38ae4c5b,pagerank_pull,twitter40,cvc,8,7,109,GPU,metaData,3.06587,60923,12246.67,6894,9667.33,4078,25919682476,22055,0,0
09ca2a74-2363-4990-bd82-1464eb01af38,pagerank_pull,twitter40,cvc,16,7,109,GPU,metaData,4.34368,38987,8067.33,3065,6546,3729.33,40835064264,13355,0,0
7dc8c1fd-28c9-4709-9e3f-29ebbeed2e8a,pagerank_pull,uk2007,cvc,2,7,141,GPU,metaData,1.09861,96010,18921,17112.67,1900.33,264,1878519320,35990,0,0
3f550981-a1a5-40cd-99a2-594284abda8c,pagerank_pull,uk2007,cvc,4,7,141,GPU,metaData,1.12849,55408,11492,10434.67,1484.67,288,2530554248,19073,0,0
8de98a72-7cc8-450e-b1b5-75b98bda8cdb,pagerank_pull,uk2007,cvc,8,7,141,GPU,metaData,1.20092,37492,8048.33,7371,3060,114.67,3939920740,12152,0,0
e5c2568e-1819-4ed4-9a30-cfef91bc89f3,pagerank_pull,uk2007,cvc,16,7,141,GPU,metaData,1.21954,27219,6543,6070.33,3704.33,107.33,4363331044,6743,0,0
cd63cff6-4630-4fce-97a1-14199d241fb4,pagerank_pull,uk-2014,cvc,32,7,160,GPU,metaData,1.39477,1334715,123700.67,122227,109279.33,870.67,52946847992,958227,0,0
74cb101b-0443-4ed3-baae-649646b8507d,sssp_push,friendster,cvc,2,7,19,GPU,metaData,1.61771,104215,3755,2153.33,1749.67,1031,708130648,85435,0,0
c779fa27-bfc7-42a1-bc26-3f4389f61e4e,sssp_push,friendster,cvc,4,7,20,GPU,metaData,2.35924,54265,3010.33,1337.33,2032,931.67,1766313232,41555,0,0
1f84b837-2dc9-4d50-b7e0-4a1b3ed62b87,sssp_push,friendster,cvc,8,7,22,GPU,metaData,3.43381,32410,2279,766.33,1702.67,753.33,3502577740,23340,0,0
abe0a061-9955-4374-be7b-7fda776f6740,sssp_push,friendster,cvc,16,7,25,GPU,metaData,4.67934,19544,1209,405,863,508.33,5454902012,14439,0,0
88566883-8778-4e6f-bcde-cf77ce60f419,sssp_push,rmat26,cvc,2,7,6,GPU,metaData,1.73864,64164,2779,2290.33,2308.33,111,249841848,53210,0,0
ad39a1e8-f69e-4fc2-b938-99f2f722c6ec,sssp_push,rmat26,cvc,4,7,6,GPU,metaData,1.74688,66741,1536,1260.67,1326.67,99,253312312,59579,0,0
caa5d694-ecb8-4a22-8ee3-88cbee7e9276,sssp_push,rmat26,cvc,8,7,6,GPU,metaData,2.84936,80458,1403,1150.33,1316.67,51.33,554032088,74350,0,0
eb5e2575-c981-47ee-a649-ffe663bf6ab0,sssp_push,rmat26,cvc,16,7,6,GPU,metaData,2.86028,48334,678.67,595,638.67,19.33,556137376,45339,0,0
3ead8182-5e72-40e1-8460-7b6c2db0411c,sssp_push,rmat27,cvc,2,7,6,GPU,metaData,1.7331,143296,5271.67,4388.67,4477,216,500358104,120079,0,0
5f0f56f1-17b6-4a8c-a195-79c80cebcf47,sssp_push,rmat27,cvc,16,7,6,GPU,metaData,2.82493,102295,1404.33,1178.67,1315.33,56.33,1072325712,96053,0,0
7914d9cf-042a-431b-a428-a46c2682ee67,sssp_push,twitter40,cvc,2,7,16,GPU,metaData,1.66183,36597,1111,491.33,603.33,412.33,277246400,30289,0,0
756a8baa-9770-47e3-bdfc-aa77cb8b234c,sssp_push,twitter40,cvc,4,7,18,GPU,metaData,2.24144,23593,924,371.33,752.33,397.67,607087228,18687,0,0
31d4b72b-e459-4d90-97d9-79a60d4abc4f,sssp_push,twitter40,cvc,8,7,18,GPU,metaData,3.30671,13780,619.33,201,527,173.67,1221668444,10510,0,0
c488bf12-5750-4161-990a-da898dac773d,sssp_push,twitter40,cvc,16,7,18,GPU,metaData,4.34368,9578,369,119,298,135,1776336316,7355,0,0
70996877-9555-49a7-85e7-ea667059fb97,sssp_push,uk2007,cvc,2,7,153,GPU,metaData,1.02046,52577,2082.33,1809,193,5.33,91863924,41022,0,0
d6f43470-39eb-4fad-b4b8-c14dba5f03c9,sssp_push,uk2007,cvc,4,7,156.67,GPU,metaData,1.12849,31055,1403,1006,291,54.33,607607088,24084,0,0
fde90eed-2fb1-4a9c-8c84-1099c375b836,sssp_push,uk2007,cvc,8,7,156.67,GPU,metaData,1.14368,16901,797.67,441,198.67,47,658989164,13038,0,0
20f0985e-0fd4-451f-a513-606c90300960,sssp_push,uk2007,cvc,16,7,158.67,GPU,metaData,1.21954,8722,620.67,283,246.67,26.33,1054640844,5876,0,0
c1c8cc33-b6af-4965-b94d-dd84624ff573,sssp_push,uk-2014,cvc,32,7,2653.33,GPU,metaData,1.3344,987375,14777,6739.67,6623.33,958.33,13714963280,938007,0,0


==> results_csv/irgl_no_lb_sync_volta.csv <==
runID,benchmark,input,partitionScheme,hosts,numThreads,iterations,deviceKind,dataMode,replicationFac,totalTime,totalTimeExec,computeTime,syncTime,barrierTime,syncBytes,graphConstructTime,communicationMemUsageMax,communicationMemUsageMin
20fd98fb-f73e-4ff3-bd3b-b349c356268c,bfs_push,orkut,cvc,1,7,6.67,GPU,metaData,1,3937,18,16,NA,NA,0,3136,0,0
b32ee8b2-e1fd-43d2-84e5-f0b9b24e44fe,bfs_push,orkut,cvc,2,7,7,GPU,metaData,1.96911,5647,27,10,13.33,NA,17045776,4717,0,0
608a0cd2-3656-409c-8bf7-3e723509c384,bfs_push,orkut,cvc,4,7,7,GPU,metaData,2.95702,5041,23.67,3,17,NA,34269036,3372,0,0
897f0703-8b66-4d0d-916a-da316549a04a,bfs_push,orkut,cvc,8,7,8,GPU,metaData,4.31987,7217,20,1,13,NA,51502732,2708,0,0
12c6f042-e9b7-437c-9862-08c37e874213,bfs_push,orkut,hivc,1,7,7,GPU,metaData,1,3620,17.67,16,NA,NA,0,2866,0,0
f8835b47-d805-4fee-a77e-e76251b0dc7b,bfs_push,orkut,hivc,2,7,7,GPU,metaData,1.96116,11293,24.33,8,16,NA,16348420,10468,0,0
a72901f3-dddf-4ea0-afc7-c8391d6bb099,bfs_push,orkut,hivc,4,7,7,GPU,metaData,3.28661,9653,22.33,3,14.33,NA,37459848,7511,0,0
067dadfc-16dd-4829-b5d4-0b6885b3bf2b,bfs_push,orkut,hivc,8,7,8,GPU,metaData,5.52333,9281,24.33,1,19.67,NA,67076160,4565,0,0
5ac31877-f0f2-4af2-b509-39baed81bcb6,bfs_push,orkut,iec,1,7,7,GPU,metaData,1,3907,18,16,NA,NA,0,3111,0,0
2b93e2cd-592e-42c4-8f89-a8aca0388e7b,bfs_push,orkut,iec,2,7,7,GPU,metaData,1.96911,8470,21.67,7,14,NA,16518492,7661,0,0
7b5613a3-52d2-4a92-8c87-6bc6c611f746,bfs_push,orkut,iec,4,7,7,GPU,metaData,3.34325,9708,19,2,12.33,NA,38248220,7457,0,0
26c1b8f0-ca12-422f-9609-648458a95777,bfs_push,orkut,iec,8,7,8,GPU,metaData,5.72394,9587,19.67,1,13.33,NA,70830936,4939,0,0
45b29178-ebb8-4667-8681-62b13d002cef,bfs_push,orkut,oec,1,7,7,GPU,metaData,1,2882,18,16,NA,NA,0,2139,0,0
e46bdeaf-5597-44be-9ce6-b34b77ac419f,bfs_push,orkut,oec,2,7,7,GPU,metaData,1.96911,3382,24.67,10.33,11.33,NA,17014408,2574,0,0
6c0df55a-99fb-4b39-8d86-5f8537d5c110,bfs_push,orkut,oec,4,7,8,GPU,metaData,3.34325,5349,22.67,5,12.67,NA,40349896,3311,0,0
a14ee631-8b0b-4bef-9aed-770e4693b7b1,bfs_push,orkut,oec,8,7,8,GPU,metaData,5.72394,6759,24.33,3,14.67,NA,71565992,2044,0,0
d81bd0cc-4a7d-496a-afa2-6576dabafa51,bfs_push,rmat23,cvc,1,7,2,GPU,metaData,1,2184,NA,NA,NA,NA,0,1616,0,0
8c10a366-2081-4c68-8236-3b55754883e9,bfs_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,8354,4,NA,4,NA,40,5150,0,0
6e2fcf8c-817d-4027-8ff4-5925a27732d4,bfs_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,9483,1,NA,NA,NA,144,4689,0,0
52cf52fc-9314-4cfd-8f04-ef8400ada2d9,bfs_push,rmat23,hivc,1,7,2,GPU,metaData,1,2972,NA,NA,NA,NA,0,2375,0,0
cb2c499f-7c86-4913-9afa-949720b691b6,bfs_push,rmat23,hivc,2,7,2,GPU,metaData,1.00797,6443,3,NA,3,NA,32,5537,0,0
3eb67490-59eb-447a-8737-f0c8343a6088,bfs_push,rmat23,hivc,4,7,2,GPU,metaData,1.01803,4902,1,NA,NA,NA,192,3052,0,0
64b84b31-153c-4c11-886c-992d2c904820,bfs_push,rmat23,hivc,8,7,2,GPU,metaData,1.03311,5986,2,NA,1.33,NA,736,1554,0,0
df5ac224-de89-42f2-acf3-cb58aa93ee45,bfs_push,rmat23,iec,1,7,2,GPU,metaData,1,2985,NA,NA,NA,NA,0,2412,0,0
c5d3c855-8819-41ce-a3f7-b1506e53f1c6,bfs_push,rmat23,iec,2,7,2,GPU,metaData,1.00794,4189,NA,NA,NA,NA,0,3596,0,0
25200125-f4f1-430a-8a9b-652f801890f3,bfs_push,rmat23,iec,8,7,2,GPU,metaData,1.033,6213,1,NA,NA,NA,224,1712,0,0
cf090c85-a7de-4d7c-9fab-d314c38726db,bfs_push,rmat23,oec,1,7,2,GPU,metaData,1,3174,NA,NA,NA,NA,0,2607,0,0
c877b1fe-abf8-40e6-a5f8-6bf3214422ba,bfs_push,rmat23,oec,2,7,2,GPU,metaData,1.64784,9012,1,NA,NA,NA,8,7834,0,0
c0c31f8a-567a-4b80-a338-24663f0be610,bfs_push,rmat25,cvc,1,7,5,GPU,metaData,1,13304,1032.33,1029.33,NA,NA,0,8710,0,0
d47e9b9c-4716-4a1c-9cef-3f30d532e53a,bfs_push,rmat25,cvc,2,7,5,GPU,metaData,1.72342,67812,1248.33,974,1097,NA,102263072,61202,0,0
0bb38553-6ac8-4080-9dde-da2ecec5a374,bfs_push,rmat25,cvc,4,7,5,GPU,metaData,1.73323,77697,736,600,674.33,NA,103462776,73126,0,0
673b6ead-a797-4f70-aafd-883271ff7e13,bfs_push,rmat25,cvc,8,7,5,GPU,metaData,2.58792,48772,589.33,502,555.67,NA,220861680,42032,0,0
c9a86004-ce0c-406e-b1cc-bce1e8dbfcca,bfs_push,rmat25,hivc,1,7,5,GPU,metaData,1,11453,1015.67,1012.67,NA,NA,0,6783,0,0
abd71c4e-ab5f-4b41-be7d-28bd9b7bf173,bfs_push,rmat25,hivc,2,7,5,GPU,metaData,1.0101,17085,385,380.67,39,NA,1436272,14864,0,0
86e9ff2c-6af8-442a-ba1e-64fc56a64400,bfs_push,rmat25,hivc,4,7,5,GPU,metaData,1.02338,11578,213,207.33,44.67,NA,3291344,9172,0,0
0cd02f9e-c57d-4722-9461-91304c2e5d39,bfs_push,rmat25,hivc,8,7,5,GPU,metaData,1.04005,10102,123,115.67,39,NA,5539156,5065,0,0
f4a2fae1-44c6-4e9a-851f-b06206d8f7f3,bfs_push,rmat25,iec,1,7,5,GPU,metaData,1,12214,1033.67,1031,NA,NA,0,7614,0,0
6aab3346-fd6c-4f1e-90bb-fe6adc17aafa,bfs_push,rmat25,iec,2,7,5,GPU,metaData,1.0101,14826,361,355.33,11,NA,1398000,12660,0,0
6af750c2-a994-42ba-b128-4aeb95faa81b,bfs_push,rmat25,iec,4,7,5,GPU,metaData,1.02338,8648,182.33,175,11,NA,3237756,6476,0,0
0bc5db3a-efb1-4d77-b84d-82c8f562ed45,bfs_push,rmat25,iec,8,7,5,GPU,metaData,1.04005,9828,93,88.67,7,NA,5483300,4932,0,0
47664493-dddc-418e-95d5-5dc1cae3b647,bfs_push,rmat25,oec,1,7,5,GPU,metaData,1,12606,1015,1012.33,NA,NA,0,7928,0,0
6d885df5-2ee5-4c77-8392-fcc69c8fdab6,bfs_push,rmat25,oec,2,7,5,GPU,metaData,1.72342,23638,1261,991,1110.67,NA,102263072,17952,0,0
f6dab71a-6b0b-45c4-baf9-01f84162e1ec,bfs_push,rmat25,oec,4,7,5,GPU,metaData,2.57782,27618,1190,989.33,1121.33,NA,219466580,21755,0,0
cc2f2a10-1f7e-469d-a08f-ffd8f7593a14,bfs_push,road-USA,cvc,1,7,4295.67,GPU,metaData,1,10840,2275,2.33,NA,NA,0,3475,0,0
5d73069e-ba30-4d39-8422-9e95518a8703,bfs_push,road-USA,cvc,2,7,4357.67,GPU,metaData,1.03475,11153,2029,4,14,NA,124033808,4228,0,0
63d50c5c-c201-4917-80c6-e0a73f222ce5,bfs_push,road-USA,cvc,4,7,4632,GPU,metaData,1.15618,11244,2566,1,4.67,NA,641595032,2046,0,0
72104927-93e5-4024-97b5-95e33576062b,bfs_push,road-USA,cvc,8,7,4909.67,GPU,metaData,1.43918,18360,3885,NA,111.67,NA,2014224380,2198,0,0
6ae9a797-4f12-40da-999c-2bb722f20127,bfs_push,road-USA,hivc,1,7,4301.67,GPU,metaData,1,10770,2287,3.5,NA,NA,0,3411,0,0
2c75c5c6-c019-470a-87a3-9c188152f3a6,bfs_push,road-USA,hivc,2,7,4337.33,GPU,metaData,1.03475,10602,2445.33,2,8,NA,124587568,2664,0,0
54b38cc0-19c3-47a0-bb35-4dfc7618a1ce,bfs_push,road-USA,hivc,4,7,4621.67,GPU,metaData,1.12172,17127,4433.67,3,375,NA,553224100,2287,0,0
f189a05c-16bc-47b4-9b9b-c8de40417bb6,bfs_push,road-USA,hivc,8,7,4738.67,GPU,metaData,1.31802,29439,7906.67,NA,4812.33,NA,1540667548,1183,0,0
646f173a-7758-41b8-8623-4f42caadca44,bfs_push,road-USA,iec,1,7,4289,GPU,metaData,1,10725,2297,3.33,NA,NA,0,3278,0,0
66ec75f9-f2b3-42b1-9a45-9c168e12256a,bfs_push,road-USA,iec,2,7,4331.33,GPU,metaData,1.03475,9173,2022,NA,6,NA,123790480,2506,0,0
0ef5112e-5b5d-46e2-987d-c279629a3653,bfs_push,road-USA,iec,4,7,4624.67,GPU,metaData,1.12172,12248,3086.67,NA,16.33,NA,513318308,1534,0,0
c3e0189e-76dc-4b55-b115-12359c9f0726,bfs_push,road-USA,iec,8,7,4736.33,GPU,metaData,1.31802,20886,4898.33,NA,410,NA,1500394368,1601,0,0
f2cb4b5b-6305-4a8f-8542-1e9e0fa1c7ec,bfs_push,road-USA,oec,1,7,4287.67,GPU,metaData,1,10890,2265.67,1.67,NA,NA,0,3520,0,0
b1ca265b-7480-4584-9082-19933a71a725,bfs_push,road-USA,oec,2,7,4355,GPU,metaData,1.03475,8774,1997,1,1.33,NA,125710080,2181,0,0
377b6784-e5a9-42b0-96ac-f9ae9e10295a,bfs_push,road-USA,oec,4,7,4603.33,GPU,metaData,1.12172,14682,3208.33,13,124,NA,498772460,2150,0,0
e917e679-05b7-4e77-8ac2-1876bc613d1f,bfs_push,road-USA,oec,8,7,4830,GPU,metaData,1.31802,20261,4800,NA,356.67,NA,1299337340,1341,0,0
16c4000f-ace0-4e93-90fa-ee04eadbaf71,cc_push,orkut,cvc,1,7,5,GPU,metaData,1,7611,28,26.67,NA,NA,0,6781,0,0
aa7d0eff-7df0-4268-9904-71b3176ea978,cc_push,orkut,cvc,2,7,5.67,GPU,metaData,1.96911,4209,41.33,18,24,NA,24474360,3313,0,0
65c03f9c-08de-4839-9045-4e93d5ece786,cc_push,orkut,cvc,4,7,6,GPU,metaData,2.95702,4283,41.67,10,31,NA,63794740,2557,0,0
c9157583-2662-4cd3-8adb-7ed71238e2fd,cc_push,orkut,cvc,8,7,6,GPU,metaData,4.31987,6672,30.67,6,21.67,NA,106449532,2098,0,0
ce18d675-3104-4a4f-a584-73f509746977,cc_push,orkut,hivc,1,7,5,GPU,metaData,1,6858,28,27,NA,NA,0,6060,0,0
0701e441-73de-4efc-89f8-8a557d4f0d18,cc_push,orkut,hivc,2,7,6,GPU,metaData,1.96116,4926,56,20,39.67,NA,39947372,4040,0,0
cb6f2eb2-effa-4eae-91be-8b22a49f41f5,cc_push,orkut,hivc,4,7,6,GPU,metaData,3.28661,6044,47,13,34.67,NA,93802652,3822,0,0
39348cfd-7e3c-470e-8831-6c710efc5030,cc_push,orkut,hivc,8,7,6,GPU,metaData,5.52333,6251,46.67,7,36.33,NA,220743708,1630,0,0
cf41c243-742d-402c-b9e3-397bc33aaab6,cc_push,orkut,iec,1,7,5,GPU,metaData,1,3528,28,26.67,NA,NA,0,2673,0,0
d228820b-72db-4ad6-a2b5-2ffc7df4e438,cc_push,orkut,iec,2,7,6,GPU,metaData,1.96911,2855,41,18.33,22,NA,24488524,1982,0,0
7a2f16f6-4a41-4653-9739-a1b7fbfc9a82,cc_push,orkut,iec,2,7,5.67,GPU,metaData,1.96911,3334,38.33,18,20,NA,24487544,2517,0,0
c83211c7-f4fc-4c23-add5-c13c61b10b01,cc_push,orkut,iec,4,7,6,GPU,metaData,3.34325,3103,38.67,12,26.33,NA,68199616,1218,0,0
95f54021-8b7d-4124-a8db-92fd4fb6fe9e,cc_push,orkut,iec,8,7,6,GPU,metaData,5.72394,5707,34.67,7,23.33,NA,145988868,1058,0,0
4f4dc66b-52d0-40e6-8d23-12e5cb30dd63,cc_push,orkut,oec,1,7,5,GPU,metaData,1,3315,28,26.33,NA,NA,0,2538,0,0
1c331430-1718-42c1-ad78-74b91d0e7ec8,cc_push,orkut,oec,2,7,6,GPU,metaData,1.96911,3033,40.67,18,22,NA,24479992,2143,0,0
bc81dd50-c7fa-480f-a85f-5df25f36e568,cc_push,orkut,oec,4,7,6,GPU,metaData,3.34325,3639,38.33,12,26,NA,68196184,1851,0,0
bc611ec1-e48c-4667-946f-75f49cdea540,cc_push,orkut,oec,8,7,6,GPU,metaData,5.72394,6737,34.67,7,23.67,NA,145996940,1997,0,0
5d159641-4504-4098-b3ee-0cdf26258c95,cc_push,rmat23,cvc,1,7,4,GPU,metaData,1,11743,335.33,334.67,NA,NA,0,9886,0,0
e6568f25-d7e8-42f5-89aa-54bfca07c9bf,cc_push,rmat23,cvc,2,7,4,GPU,metaData,1.74233,10424,421.33,388,360.33,NA,32718464,8104,0,0
3dde91d5-79b8-4e7b-92d9-82dd278aad15,cc_push,rmat23,cvc,4,7,4,GPU,metaData,2.48474,8009,267,246,242.33,NA,60487748,5552,0,0
c8a2fccc-c359-4978-8dc2-f0cfa19f3c12,cc_push,rmat23,cvc,8,7,5,GPU,metaData,3.38975,14135,196,183,184,NA,122708768,9050,0,0
07c01be4-0f21-452f-93df-806e8e253901,cc_push,rmat23,hivc,1,7,4,GPU,metaData,1,9677,388.67,387.67,NA,NA,0,7603,0,0
e63a4e44-a17b-431e-bc2c-2d2333b408c8,cc_push,rmat23,hivc,2,7,4,GPU,metaData,1.03655,8527,310.33,306,244.67,NA,2916204,6401,0,0
4e451a54-25f4-4fc4-ad97-f5f6d6d08a56,cc_push,rmat23,hivc,4,7,4,GPU,metaData,1.07271,6029,145,138.67,137.33,NA,5189768,3657,0,0
7bea6f8a-906c-471b-849d-6114a31ddadb,cc_push,rmat23,hivc,8,7,4.67,GPU,metaData,1.11438,8861,83.33,74.67,79.67,NA,8055924,4147,0,0
2ed1edea-f947-4c8c-9ccc-e95408f9115a,cc_push,rmat23,iec,1,7,4,GPU,metaData,1,5126,309.33,308.33,NA,NA,0,3364,0,0
eec2100a-7eac-4ccb-9a15-7221d368420e,cc_push,rmat23,iec,2,7,4,GPU,metaData,1.74233,8755,447,404,385.33,NA,29169024,6170,0,0
0754788c-87e9-4dee-9829-66a071956606,cc_push,rmat23,iec,4,7,4,GPU,metaData,2.6397,8332,400,389,358.67,NA,87995688,5463,0,0
15b30ac1-c413-41c3-bc17-1d2d85d2c5e3,cc_push,rmat23,iec,8,7,5,GPU,metaData,3.72371,10476,382.67,285,371.67,NA,165794776,4600,0,0
69bfee88-3696-4073-bf03-06747bb3aade,cc_push,rmat23,oec,1,7,4,GPU,metaData,1,5119,371.67,370.33,NA,NA,0,3139,0,0
d215c869-487f-42ab-9573-4dd00c9bd130,cc_push,rmat23,oec,2,7,4,GPU,metaData,1.74233,8947,407.33,375.67,347,NA,29193168,6028,0,0
2e26ba79-7760-401a-9e6c-41b70d10a2b1,cc_push,rmat23,oec,4,7,4,GPU,metaData,2.6397,9749,425.33,397,383.33,NA,87995940,6433,0,0
9f1afa0c-e007-4e55-a5aa-3224349c9262,cc_push,rmat23,oec,8,7,5,GPU,metaData,3.72371,11544,382.33,285,370.67,NA,165794744,5571,0,0
bcc3180e-3cef-4595-b4e7-75c4ecd05759,cc_push,rmat25,cvc,1,7,4,GPU,metaData,1,45122,648.67,647,NA,NA,0,40539,0,0
3ef2a048-d0d3-433f-bff7-ca4de1a09676,cc_push,rmat25,cvc,2,7,4,GPU,metaData,1.74753,83923,1102.33,699,819,NA,102632532,77280,0,0
e3022b1f-3205-4049-b92b-27fe941aafdf,cc_push,rmat25,cvc,2,7,4,GPU,metaData,1.74753,39239,1113.67,699.33,826.33,NA,102606460,33470,0,0
9cb77364-055c-40e8-9c95-d2bba8b5d50c,cc_push,rmat25,cvc,4,7,5,GPU,metaData,2.48875,47041,934,630.33,813,NA,303439000,41771,0,0
7a3d5007-a4cb-4fc0-a46e-320b7cb2a9f7,cc_push,rmat25,cvc,8,7,5,GPU,metaData,3.55354,42851,999.33,887.67,902.67,NA,577845864,34639,0,0
e55a8bda-2c04-4ed6-8ad7-3eb7336c16ab,cc_push,rmat25,hivc,1,7,4,GPU,metaData,1,38870,648.33,646.33,NA,NA,0,34366,0,0
0af8081a-719d-4cf0-a12d-5a9df6c49c7c,cc_push,rmat25,hivc,2,7,5,GPU,metaData,1.09895,40881,786,770.33,518.33,NA,24534540,36765,0,0
d0d1722d-91c2-43ce-8d52-b4ebc6b9e6d5,cc_push,rmat25,hivc,4,7,5,GPU,metaData,1.1634,28170,405.33,382.67,258.67,NA,60528044,24923,0,0
598015e9-a71b-4e1d-84f6-b22676f4e922,cc_push,rmat25,hivc,4,7,5,GPU,metaData,1.1634,31966,407.33,382.67,261.67,NA,60645636,27788,0,0
41afb4d3-3308-4df2-ad98-280f4daf0e0f,cc_push,rmat25,hivc,8,7,5,GPU,metaData,1.20468,24387,223.33,205.33,194.33,NA,87055644,19087,0,0
91ee9a50-1228-45c6-b1f1-6c560d56bca1,cc_push,rmat25,iec,1,7,4,GPU,metaData,1,14491,646.33,644.33,NA,NA,0,9569,0,0
676fb597-480d-44d1-a86f-910fb9f13788,cc_push,rmat25,iec,4,7,5,GPU,metaData,2.81297,26082,1014,757.33,863.67,NA,311155180,20551,0,0
ba0b7b70-b17f-41c0-b937-127b6e4736b6,cc_push,rmat25,iec,8,7,5,GPU,metaData,4.13997,31025,1705.33,1636.67,1654,NA,600809236,20502,0,0
3c9af9cb-a638-42dc-8468-89bc640bf6ce,cc_push,rmat25,oec,1,7,4,GPU,metaData,1,17774,648.33,646.33,NA,NA,0,12899,0,0
503e078e-80db-4987-b758-05cbb95c5618,cc_push,rmat25,oec,2,7,4,GPU,metaData,1.74753,26961,1099,699,815.67,NA,102660564,21321,0,0
f215ad68-bdba-4bba-a1a4-3d0419df9a62,cc_push,rmat25,oec,4,7,5,GPU,metaData,2.81297,30559,1035,759,884.67,NA,311154540,24874,0,0
e42fb14b-41df-4623-8334-7f781a1085f2,cc_push,rmat25,oec,8,7,5,GPU,metaData,4.13997,33147,1706,1636.33,1654.67,NA,600823984,22598,0,0
10bb3e7b-6e1d-4ce8-aabc-3e82e0e31036,cc_push,road-USA,cvc,1,7,4159.33,GPU,metaData,1,14941,2928,526,NA,NA,0,5478,0,0
5a577b7e-3909-43a8-ab24-1f61607d8d12,cc_push,road-USA,cvc,2,7,4245.33,GPU,metaData,1.03475,10441,2447.67,24,12,NA,360180628,2395,0,0
2c5a776a-f277-4bba-84c3-482bb2d5bbb0,cc_push,road-USA,cvc,4,7,4280.67,GPU,metaData,1.15618,13977,3160,3.33,249.33,NA,1785275656,2944,0,0
5dff7af6-d0e7-4942-972c-96ebb8cf336d,cc_push,road-USA,cvc,8,7,4685,GPU,metaData,1.43918,20625,4588.33,1,1070.33,NA,5461265172,2351,0,0
94930055-f314-4258-9d5a-bd5ebedff8a5,cc_push,road-USA,hivc,1,7,4155,GPU,metaData,1,14958,3066,720.33,NA,NA,0,5108,0,0
8c81f49b-586a-4187-85ff-f56d9aa0d5ee,cc_push,road-USA,hivc,2,7,4245,GPU,metaData,1.03475,12743,3218.33,41.67,32.33,NA,581898540,2427,0,0
72ae33ff-5f07-498a-bfbb-73837197210e,cc_push,road-USA,hivc,8,7,4643.33,GPU,metaData,1.31802,34590,9663.67,NA,5962,NA,6667544540,1135,0,0
b1b24c0e-ed10-49bb-8915-cbeb59b85a1c,cc_push,road-USA,iec,1,7,4162.67,GPU,metaData,1,13353,2950,533.67,NA,NA,0,3843,0,0
097c55f7-cc90-450a-8913-54f15a9ffc51,cc_push,road-USA,iec,2,7,4247.67,GPU,metaData,1.03475,9726,2435.67,26,7.33,NA,352668400,1773,0,0
693931d8-e702-417d-b89d-abf9a202c123,cc_push,road-USA,iec,4,7,4275,GPU,metaData,1.12172,12346,3274.33,2,85.33,NA,1361950948,1024,0,0
8aea9286-cc67-4e52-9c8d-16e1a2347616,cc_push,road-USA,iec,8,7,4634,GPU,metaData,1.31802,21313,5361,1,1377.67,NA,3893106012,710,0,0
c45845ac-51c7-4d10-84a8-6b46f406e2c4,cc_push,road-USA,oec,1,7,4163.33,GPU,metaData,1,14023,2931.67,533,NA,NA,0,4590,0,0
aaa3e88d-2307-425c-bfb2-c1b266284f1a,cc_push,road-USA,oec,2,7,4253.33,GPU,metaData,1.03475,10555,2444,29.67,9.33,NA,359938580,2571,0,0
c8f2e283-9726-49fc-bf51-1f3ffbd342a1,cc_push,road-USA,oec,4,7,4277.67,GPU,metaData,1.12172,13223,3328.33,8,106.33,NA,1350097724,1627,0,0
99861316-360a-4eca-b034-9d404537af03,cc_push,road-USA,oec,8,7,4632.67,GPU,metaData,1.31802,22276,5358,1,1395.33,NA,3905537548,1585,0,0
de18fbc0-73c3-4d55-8519-0e052304e684,kcore_pull,orkut,cvc,1,7,39,GPU,metaData,1,7554,86,56.33,NA,NA,0,6548,0,0
06efb06a-af6d-425a-a1de-ec5abbfbaa76,kcore_pull,orkut,cvc,2,7,39,GPU,metaData,1.96911,4516,85.67,46,40.33,NA,13256932,3371,0,0
5af7ce6a-058b-4b38-88f6-f69f19481362,kcore_pull,orkut,cvc,4,7,39,GPU,metaData,2.95702,4944,70,13.67,22.33,NA,36678184,2962,0,0
9e20022f-7705-469e-a0d4-88ca81444fbc,kcore_pull,orkut,cvc,8,7,39,GPU,metaData,4.31987,7555,64.33,4,39.67,NA,57459584,2780,0,0
e16aa46a-6805-4a0e-a789-17821dfd8f92,kcore_pull,orkut,hivc,1,7,39,GPU,metaData,1,5968,86,57,NA,NA,0,5001,0,0
17d83071-0eb1-4ae3-8d51-e19fa1e3905d,kcore_pull,orkut,hivc,2,7,39,GPU,metaData,1.96116,4773,85.33,45,7.67,NA,13680768,3638,0,0
512507b2-9dbe-4a9c-a855-3d4b1421e9a9,kcore_pull,orkut,hivc,4,7,39,GPU,metaData,3.28661,4925,109.33,42.67,57,NA,35850996,2441,0,0
c62d5077-715f-4c3b-832b-3f2035a6ecc4,kcore_pull,orkut,hivc,8,7,39,GPU,metaData,5.52333,6664,125.33,39,85,NA,75648536,1606,0,0
8162e6ce-8966-438f-b905-72b418da0e7f,kcore_pull,orkut,iec,1,7,39,GPU,metaData,1,4151,86,56.33,NA,NA,0,3111,0,0
ef17ead4-8dbe-4db6-a6f3-a3edc538bb2d,kcore_pull,orkut,iec,2,7,39,GPU,metaData,1.96911,2930,87,46.33,41.67,NA,13256932,1855,0,0
69bd3915-fedd-4092-9d79-478a07571405,kcore_pull,orkut,iec,4,7,39,GPU,metaData,3.34325,3008,77.33,40,40.67,NA,35137740,1222,0,0
5cc867dc-1cab-43f2-a567-a6d322074e80,kcore_pull,orkut,iec,8,7,39,GPU,metaData,5.72394,6003,88.67,39,44,NA,76192116,1040,0,0
a9f556f5-12e4-4217-9d73-412c35d7fc97,kcore_pull,orkut,oec,1,7,39,GPU,metaData,1,2404,86,56.67,NA,NA,0,1462,0,0
ef11ddaa-bec9-45a7-bd02-f38a87722ffe,kcore_pull,orkut,oec,2,7,39,GPU,metaData,1.96911,2954,86.33,46,40.67,NA,13256932,1880,0,0
63342c03-79dd-49a2-9fab-6abc0a5c6127,kcore_pull,orkut,oec,2,7,39,GPU,metaData,1.96911,4743,94.33,46,47,NA,13256932,2668,0,0
2349e89f-301a-4918-9ba4-4ad892e0b304,kcore_pull,orkut,oec,4,7,39,GPU,metaData,3.34325,4365,78.33,40,41,NA,35137740,2158,0,0
fd188496-cdc3-449d-88d4-84dcb52e5eeb,kcore_pull,orkut,oec,8,7,39,GPU,metaData,5.72394,5909,94.33,39.67,45.33,NA,76192116,994,0,0
b4c7e4c8-2243-424e-8317-5cf2664e90f6,kcore_pull,rmat23,cvc,1,7,3,GPU,metaData,1,10732,553,550.67,NA,NA,0,8192,0,0
83db1338-734d-4a9c-b17f-d24232e8a883,kcore_pull,rmat23,cvc,2,7,3,GPU,metaData,1.74233,16238,515.33,513,464,NA,903028,13118,0,0
3f4d57da-5b51-4543-bc33-c633d457b639,kcore_pull,rmat23,cvc,8,7,3,GPU,metaData,3.38975,11823,202.33,199,194.67,NA,3761504,6487,0,0
ecfaabe9-10d4-4f46-9cb2-c2d96f94fc66,kcore_pull,rmat23,hivc,1,7,3,GPU,metaData,1,8248,559.33,558,NA,NA,0,5778,0,0
c67b6c79-94d2-46d3-892e-9396c0c336a1,kcore_pull,rmat23,hivc,2,7,3,GPU,metaData,1.03655,6919,379,375.67,241,NA,243200,4985,0,0
7f886c5d-8091-43f1-a28e-57d4dbeb0c8b,kcore_pull,rmat23,hivc,4,7,3,GPU,metaData,1.07271,6273,174.33,171,165,NA,607392,3914,0,0
2bc30c06-94a1-4aa2-857f-938f46525bb7,kcore_pull,rmat23,hivc,8,7,3,GPU,metaData,1.11438,8082,90,83.67,85.33,NA,1198764,3364,0,0
2c61eb39-06ce-410d-a782-4cf0f8d1b0e4,kcore_pull,rmat23,iec,1,7,3,GPU,metaData,1,6002,553.33,551.33,NA,NA,0,3583,0,0
bd67f96a-0485-4dcc-8787-d9f2e20a5bac,kcore_pull,rmat23,iec,2,7,3,GPU,metaData,1.74233,7363,532.67,530,481,NA,903028,4561,0,0
45d4d481-2c70-4040-8dcb-94d53581b7fc,kcore_pull,rmat23,iec,4,7,3,GPU,metaData,2.6397,8617,493,490,461,NA,2280860,5329,0,0
d58e7694-1ece-437d-a1b9-8f62ec518d64,kcore_pull,rmat23,iec,8,7,3,GPU,metaData,3.72371,10403,297,293,288.33,NA,4453232,4589,0,0
c664865d-dc1b-448c-906d-883e326ade70,kcore_pull,rmat23,oec,1,7,3,GPU,metaData,1,4781,543.33,542,NA,NA,0,2313,0,0
24909bec-fd05-4732-aad1-6cb85931716a,kcore_pull,rmat23,oec,2,7,3,GPU,metaData,1.74233,7334,527.67,525.33,472,NA,903028,4547,0,0
9e3c4376-d6bb-43fb-864d-7df8ab989b60,kcore_pull,rmat23,oec,4,7,3,GPU,metaData,2.6397,9737,509,506,477,NA,2280860,6160,0,0
b3cb53b1-920b-478b-88df-57e892a77529,kcore_pull,rmat23,oec,4,7,3,GPU,metaData,2.6397,9552,509,506,476.67,NA,2280860,5921,0,0
8bf7bd4e-c1bf-48ca-8404-c416aa6932ae,kcore_pull,rmat23,oec,8,7,3,GPU,metaData,3.72371,10233,297,293,288.33,NA,4453232,4542,0,0
a2eecd44-7823-4a4b-96dc-35bde761ad96,kcore_pull,rmat25,cvc,1,7,3,GPU,metaData,1,38604,1558.33,1555,NA,NA,0,31273,0,0
c8aee526-77dd-4ed7-8416-41c3f10dcd12,kcore_pull,rmat25,cvc,2,7,3,GPU,metaData,1.74753,79574,1482,1474.67,1295.33,NA,3043856,71275,0,0
0f84df42-16b3-4576-9948-72b71699469c,kcore_pull,rmat25,cvc,4,7,3,GPU,metaData,2.48875,40241,775.33,768,697.67,NA,8579392,34921,0,0
022db6e3-0809-4124-9ee0-cbb894bf264d,kcore_pull,rmat25,cvc,8,7,3,GPU,metaData,3.55354,40182,822.67,816.33,780.33,NA,14648024,32385,0,0
6808dda1-f6dd-4c56-be0c-6424bbd47772,kcore_pull,rmat25,hivc,1,7,3,GPU,metaData,1,35445,1561.33,1558,NA,NA,0,28310,0,0
697cda70-ee58-4151-903d-9a1537fd0dbd,kcore_pull,rmat25,hivc,2,7,3,GPU,metaData,1.09895,42888,919.67,914.33,296.67,NA,1876328,38348,0,0
eef7762e-1f77-4440-908f-a6ecd245ae36,kcore_pull,rmat25,hivc,4,7,3,GPU,metaData,1.1634,27979,454,449,193.33,NA,4298300,24371,0,0
d6d7e132-a017-47f4-8766-147afef759ab,kcore_pull,rmat25,hivc,4,7,3,GPU,metaData,1.1634,30113,462.67,455,204.33,NA,4298300,26267,0,0
b003d3cb-a9da-4398-8c66-70139d9e8336,kcore_pull,rmat25,hivc,8,7,3,GPU,metaData,1.20468,24263,210.67,201.67,174,NA,7349952,19050,0,0
4ba63cae-a156-4ab5-ac9c-cf8fe8f6cc19,kcore_pull,rmat25,iec,1,7,3,GPU,metaData,1,20083,1558.67,1556,NA,NA,0,12611,0,0
f9a74dbf-1e06-4aef-a97c-1321b6fa882d,kcore_pull,rmat25,iec,2,7,3,GPU,metaData,1.74753,26776,1486.67,1479.67,1303.33,NA,3043856,19398,0,0
0721a33e-a58e-43b2-a08b-d088b44fab80,kcore_pull,rmat25,iec,4,7,3,GPU,metaData,2.81297,25926,1453.67,1447.33,1356.67,NA,9130632,19062,0,0
1555be48-a929-4c18-b486-d34d030d521f,kcore_pull,rmat25,iec,8,7,3,GPU,metaData,4.13997,30367,1429.33,1422.33,1416,NA,20103020,20523,0,0
8f66fc3f-35aa-4ea0-97b1-ba26df7abeae,kcore_pull,rmat25,oec,1,7,3,GPU,metaData,1,19313,1567.33,1564.33,NA,NA,0,12062,0,0
1f5384a5-bc7f-4baf-a049-c0a15e8c6405,kcore_pull,rmat25,oec,2,7,3,GPU,metaData,1.74753,28131,1481,1474,1308,NA,3043856,20781,0,0
f345e6de-cd28-41f8-95ee-8a7c272467e9,kcore_pull,rmat25,oec,4,7,3,GPU,metaData,2.81297,30577,1453.33,1446.33,1357,NA,9130632,23041,0,0
74cb6263-66b0-4322-81ba-539624c0a969,kcore_pull,rmat25,oec,8,7,3,GPU,metaData,4.13997,31448,1428.33,1421,1415.67,NA,20103020,21530,0,0
7d6e9d3b-ee24-4a1a-be6e-71c73eaa9a87,kcore_pull,road-USA,cvc,1,7,2,GPU,metaData,1,6209,3,1,NA,NA,0,5548,0,0
cf62e81e-09f2-4398-9871-c97b260fe83d,kcore_pull,road-USA,cvc,2,7,2,GPU,metaData,1.03475,4554,1.33,1,NA,NA,16,3686,0,0
75bbc62a-a472-4f63-907d-b6f6b859971e,kcore_pull,road-USA,cvc,4,7,2,GPU,metaData,1.15618,3693,1.33,NA,NA,NA,96,2139,0,0
30f0df46-c690-4ad3-9e82-9b301eb28e0c,kcore_pull,road-USA,cvc,8,7,2,GPU,metaData,1.43918,6770,1.33,NA,1,NA,320,2199,0,0
a9369e1c-9ba9-4ed0-ba3f-b0360676a24c,kcore_pull,road-USA,hivc,1,7,2,GPU,metaData,1,5118,3,1,NA,NA,0,4445,0,0
7e544535-502c-424f-a4f2-967799bbbb47,kcore_pull,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3201,2,1,NA,NA,32,2516,0,0
ce0b49b7-71f5-4776-b2a0-f4e67536fcc9,kcore_pull,road-USA,hivc,4,7,2,GPU,metaData,1.12172,2740,2,NA,NA,NA,192,1218,0,0
65af87d7-a119-4649-91cc-bad428e7dc50,kcore_pull,road-USA,hivc,4,7,2,GPU,metaData,1.12172,3119,2,NA,NA,NA,192,1557,0,0
9160c1a5-5706-44f1-b2d8-5c2ac0206b21,kcore_pull,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5748,2.67,NA,2,NA,896,1141,0,0
575d1c19-5d35-4266-8b8c-7ed36a3e6bf0,kcore_pull,road-USA,iec,1,7,2,GPU,metaData,1,3872,3,1,NA,NA,0,3193,0,0
71e8dc93-93d8-4a2e-9371-caa1a151bab5,kcore_pull,road-USA,iec,2,7,2,GPU,metaData,1.03475,2496,2,1,NA,NA,16,1816,0,0
2ec4b756-562a-449b-b29e-6bd5654d826d,kcore_pull,road-USA,iec,4,7,2,GPU,metaData,1.12172,3121,1,NA,NA,NA,96,1480,0,0
f100ac22-fb26-4956-80a2-074faaa0f542,kcore_pull,road-USA,iec,8,7,2,GPU,metaData,1.31802,5415,1.33,NA,1,NA,448,711,0,0
385d86c5-5594-4038-bfa7-e1bf8e9dbee6,kcore_pull,road-USA,oec,1,7,2,GPU,metaData,1,4528,3,1,NA,NA,0,3860,0,0
1e626bcc-8df5-4d44-829b-ed0ed189f23d,kcore_pull,road-USA,oec,2,7,2,GPU,metaData,1.03475,2472,2,1,NA,NA,16,1798,0,0
74c89ec4-e19d-4077-845c-a80a68d395c9,kcore_pull,road-USA,oec,4,7,2,GPU,metaData,1.12172,3173,1,NA,NA,NA,96,1632,0,0
f8c3035c-8f0e-4e28-94c1-c67af747d066,kcore_pull,road-USA,oec,8,7,2,GPU,metaData,1.31802,5310,1.67,NA,1,NA,448,724,0,0
f3c5306c-b84a-4278-a254-e7de56399648,kcore_push,orkut,cvc,1,7,39,GPU,metaData,1,6685,34,24.67,NA,NA,0,5702,0,0
80558993-b360-4aa8-a33c-625ac2f57fe8,kcore_push,orkut,cvc,2,7,39,GPU,metaData,1.96911,8485,62.67,13,28.33,NA,48044936,7255,0,0
f9672665-e62f-4187-8ec4-9ee9fcbee585,kcore_push,orkut,cvc,4,7,39,GPU,metaData,2.95702,3743,66.67,3.67,39.67,NA,122062728,1970,0,0
786824a6-eb4c-4178-9708-05f6ed5c16ee,kcore_push,orkut,cvc,8,7,39,GPU,metaData,4.31987,7148,57.67,1,28.33,NA,173702232,2469,0,0
6632fb65-cef0-453f-9a26-9400a263b6ad,kcore_push,orkut,hivc,1,7,39,GPU,metaData,1,5835,35,25.67,NA,NA,0,4935,0,0
fcc3091c-b69e-46a9-a367-728daac4af9b,kcore_push,orkut,hivc,2,7,39,GPU,metaData,1.96116,5490,110.67,13,74.33,NA,120607624,4345,0,0
8d5d2584-29de-40fc-a0f0-bb0698582dc5,kcore_push,orkut,hivc,4,7,39,GPU,metaData,3.28661,4809,125.33,9,88,NA,284361428,2299,0,0
c57c16c5-35ea-4b71-bb1d-e938c14f501f,kcore_push,orkut,hivc,8,7,39,GPU,metaData,5.52333,6811,142.67,4,108.33,NA,546217768,1637,0,0
96e7e0a9-539d-4132-89e1-22fb3a1cf614,kcore_push,orkut,iec,1,7,39,GPU,metaData,1,3954,34,25.33,NA,NA,0,2994,0,0
8aab5e98-10f5-47da-9cb1-04936eff0f93,kcore_push,orkut,iec,2,7,39,GPU,metaData,1.96911,2763,60.33,13,25.33,NA,48044936,1756,0,0
52a8707c-7343-48ec-8f50-1e3259ec9617,kcore_push,orkut,iec,4,7,39,GPU,metaData,3.34325,3067,51.33,8,20,NA,100031840,1296,0,0
b33d3d44-67a8-48c0-8364-d4c75e7c42e8,kcore_push,orkut,iec,8,7,39,GPU,metaData,5.72394,5890,62.67,3.67,26.67,NA,168335144,1049,0,0
01eb63eb-556e-43e8-8b95-d6cfd4021ce9,kcore_push,orkut,oec,1,7,39,GPU,metaData,1,3614,34,25.33,NA,NA,0,2687,0,0
4566a2ad-a009-48b7-ad16-1c806304e4c8,kcore_push,orkut,oec,2,7,39,GPU,metaData,1.96911,2882,61,13,27,NA,48044936,1732,0,0
fa0e798b-9c88-4d80-9099-43817f20bc9b,kcore_push,orkut,oec,4,7,39,GPU,metaData,3.34325,3557,54,8,22.33,NA,100031840,1346,0,0
3ca9dbb7-1d08-41de-b656-d8f678450bf5,kcore_push,orkut,oec,8,7,39,GPU,metaData,5.72394,5896,63.33,3.33,26.67,NA,168335144,1050,0,0
7d695e9b-5ee2-4d2f-851d-52417e63a8ee,kcore_push,rmat23,cvc,1,7,3,GPU,metaData,1,8578,22,21,NA,NA,0,6778,0,0
ba83e8c6-75a0-4fcb-a201-5bab5d9466a6,kcore_push,rmat23,cvc,2,7,3,GPU,metaData,1.74233,14144,20,18,16,NA,170388,11931,0,0
23cb3fbe-d5db-4c8c-a145-c45b1764d08c,kcore_push,rmat23,cvc,4,7,3,GPU,metaData,2.48474,11096,16.33,14,14,NA,1552356,8744,0,0
fffe1fa9-a464-49e3-a732-892cfc20e270,kcore_push,rmat23,cvc,8,7,3,GPU,metaData,3.38975,11610,9,7,7,NA,1862360,6622,0,0
4bb866ff-d543-4f20-8307-e6c96cc868ae,kcore_push,rmat23,hivc,1,7,3,GPU,metaData,1,8836,22,21,NA,NA,0,7129,0,0
a2cb6def-177a-4297-b012-92f922aaa924,kcore_push,rmat23,hivc,2,7,3,GPU,metaData,1.03655,6402,21.33,19.33,17.33,NA,404388,4977,0,0
c462289d-233a-4fe7-94e6-be2dfc4a1099,kcore_push,rmat23,hivc,4,7,3,GPU,metaData,1.07271,6217,13,10,11,NA,1063460,3950,0,0
7fe4191d-3dcf-4927-9d2a-0af20e6c121e,kcore_push,rmat23,hivc,8,7,3,GPU,metaData,1.11438,8047,10,5,8.33,NA,1993692,3341,0,0
ae4abf06-9694-4a04-993d-e2eeaf1a85c1,kcore_push,rmat23,iec,1,7,3,GPU,metaData,1,3894,22,21,NA,NA,0,2174,0,0
1d2030be-01d3-417f-ab07-149bb6d5d3d0,kcore_push,rmat23,iec,2,7,3,GPU,metaData,1.74233,6572,20,18.33,16.33,NA,170388,4593,0,0
e6c6e030-fbcb-4139-9078-0a02dd89a4e4,kcore_push,rmat23,iec,4,7,3,GPU,metaData,2.6397,8549,12,10,10.33,NA,466280,6023,0,0
e98ecef4-102a-488f-9e8c-7004c74f64ef,kcore_push,rmat23,iec,8,7,3,GPU,metaData,3.72371,9886,8.67,6,6.33,NA,865740,4660,0,0
4bf365f4-8398-4db2-a9e1-22634c249ef8,kcore_push,rmat23,oec,1,7,3,GPU,metaData,1,3994,22,21,NA,NA,0,2255,0,0
fc43139d-c669-4b84-8171-0264c66f2692,kcore_push,rmat23,oec,2,7,3,GPU,metaData,1.74233,6571,19.67,18,16,NA,170388,4595,0,0
3d35f71a-2b65-41e5-89ce-0d358c7e3ce6,kcore_push,rmat23,oec,4,7,3,GPU,metaData,2.6397,8948,12,10,10.33,NA,466280,6016,0,0
e08dfcfa-ab5c-4a27-a9ab-a51a8c533cd8,kcore_push,rmat23,oec,4,7,3,GPU,metaData,2.6397,8574,12,10,10,NA,466280,5818,0,0
70926cdc-3a75-42d5-aebc-e011a922e5d4,kcore_push,rmat23,oec,8,7,3,GPU,metaData,3.72371,9798,8,5,6.33,NA,865740,4580,0,0
6a819fe7-9c13-4db0-a69f-96c866ad1f71,kcore_push,rmat25,cvc,1,7,3,GPU,metaData,1,43818,75,72,NA,NA,0,37785,0,0
14cb2c70-668a-4a85-b5a1-a7affffe1e8e,kcore_push,rmat25,cvc,2,7,3,GPU,metaData,1.74753,81188,48,42.33,17,NA,2970760,75005,0,0
37798087-e4f9-4a36-9097-d1f6f176cc20,kcore_push,rmat25,cvc,4,7,3,GPU,metaData,2.48875,35925,36.33,29,28.33,NA,6943776,31915,0,0
6c868f15-f659-4126-b628-9eafef580729,kcore_push,rmat25,cvc,8,7,3,GPU,metaData,3.55354,44078,20,16,15.67,NA,10642472,37638,0,0
7c92e2b1-fcad-401e-b6b0-afd597240406,kcore_push,rmat25,hivc,1,7,3,GPU,metaData,1,41005,75,72,NA,NA,0,34981,0,0
e883d0d2-c79d-4ba4-a59f-bac2bfffea65,kcore_push,rmat25,hivc,2,7,3,GPU,metaData,1.09895,36879,46.67,40,18,NA,3922300,33287,0,0
90294a96-296e-4a29-a49e-cb97953c7397,kcore_push,rmat25,hivc,4,7,3,GPU,metaData,1.1634,28658,24.33,17,10.33,NA,8361464,25309,0,0
7c0e30b0-68f3-4c78-bf8d-9d699ee3a5de,kcore_push,rmat25,hivc,4,7,3,GPU,metaData,1.1634,30331,27.67,17,14.67,NA,8361464,26572,0,0
272606f3-72d9-4e68-a893-51841380d62b,kcore_push,rmat25,hivc,8,7,3,GPU,metaData,1.20468,24044,17,10,13,NA,13311788,18965,0,0
71e46443-f6ce-46f9-8abc-9bea55471d19,kcore_push,rmat25,iec,1,7,3,GPU,metaData,1,37265,75,72,NA,NA,0,31232,0,0
2f68e3de-6cec-48e4-98d5-60c68071c6c2,kcore_push,rmat25,iec,2,7,3,GPU,metaData,1.74753,24942,45.67,40,14.33,NA,2970760,19452,0,0
dda0c26a-cf3e-4606-b991-76d4205a508f,kcore_push,rmat25,iec,4,7,3,GPU,metaData,2.81297,26316,27.67,22,10.67,NA,6670952,21361,0,0
ab692328-f33b-4a72-906e-351b7bf866a6,kcore_push,rmat25,iec,8,7,3,GPU,metaData,4.13997,29091,16,11,10,NA,11001480,21602,0,0
db26e1da-d9fb-470b-a1b9-fc769eb56077,kcore_push,rmat25,oec,1,7,3,GPU,metaData,1,17887,75,72,NA,NA,0,11938,0,0
1b1b6865-6c61-48fe-9d74-d2e27ad50e5b,kcore_push,rmat25,oec,2,7,3,GPU,metaData,1.74753,24857,48,42,16.67,NA,2970760,19472,0,0
4bc180fd-b586-4e9b-b19f-d79fd287257d,kcore_push,rmat25,oec,4,7,3,GPU,metaData,2.81297,24952,27,22,10.67,NA,6670952,19916,0,0
9e66783f-8a86-4897-8e04-f9506f82efe8,kcore_push,rmat25,oec,8,7,3,GPU,metaData,4.13997,28016,16,11,10,NA,11001480,20419,0,0
dbfad331-6579-4141-81d3-4c5aa86fbbcb,kcore_push,road-USA,cvc,1,7,2,GPU,metaData,1,6052,6.67,6,NA,NA,0,5339,0,0
0bb6f572-0f06-4be8-9b3e-d97cbc533ad7,kcore_push,road-USA,cvc,2,7,2,GPU,metaData,1.03475,3384,5.33,3,1.33,NA,3328780,2572,0,0
0db54fae-9575-4785-868b-4ddc532bbaaa,kcore_push,road-USA,cvc,4,7,2,GPU,metaData,1.15618,3936,7.33,1,5,NA,14960744,2282,0,0
d750bb1d-62e6-474d-8eab-7f1b7e1dd747,kcore_push,road-USA,cvc,8,7,2,GPU,metaData,1.43918,6285,12.33,1,10.33,NA,42068988,1579,0,0
c3f2e1aa-167b-4ba9-b480-7c2bf952f1a0,kcore_push,road-USA,hivc,1,7,2,GPU,metaData,1,5058,7,6,NA,NA,0,4363,0,0
5186f0ca-f9fa-41dc-a3ba-97fd6b71ab0a,kcore_push,road-USA,hivc,2,7,2,GPU,metaData,1.03475,3441,7.33,3,3,NA,6657560,2726,0,0
4d25aef2-0493-477d-90b7-0cf9ae827a50,kcore_push,road-USA,hivc,4,7,2,GPU,metaData,1.12172,4192,9.33,1,7,NA,23318616,2563,0,0
9a8db260-0d65-4b34-a71a-573955a3df78,kcore_push,road-USA,hivc,8,7,2,GPU,metaData,1.31802,5796,12.67,NA,11.67,NA,60928136,1124,0,0
d728cc3b-3e26-4a11-afcf-e7eec41f03c4,kcore_push,road-USA,iec,1,7,2,GPU,metaData,1,4448,7,6,NA,NA,0,3726,0,0
3ed25077-1d17-4501-80b8-508b7fa5e10b,kcore_push,road-USA,iec,2,7,2,GPU,metaData,1.03475,3129,5.67,3,1.67,NA,3328780,1833,0,0
7b71316e-7034-4559-b292-aa19376d9bd0,kcore_push,road-USA,iec,4,7,2,GPU,metaData,1.12172,2637,6,1,3.67,NA,11659308,994,0,0
1a434f65-abc7-4c32-82a3-b75b89541e83,kcore_push,road-USA,iec,8,7,2,GPU,metaData,1.31802,5361,7,NA,5.33,NA,30464068,716,0,0
3d048fb8-3332-45d2-b144-2ca082027b22,kcore_push,road-USA,oec,1,7,2,GPU,metaData,1,3788,7,6,NA,NA,0,3096,0,0
f0bfc21a-25c8-46d3-9dac-f6c364ae4cb2,kcore_push,road-USA,oec,2,7,2,GPU,metaData,1.03475,2481,5.67,3,1.67,NA,3328780,1787,0,0
850367bd-79b4-4ae4-aa07-ffb7c54bb46d,kcore_push,road-USA,oec,4,7,2,GPU,metaData,1.12172,2339,6.33,1,3.33,NA,11659308,775,0,0
e8f6f9cc-cf93-43f0-b447-052ff37657af,kcore_push,road-USA,oec,8,7,2,GPU,metaData,1.31802,5294,7.33,NA,5.33,NA,30464068,718,0,0
6e9b6f12-8513-405e-91bf-479806efa50f,pagerank_pull,orkut,cvc,1,7,80,GPU,metaData,1,8183,1563,1518.67,NA,NA,0,2637,0,0
7a0fd719-6e5d-42ac-b136-de37ee848e2f,pagerank_pull,orkut,cvc,2,7,80,GPU,metaData,1.96911,23338,1497.33,757.33,690,NA,897919012,17725,0,0
60348f74-86b0-489c-961d-3ac4ee56b78d,pagerank_pull,orkut,cvc,4,7,80,GPU,metaData,2.95702,9330,1027.33,373,594.33,NA,1799226120,4581,0,0
716eb6a0-bce6-4cc4-b2f2-0fa830a4d6c7,pagerank_pull,orkut,cvc,8,7,80,GPU,metaData,4.76354,10429,850,221.33,591,NA,3470469900,3342,0,0
dfe572af-7fa0-4f30-9d0d-bf2ca282c859,pagerank_pull,orkut,hivc,1,7,80,GPU,metaData,1,8170,1562.67,1513.67,NA,NA,0,2654,0,0
fbdc1eaa-af1d-4c01-9c28-41508a0959bf,pagerank_pull,orkut,hivc,2,7,80,GPU,metaData,1.96116,9519,1469.67,839.33,695.33,NA,893094992,4282,0,0
0374f0dc-1c7e-49d7-a620-2ffc30583a87,pagerank_pull,orkut,hivc,2,7,80,GPU,metaData,1.96116,9652,1479,829.67,704.33,NA,893094992,4359,0,0
f4f1bf00-563c-4b16-9cfe-d9ce1a455e9c,pagerank_pull,orkut,hivc,4,7,80,GPU,metaData,3.28661,7704,1095,408.33,643.67,NA,2128995680,2433,0,0
3fd0197d-aef6-44a8-8865-3fc4cb01ee11,pagerank_pull,orkut,hivc,8,7,80,GPU,metaData,5.52333,9106,946.67,228.33,663.33,NA,4214550620,1655,0,0
4ef5b05f-1135-4cc4-95a6-2c1eb144f530,pagerank_pull,orkut,iec,1,7,80,GPU,metaData,1,8377,1565,1523.33,NA,NA,0,2793,0,0
450a6d78-e189-4c83-a145-6ac1bd956fe1,pagerank_pull,orkut,iec,2,7,80,GPU,metaData,1.96911,6656,1415,754.67,610,NA,897919012,1571,0,0
3e045859-77dd-4434-8a93-d6782fa5328d,pagerank_pull,orkut,iec,4,7,80,GPU,metaData,3.34325,5667,895,385,463.67,NA,2174924744,1303,0,0
6166f662-075f-4a51-a7ea-2e1206e861bc,pagerank_pull,orkut,iec,8,7,80,GPU,metaData,5.72394,8411,856.67,229.33,584,NA,4387991440,1128,0,0
b368c7ea-d0b5-45bc-bf47-2600fce797c6,pagerank_pull,orkut,oec,1,7,80,GPU,metaData,1,8070,1563,1515.33,NA,NA,0,2566,0,0
1652722d-81ab-4468-bad9-7aebd2abe2a3,pagerank_pull,orkut,oec,2,7,80,GPU,metaData,1.96911,11420,1143.33,579.33,469.33,NA,886062888,7177,0,0
4d739f8a-c44d-4180-8b9f-2febc7af03de,pagerank_pull,orkut,oec,4,7,80,GPU,metaData,3.34325,10508,862,312,497.33,NA,2131959208,5825,0,0
ff4ab6a6-0ad6-4b3c-835a-c28a99b02e72,pagerank_pull,orkut,oec,8,7,80,GPU,metaData,5.72394,11074,790.67,154,583,NA,4268904680,4075,0,0
a16779a8-30d4-429b-83a8-e2c2772e6a07,pagerank_pull,rmat23,cvc,1,7,75,GPU,metaData,1,4833,442.67,392.33,NA,NA,0,2740,0,0
ea734a92-095b-4d58-9460-404d3413163c,pagerank_pull,rmat23,cvc,2,7,75,GPU,metaData,1.00017,33128,447,392.67,NA,NA,14692,30764,0,0
63a87902-a623-40b2-9494-77804ff30a99,pagerank_pull,rmat23,cvc,4,7,75,GPU,metaData,1.65133,20406,343.33,159,159.33,NA,44258476,17520,0,0
b13a31bc-4b6e-4db4-8172-9dfede5c3bcf,pagerank_pull,rmat23,cvc,8,7,75,GPU,metaData,1.65749,15801,290,157.33,144.67,NA,44777868,10294,0,0
ffc638ff-fee3-42bc-bd8b-32589aa79bda,pagerank_pull,rmat23,hivc,1,7,75,GPU,metaData,1,3690,440,392,NA,NA,0,1651,0,0
22e1acf3-c5a9-426b-b6ad-22764eec79f7,pagerank_pull,rmat23,hivc,2,7,75,GPU,metaData,1.00797,4039,270,232.33,64.33,NA,667688,2511,0,0
189ac00e-f7bf-4b8e-ac28-58566f6523b8,pagerank_pull,rmat23,hivc,4,7,75,GPU,metaData,1.01803,3772,194,79.67,78,NA,1505468,1314,0,0
1ab11d1d-e6c3-4793-b56c-23a35fd79865,pagerank_pull,rmat23,hivc,8,7,75,GPU,metaData,1.03311,6039,150.67,4,77.67,NA,2762664,1076,0,0
7b5be1fe-81be-4581-9b20-f275869e0f81,pagerank_pull,rmat23,iec,1,7,75,GPU,metaData,1,3861,441,392,NA,NA,0,1716,0,0
3b83dc1c-81ae-487e-8a15-8ac1df82c10a,pagerank_pull,rmat23,iec,2,7,75,GPU,metaData,1.00794,3476,255,232.67,NA,NA,663284,2029,0,0
6cc2eef3-a5ae-420d-a99d-3852b388a282,pagerank_pull,rmat23,iec,4,7,75,GPU,metaData,1.01796,3777,140,79,1,NA,1490620,1794,0,0
88896b49-6ff7-4d81-b0d7-eab96249f52d,pagerank_pull,rmat23,iec,8,7,75,GPU,metaData,1.033,5443,106,3.67,1,NA,2727568,609,0,0
01686566-bd16-4d5e-917c-c83a7c6bf691,pagerank_pull,rmat23,oec,1,7,75,GPU,metaData,1,4223,440,391,NA,NA,0,2200,0,0
9e8dbc98-2da4-4a83-aa3d-8c7ff2bef92a,pagerank_pull,rmat23,oec,2,7,75,GPU,metaData,1.64784,18693,400.33,230,147.67,NA,43981588,16223,0,0
d309ac75-549b-4beb-b357-40fdb48c6cc3,pagerank_pull,rmat23,oec,4,7,75,GPU,metaData,2.64745,12955,310,84.33,145.33,NA,113554820,9836,0,0
855c18b7-ed7d-46a8-b70b-fa9d0c616649,pagerank_pull,rmat23,oec,4,7,75,GPU,metaData,2.64745,13427,282.67,84.67,117.33,NA,113554820,10277,0,0
5cf097d9-b992-4a6d-a484-f65162058650,pagerank_pull,rmat25,cvc,1,7,79,GPU,metaData,1,14159,1414.33,1365,NA,NA,0,7997,0,0
29f6ca90-164f-47d7-a4c0-7648a3c97251,pagerank_pull,rmat25,cvc,2,7,79,GPU,metaData,1.00902,103359,788,743,497.33,NA,2515856,98796,0,0
74d4e45d-4633-492f-be19-1cf0501acdbf,pagerank_pull,rmat25,cvc,4,7,79,GPU,metaData,1.73323,51595,496.33,256,278,NA,199779312,47957,0,0
d1d1e790-a270-455b-830b-bdd087f6999f,pagerank_pull,rmat25,cvc,8,7,79,GPU,metaData,1.7463,41272,339,134.67,203.33,NA,203440976,35449,0,0
195d22a6-8e4c-448a-a9d0-3ec2af6282b8,pagerank_pull,rmat25,hivc,1,7,79,GPU,metaData,1,13875,1418,1380,NA,NA,0,7734,0,0
2456d4c5-9d11-44bd-bf24-e24f0581a3b5,pagerank_pull,rmat25,hivc,2,7,79,GPU,metaData,1.0101,9350,519.67,421.33,2.67,NA,2966072,6499,0,0
a51f0959-ec46-4688-93fe-f597ddd8e3ce,pagerank_pull,rmat25,hivc,4,7,79,GPU,metaData,1.02338,7435,318.33,249,24,NA,6945928,4135,0,0
c76ca9d5-76fc-4300-9e93-d79d774411b7,pagerank_pull,rmat25,hivc,8,7,79,GPU,metaData,1.04005,8532,245,87,88,NA,11999968,3147,0,0
d6702218-4c07-4932-b0b0-a80d95879669,pagerank_pull,rmat25,iec,1,7,79,GPU,metaData,1,15067,1422.33,1380,NA,NA,0,8677,0,0
c4f37b2d-77a8-41d7-bc07-c60b07f4540b,pagerank_pull,rmat25,iec,2,7,79,GPU,metaData,1.0101,7860,476.67,419,4,NA,2813944,5167,0,0
2b501b88-a4cd-4e17-9eec-e9a71476ddbe,pagerank_pull,rmat25,iec,4,7,79,GPU,metaData,1.02338,4440,255.33,170,1,NA,6531376,1919,0,0
e55e732d-9c46-494d-aedc-2565d2ac3532,pagerank_pull,rmat25,iec,8,7,79,GPU,metaData,1.04005,6606,166,85,6,NA,11220424,1589,0,0
3f29817c-e38c-45c5-b72d-8b097fd2750f,pagerank_pull,rmat25,oec,1,7,79,GPU,metaData,1,12225,1420.33,1381.33,NA,NA,0,6108,0,0
72b7fef3-3b3d-4a45-9b4b-0d10c8d204a1,pagerank_pull,rmat25,oec,2,7,79,GPU,metaData,1.72342,52604,1357.33,805,581.33,NA,198205576,46340,0,0
a7164bd7-e419-445b-aba2-f7d1f6cde85c,pagerank_pull,road-USA,cvc,1,7,77,GPU,metaData,1,5561,450,371,NA,NA,0,3638,0,0
08c6f32c-354e-4f05-b67c-710da0102dd4,pagerank_pull,road-USA,cvc,2,7,77,GPU,metaData,1.03475,5391,353.67,146,74,NA,243616644,3660,0,0
c2ee8b7e-283d-4577-89d2-84b3be281141,pagerank_pull,road-USA,cvc,4,7,77,GPU,metaData,1.15618,5719,521.67,72,366.33,NA,1094103876,2566,0,0
ab1c79e9-1002-4881-8510-683d70ff5d1d,pagerank_pull,road-USA,cvc,8,7,77,GPU,metaData,1.35262,8389,495,NA,369.67,NA,2471079132,2287,0,0
93e3def9-9639-46b2-ab69-a4e8658d3ad7,pagerank_pull,road-USA,hivc,1,7,77,GPU,metaData,1,5488,450,371,NA,NA,0,3574,0,0
ac253a86-010b-471b-b080-9835bb9f5de7,pagerank_pull,road-USA,hivc,2,7,77,GPU,metaData,1.03475,3928,368.67,146,75.67,NA,243617260,2173,0,0
70645f5c-1bc0-44eb-a50d-ca5c08572b26,pagerank_pull,road-USA,hivc,4,7,77,GPU,metaData,1.12172,4226,456.33,72,282.67,NA,853921132,1317,0,0
2256b7d7-ab5d-4e61-8173-627b3bfa6f91,pagerank_pull,road-USA,hivc,8,7,77,GPU,metaData,1.31802,7225,537.33,NA,418.67,NA,2230106128,1044,0,0
e4125a19-5086-4a7f-b9f3-aaf01695ac6e,pagerank_pull,road-USA,iec,1,7,77,GPU,metaData,1,5684,451,371,NA,NA,0,3733,0,0
2dd9afd4-4d27-4c0f-9b2e-afde81fe06b4,pagerank_pull,road-USA,iec,2,7,77,GPU,metaData,1.03475,3434,359.67,146,74,NA,243616644,1716,0,0
c1a0ba95-26fe-455c-95b6-3ba995b548a6,pagerank_pull,road-USA,iec,8,7,77,GPU,metaData,1.31802,6782,480.33,1,371.67,NA,2230088880,682,0,0
b1add06d-4ac3-48f0-a64f-856584d95605,pagerank_pull,road-USA,oec,1,7,77,GPU,metaData,1,5521,450,371,NA,NA,0,3592,0,0
13f94f2c-da33-468d-ac58-cd31c08d44ca,pagerank_pull,road-USA,oec,2,7,77,GPU,metaData,1.03475,3469,256,30.33,73.67,NA,242081372,2077,0,0
3ef7492c-cf3a-4cab-b415-9af259d89673,pagerank_pull,road-USA,oec,4,7,77,GPU,metaData,1.12172,5949,342.33,1,219.67,NA,849174056,2045,0,0
c5aae860-8f89-47f6-9a6c-0978f776ee23,pagerank_pull,road-USA,oec,8,7,77,GPU,metaData,1.31802,6796,462.67,NA,369.33,NA,2217663256,788,0,0
5882d609-9e81-4679-b983-9473f0d5ea8b,sssp_push,orkut,cvc,1,7,17,GPU,metaData,1,5185,55.33,50.33,NA,NA,0,3871,0,0
d83d61d1-cc33-4616-8aa5-388e22549244,sssp_push,orkut,cvc,2,7,18,GPU,metaData,1.96911,12904,71.67,31.33,28.67,NA,47662984,11210,0,0
1ed81fd2-5ae5-4635-b132-671fa1397868,sssp_push,orkut,cvc,2,7,18.33,GPU,metaData,1.96911,20102,73,31,30,NA,47540868,18302,0,0
89604444-b0a6-42be-8656-283d8968869a,sssp_push,orkut,cvc,4,7,19,GPU,metaData,2.95702,5985,80.67,15,58,NA,111255476,4049,0,0
f220782b-7c5b-4802-8e18-e610f86b937f,sssp_push,orkut,cvc,4,7,19,GPU,metaData,2.95702,5124,74,15,52.33,NA,110333756,3148,0,0
36ca35e0-2c59-4a54-bb0d-d71d517b6286,sssp_push,orkut,cvc,8,7,20,GPU,metaData,4.31987,8278,61,8,37.67,NA,187945804,3329,0,0
5c17c72a-74ad-41ba-854c-b4578a838a8d,sssp_push,orkut,cvc,8,7,20,GPU,metaData,4.31987,8047,62,8,38,NA,188115396,3266,0,0
351d843a-4cca-4a0b-b433-d04335782304,sssp_push,orkut,hivc,1,7,17,GPU,metaData,1,6271,55.33,50.33,NA,NA,0,4863,0,0
691dc0ba-3aa7-4f8e-b82a-0ab958366cbb,sssp_push,orkut,hivc,2,7,18.33,GPU,metaData,1.96116,11411,70.67,29.67,41.33,NA,49292244,10385,0,0
f83a3203-bf20-4b20-8d9b-42e853e19c97,sssp_push,orkut,hivc,4,7,19,GPU,metaData,3.28661,10340,64.67,14,37.67,NA,122642384,8499,0,0
7dc417d6-c2cc-4954-845a-752693bc9ac8,sssp_push,orkut,hivc,8,7,20,GPU,metaData,5.52333,10683,79,6,57.33,NA,248805100,5774,0,0
c0b086cd-fd0c-4409-a1d8-a83c7b183b55,sssp_push,orkut,iec,1,7,17,GPU,metaData,1,4151,55.33,50.33,NA,NA,0,2857,0,0
753d5fc2-83b6-443b-8165-380c2cc7036f,sssp_push,orkut,iec,1,7,17,GPU,metaData,1,5870,55,51,NA,NA,0,4479,0,0
40d35e2a-e682-407d-a3a0-ba3c350382d1,sssp_push,orkut,iec,2,7,19,GPU,metaData,1.96911,9693,63.33,27.33,34,NA,49536740,8640,0,0
0d7486d2-42fa-414e-b138-2437bdc81d42,sssp_push,orkut,iec,4,7,19,GPU,metaData,3.34325,10227,57,13,32.67,NA,128348112,8343,0,0
02955090-b783-483f-82c3-7b5656050095,sssp_push,orkut,iec,8,7,19,GPU,metaData,5.72394,9682,64.67,4,40,NA,269476748,4710,0,0
f7509903-e742-4d4d-b51e-be86ce188a64,sssp_push,orkut,oec,1,7,17,GPU,metaData,1,5620,55.67,51,NA,NA,0,4172,0,0
705643d2-cbf3-4f36-b82b-8f8bad994827,sssp_push,orkut,oec,2,7,18.33,GPU,metaData,1.96911,4373,72.67,31.67,29,NA,47924812,3192,0,0
0024e7ed-bf5a-483e-8c8e-fb25560e541e,sssp_push,orkut,oec,4,7,18.33,GPU,metaData,3.34325,4360,66,21.33,34.33,NA,120915140,2197,0,0
a0d984af-3501-489c-a413-17cff8ea5134,sssp_push,orkut,oec,8,7,20,GPU,metaData,5.72394,6694,71,11,40.33,NA,251142468,1855,0,0
e54afea4-9ee2-4acd-b78c-fc00fdcdb457,sssp_push,rmat23,cvc,1,7,2,GPU,metaData,1,2273,NA,NA,NA,NA,0,1646,0,0
6bfa13ff-c4c5-4b06-aca4-11c785e7d59d,sssp_push,rmat23,cvc,2,7,2,GPU,metaData,1.64784,9166,1,NA,NA,NA,8,8224,0,0
6b9d19a0-8887-4486-a482-cee260766957,sssp_push,rmat23,cvc,4,7,2,GPU,metaData,1.65133,8985,1,NA,NA,NA,40,5305,0,0
1d021354-b77c-4dd1-9411-c5ff1c7f8262,sssp_push,rmat23,cvc,8,7,2,GPU,metaData,2.65349,9900,1,NA,NA,NA,144,5230,0,0
dd6773ea-42ec-43a4-a3eb-b5a276522193,sssp_push,rmat23,hivc,1,7,2,GPU,metaData,1,3266,NA,NA,NA,NA,0,2381,0,0
fda4b762-a19f-4ee6-b461-f3be361c37d1,sssp_push,rmat23,hivc,2,7,2,GPU,metaData,1.00797,4897,NA,NA,NA,NA,0,4124,0,0
ae7ac05e-d3ff-46f8-8bb8-88dcc726f7f0,sssp_push,rmat23,hivc,4,7,2,GPU,metaData,1.01803,4606,2.33,NA,2,NA,192,2733,0,0
38f9e893-d7bf-4738-aac8-3d1a17c45f45,sssp_push,rmat23,hivc,8,7,2,GPU,metaData,1.03311,6166,2,NA,1,NA,736,1724,0,0
46823a9f-56e9-4ac1-a253-15574710f079,sssp_push,rmat23,iec,1,7,2,GPU,metaData,1,3392,NA,NA,NA,NA,0,2537,0,0
f72bcee2-809b-4f10-abb5-1b08309b9797,sssp_push,rmat23,iec,2,7,2,GPU,metaData,1.00794,4118,NA,NA,NA,NA,0,3400,0,0
68a34548-6b84-4b0e-a94c-c8f653adcc2d,sssp_push,rmat23,iec,8,7,2,GPU,metaData,1.033,6041,1,NA,NA,NA,224,1568,0,0
d9bf4533-3008-4fab-8fa7-88e6a7b2d2f5,sssp_push,rmat23,oec,1,7,2,GPU,metaData,1,3575,NA,NA,NA,NA,0,2688,0,0
0c9d4b46-651d-41d1-b08a-50de1b8ea83b,sssp_push,rmat23,oec,2,7,2,GPU,metaData,1.64784,8288,1,NA,NA,NA,8,7326,0,0
acf80a6f-28a8-48e3-bfc2-46b002965f3e,sssp_push,rmat25,cvc,1,7,6,GPU,metaData,1,16940,1115.33,1112,NA,NA,0,11015,0,0
bc9a4643-dcbd-4cfc-b1a6-8d5bb892fdf6,sssp_push,rmat25,cvc,2,7,6,GPU,metaData,1.72342,42685,1355,1062.33,1184.33,NA,126257748,35882,0,0
e49ac4b2-3904-4e14-8158-50cd20aadf0d,sssp_push,rmat25,cvc,4,7,6,GPU,metaData,1.73323,42790,759,655.33,699.67,NA,128085744,38484,0,0
f34ad3c4-95b5-4600-980f-6a98c1c83a9a,sssp_push,rmat25,cvc,8,7,6,GPU,metaData,2.58792,52032,629,532.33,586.67,NA,247956548,45278,0,0
604a4244-5573-41e1-a710-af8c7cd50783,sssp_push,rmat25,hivc,1,7,6,GPU,metaData,1,18398,1117.33,1114,NA,NA,0,11999,0,0
01d57b7f-ecaa-4cdf-9687-b4877c01cef8,sssp_push,rmat25,hivc,2,7,6,GPU,metaData,1.0101,20390,449,443.33,47.33,NA,1986684,17383,0,0
8a75310c-00f7-48a7-a94c-9e765523524e,sssp_push,rmat25,hivc,4,7,6,GPU,metaData,1.02338,13249,244.67,238,49.67,NA,4455152,10094,0,0
27d15912-d648-4b47-9bb1-2e3d303424e3,sssp_push,rmat25,hivc,4,7,6,GPU,metaData,1.02338,13240,245.33,238.67,51.33,NA,4455152,9886,0,0
377e3956-94b4-4326-81f5-0b662db32425,sssp_push,rmat25,hivc,8,7,6,GPU,metaData,1.04005,11112,154,144.67,59,NA,7338856,5768,0,0
b883ff4f-5d8d-4b43-a97f-36020c249cd7,sssp_push,rmat25,iec,1,7,6,GPU,metaData,1,17278,1095.67,1092,NA,NA,0,11177,0,0
bdbfe7b8-5c3a-4194-a27a-f6736697a95f,sssp_push,rmat25,iec,2,7,6,GPU,metaData,1.0101,16791,418,413.67,16.67,NA,1948204,13863,0,0
9a0b4896-3bc3-428c-aff9-54ebc9398879,sssp_push,rmat25,iec,4,7,6,GPU,metaData,1.02338,10368,211.33,206,12.67,NA,4400908,7588,0,0
a8823513-fdcf-40e9-b83d-f1fe2bdd28e1,sssp_push,rmat25,iec,8,7,6,GPU,metaData,1.04005,9997,109,102,8,NA,7281600,4798,0,0
b03038d2-f0c2-4a3f-993c-7f1a4a3c994d,sssp_push,rmat25,oec,1,7,6,GPU,metaData,1,17314,1115,1111.67,NA,NA,0,11138,0,0
f4059c65-685f-4d84-8365-5817dcf488cf,sssp_push,rmat25,oec,2,7,6,GPU,metaData,1.72342,28597,1348.67,1061.33,1179.67,NA,126254112,21866,0,0
d5e1b23d-0205-441f-ab83-dc10fd9c01b5,sssp_push,rmat25,oec,4,7,6,GPU,metaData,2.57782,31360,1287.67,1063.33,1203,NA,245859256,24174,0,0
15dc31fc-b110-49e3-af32-dd0ea74e5820,sssp_push,road-USA,cvc,1,7,7817.33,GPU,metaData,1,23530,6414.33,2407,NA,NA,0,3587,0,0
089757a2-fa4b-41cf-9910-6172f1ab0cd6,sssp_push,road-USA,cvc,2,7,8245.33,GPU,metaData,1.03475,23609,6412.33,6,12.33,NA,2331166808,3516,0,0
631a6e41-3288-424a-8906-18783ebcd718,sssp_push,road-USA,cvc,4,7,8383,GPU,metaData,1.15618,34424,10068.67,1,2690,NA,11827299992,2601,0,0
7ebfb722-9485-4069-8ba2-ea3581d16eff,sssp_push,road-USA,cvc,8,7,8684.67,GPU,metaData,1.43918,55055,16153.67,NA,9473.33,NA,43021954084,1852,0,0
30b04f54-9681-4b2f-8019-92e153d7902e,sssp_push,road-USA,hivc,1,7,7817,GPU,metaData,1,23175,6436,2426.33,NA,NA,0,3190,0,0
32a90721-dae5-4c88-8f2d-ee607bb41ccf,sssp_push,road-USA,hivc,2,7,8085.67,GPU,metaData,1.03475,25699,7400.33,2.33,19,NA,2414433368,2804,0,0
8d54942d-ae06-4ee1-ac3e-5412177ed792,sssp_push,road-USA,hivc,4,7,8218,GPU,metaData,1.12172,36789,11219,1,4665.33,NA,8928232452,1636,0,0
40642bc2-a9c8-47c5-9096-a4e4143328a6,sssp_push,road-USA,hivc,8,7,8547.67,GPU,metaData,1.31802,67411,20536,1,13542,NA,32212790924,1241,0,0
0f3d3a5b-7166-4875-bf5b-000285b3c18f,sssp_push,road-USA,iec,1,7,7808,GPU,metaData,1,23685,6451,2424.67,NA,NA,0,3627,0,0
d0e57a29-eb5e-413e-9bb8-c3484e97f68a,sssp_push,road-USA,iec,2,7,8099,GPU,metaData,1.03475,22427,6453.67,2.33,4.33,NA,2405916884,2393,0,0
37672122-d661-4d41-9130-e5cc1cd194c8,sssp_push,road-USA,iec,4,7,8202,GPU,metaData,1.12172,31162,9305,2,1956.33,NA,8928663708,1768,0,0
56bb7383-f001-4c8c-aea9-f7f2fe5a67bc,sssp_push,road-USA,iec,8,7,8550.33,GPU,metaData,1.31802,50344,14917.67,NA,7126.67,NA,32163682612,1042,0,0
333c1f78-4a75-4aa0-933f-fc92325067a8,sssp_push,road-USA,oec,1,7,7815.33,GPU,metaData,1,23251,6420.67,2410,NA,NA,0,3259,0,0
17b0b855-cf92-47a3-9534-5a8e3d2825a7,sssp_push,road-USA,oec,2,7,8246,GPU,metaData,1.03475,21512,6245.33,1.5,1.67,NA,2324554304,2110,0,0
cf587fdc-6d66-44ab-8739-873b6a105b80,sssp_push,road-USA,oec,4,7,8342.33,GPU,metaData,1.12172,29765,8734.67,7,1277,NA,8357940388,1193,0,0
dde1a238-91ca-4d59-aa46-b5121004f5d7,sssp_push,road-USA,oec,8,7,8625.33,GPU,metaData,1.31802,48828,14461,NA,7091,NA,28914092008,864,0,0


==> results_csv/volta_exec_times_cvc.csv <==
Input	App	GPUs	Gunrock	Dirgl_twc	Dirgl_lb	Dirgl_alb
rmat25	bfs_twc	1	1419.6				
rmat25	bfs_twc	2	1289.1				
rmat25	bfs_twc	4	1114.0				
rmat25	bfs_twc	8	1128.7				
rmat25	bfs_push	1	299.9	1032.3	121.2	113.9	
rmat25	bfs_push	2	236.8	1248.3	276.8	376.0	
rmat25	bfs_push	4	151.9	736.0	124.0	170.9	
rmat25	bfs_push	8	159.9	589.3	123.5	110.7	
rmat25	bfs	1	18.5				
rmat25	bfs	2	35.6				
rmat25	bfs	4	45.5				
rmat25	bfs	8	76.4				
rmat25	sssp_twc	1	1321.2				
rmat25	sssp_twc	2	1274.6				
rmat25	sssp_twc	4	1241.1				
rmat25	sssp_twc	8	1628.2				
rmat25	sssp_push	1	346.3	1115.3	149.9	142.6	
rmat25	sssp_push	2	294.8	1355.0	396.3	408.7	
rmat25	sssp_push	4	220.6	759.0	181.4	190.7	
rmat25	sssp_push	8	570.7	629.0	137.1		
rmat25	cc_twc	1	347.7				
rmat25	cc_twc	2	314.0				
rmat25	cc_twc	4	353.2				
rmat25	cc_twc	8	825.1				
rmat25	cc_push	1	382.3	648.7	265.1	142.2	
rmat25	cc_push	2	298.6		332.3	526.7	
rmat25	cc_push	4	351.5	934.0	215.9	307.5	
rmat25	cc_push	8	505.3	999.3	145.1		
rmat25	pagerank_pull	1	0.0	1414.3	3903.5	1424.1	
rmat25	pagerank_pull	2	0.0	788.0	2773.7	796.3	
rmat25	pagerank_pull	4	0.0	496.3	1480.5	474.6	
rmat25	pagerank_pull	8	0.0	339.0	883.4	336.6	
rmat25	kcore_pull	1	0.0	1558.3	317.3	247.1	
rmat25	kcore_pull	2	0.0	1482.0	182.9	151.6	
rmat25	kcore_pull	4	0.0		98.7	70.4	
rmat25	kcore_pull	8	0.0	822.7	75.3	60.5	
rmat25	kcore_push	1	0.0	75.0	82.4	72.1	
rmat25	kcore_push	2	0.0	48.0	52.8	47.0	
rmat25	kcore_push	4	0.0	36.3	39.0	40.1	
rmat25	kcore_push	8	0.0	20.0	22.5	21.7	
orkut	bfs_twc	1	62.2				
orkut	bfs_twc	2	35.3				
orkut	bfs_twc	4	29.4				
orkut	bfs_twc	8	93.7				
orkut	bfs_push	1	36.5	18.0	16.5	18.3	
orkut	bfs_push	2	24.8	27.0	19.2	27.2	
orkut	bfs_push	4	26.9	23.7	19.7		
orkut	bfs_push	8	76.1	20.0		20.1	
orkut	bfs	1	16.5				
orkut	bfs	2	10.2				
orkut	bfs	4	7.8				
orkut	bfs	8	9.2				
orkut	sssp_twc	1	166.4				
orkut	sssp_twc	2	129.2				
orkut	sssp_twc	4	97.1				
orkut	sssp_twc	8	172.5				
orkut	sssp_push	1	137.1	55.3	66.9	57.6	
orkut	sssp_push	2	78.3		69.5	78.9	
orkut	sssp_push	4	90.8			85.1	
orkut	sssp_push	8	189.4		62.2	62.8	
orkut	cc_twc	1	22.9				
orkut	cc_twc	2	28.2				
orkut	cc_twc	4	31.2				
orkut	cc_twc	8	58.4				
orkut	cc_push	1	23.5	28.0	35.2	28.5	
orkut	cc_push	2	21.7	41.3	32.6	42.8	
orkut	cc_push	4	33.6	41.7	23.6	39.1	
orkut	cc_push	8	63.4			33.0	
orkut	pagerank_pull	1	0.0	1563.0	2898.1	1578.3	
orkut	pagerank_pull	2	0.0	1497.3	2016.8	1479.7	
orkut	pagerank_pull	4	0.0	1027.3	1360.4		
orkut	pagerank_pull	8	0.0	850.0	1015.5	819.5	
orkut	kcore_pull	1	0.0	86.0	155.3	89.7	
orkut	kcore_pull	2	0.0	85.7	109.8	93.4	
orkut	kcore_pull	4	0.0	70.0	80.5	70.5	
orkut	kcore_pull	8	0.0	64.3	82.6	65.5	
orkut	kcore_push	1	0.0	34.0	38.2	35.3	
orkut	kcore_push	2	0.0	62.7	65.3	67.2	
orkut	kcore_push	4	0.0	66.7	69.1		
orkut	kcore_push	8	0.0	57.7	63.2	59.1	
road-USA	bfs_twc	1	355.7				
road-USA	bfs_twc	2	809.5				
road-USA	bfs_twc	4	1691.4				
road-USA	bfs_twc	8	3408.3				
road-USA	bfs_push	1	335.7	2275.0	4224.0	2518.3	
road-USA	bfs_push	2	528.3	2029.0	3622.0	2296.1	
road-USA	bfs_push	4	1489.3	2566.0	4184.8	2746.9	
road-USA	bfs_push	8	3265.4	3885.0	5153.4	4017.2	
road-USA	bfs	1	321.2				
road-USA	bfs	2	733.6				
road-USA	bfs	4	1408.7				
road-USA	bfs	8	3334.5				
road-USA	sssp_twc	1	20883.6				
road-USA	sssp_twc	2	24853.5				
road-USA	sssp_twc	4	28026.1				
road-USA	sssp_twc	8	22504.9				
road-USA	sssp_push	1	20497.2	6414.3	16242.1	8904.8	
road-USA	sssp_push	2	26890.3	6412.3	12289.3	7455.7	
road-USA	sssp_push	4	31715.2	10068.7	15001.1	11100.2	
road-USA	sssp_push	8	26872.8	16153.7	18047.7	17514.4	
road-USA	cc_twc	1	31.3				
road-USA	cc_twc	2	83.2				
road-USA	cc_twc	4	299.0				
road-USA	cc_twc	8	701.8				
road-USA	cc_push	1	33.7	2928.0		3178.5	
road-USA	cc_push	2	82.2	2447.7	13.8	2825.1	
road-USA	cc_push	4	195.5	3160.0	14.7		
road-USA	cc_push	8	726.9	4588.3	20.1	4729.2	
road-USA	pagerank_pull	1	0.0	450.0	879.5	458.3	
road-USA	pagerank_pull	2	0.0	353.7	587.4	361.0	
road-USA	pagerank_pull	4	0.0	521.7	674.1	663.2	
road-USA	pagerank_pull	8	0.0	495.0	562.4	492.3	
road-USA	kcore_pull	1	0.0	3.0	14.3	3.4	
road-USA	kcore_pull	2	0.0	1.3	7.5	2.0	
road-USA	kcore_pull	4	0.0	1.3	4.8	1.9	
road-USA	kcore_pull	8	0.0	1.3	3.4	1.8	
road-USA	kcore_push	1	0.0	6.7	11.3	6.8	
road-USA	kcore_push	2	0.0	5.3		6.4	
road-USA	kcore_push	4	0.0	7.3		8.1	
road-USA	kcore_push	8	0.0	12.3		12.7	


==> results_csv/volta_exec_times_hivc.csv <==
"Input","App","GPUs","Gunrock","Dirgl_twc","Dirgl_lb","Dirgl_alb"
"rmat25","bfs_twc",1,1419.6,,,
"rmat25","bfs_twc",2,1289.1,,,
"rmat25","bfs_twc",4,1114,,,
"rmat25","bfs_twc",8,1128.7,,,
"rmat25","bfs_push",1,299.9,1015.7,120.8,113.7
"rmat25","bfs_push",2,236.8,385,26.1,31.7
"rmat25","bfs_push",4,151.9,,15.2,17.1
"rmat25","bfs_push",8,159.9,123,12.9,13.4
"rmat25","bfs",1,18.5,,,
"rmat25","bfs",2,35.6,,,
"rmat25","bfs",4,45.5,,,
"rmat25","bfs",8,76.4,,,
"rmat25","sssp_twc",1,1321.2,,,
"rmat25","sssp_twc",2,1274.6,,,
"rmat25","sssp_twc",4,1241.1,,,
"rmat25","sssp_twc",8,1628.2,,,
"rmat25","sssp_push",1,346.3,1117.3,150.2,142.4
"rmat25","sssp_push",2,294.8,449,37.2,39.8
"rmat25","sssp_push",4,220.6,,22.4,22.1
"rmat25","sssp_push",8,570.7,154,,17.6
"rmat25","cc_twc",1,347.7,,,
"rmat25","cc_twc",2,314,,,
"rmat25","cc_twc",4,353.2,,,
"rmat25","cc_twc",8,825.1,,,
"rmat25","cc_push",1,382.3,648.3,265.3,142.4
"rmat25","cc_push",2,298.6,786,178.2,167.5
"rmat25","cc_push",4,351.5,,102.9,86.7
"rmat25","cc_push",8,505.3,223.3,52.1,48.4
"rmat25","pagerank_pull",1,0,1418,3948.4,1423
"rmat25","pagerank_pull",2,0,519.7,1954.2,524.6
"rmat25","pagerank_pull",4,0,,1023.4,314.1
"rmat25","pagerank_pull",8,0,245,608.4,248.1
"rmat25","kcore_pull",1,0,1561.3,317.5,247.6
"rmat25","kcore_pull",2,0,919.7,165.9,131.8
"rmat25","kcore_pull",4,0,,77.4,57.8
"rmat25","kcore_pull",8,0,210.7,46,32
"rmat25","kcore_push",1,0,75,82.1,72.1
"rmat25","kcore_push",2,0,46.7,47.2,50
"rmat25","kcore_push",4,0,,25.2,24.8
"rmat25","kcore_push",8,0,17,17.6,17.1
"orkut","bfs_twc",1,62.2,,,
"orkut","bfs_twc",2,35.3,,,
"orkut","bfs_twc",4,29.4,,,
"orkut","bfs_twc",8,93.7,,,
"orkut","bfs_push",1,36.5,17.7,16.6,18.4
"orkut","bfs_push",2,24.8,24.3,21.1,27.5
"orkut","bfs_push",4,26.9,,21.2,
"orkut","bfs_push",8,76.1,24.3,26.9,25.9
"orkut","bfs",1,16.5,,,
"orkut","bfs",2,10.2,,,
"orkut","bfs",4,7.8,,,
"orkut","bfs",8,9.2,,,
"orkut","sssp_twc",1,166.4,,,
"orkut","sssp_twc",2,129.2,,,
"orkut","sssp_twc",4,97.1,,,
"orkut","sssp_twc",8,172.5,,,
"orkut","sssp_push",1,137.1,55.3,67.6,57.3
"orkut","sssp_push",2,78.3,70.7,77.6,70.5
"orkut","sssp_push",4,90.8,64.7,72.3,67.7
"orkut","sssp_push",8,189.4,79,83.2,78.1
"orkut","cc_twc",1,22.9,,,
"orkut","cc_twc",2,28.2,,,
"orkut","cc_twc",4,31.2,,,
"orkut","cc_twc",8,58.4,,,
"orkut","cc_push",1,23.5,28,35.8,29
"orkut","cc_push",2,21.7,56,50.3,68.1
"orkut","cc_push",4,33.6,47,37,
"orkut","cc_push",8,63.4,46.7,32.3,47.7
"orkut","pagerank_pull",1,0,1562.7,2889.3,1578.6
"orkut","pagerank_pull",2,0,,2171,1543.5
"orkut","pagerank_pull",4,0,1095,1448.6,1125.6
"orkut","pagerank_pull",8,0,946.7,1132,941.9
"orkut","kcore_pull",1,0,86,154.2,90.6
"orkut","kcore_pull",2,0,85.3,118.6,88.4
"orkut","kcore_pull",4,0,109.3,,106.6
"orkut","kcore_pull",8,0,125.3,138.1,127.5
"orkut","kcore_push",1,0,35,38.6,37
"orkut","kcore_push",2,0,110.7,113.3,118.8
"orkut","kcore_push",4,0,125.3,108.7,
"orkut","kcore_push",8,0,142.7,,
"road-USA","bfs_twc",1,355.7,,,
"road-USA","bfs_twc",2,809.5,,,
"road-USA","bfs_twc",4,1691.4,,,
"road-USA","bfs_twc",8,3408.3,,,
"road-USA","bfs_push",1,335.7,2287,4266.7,2531
"road-USA","bfs_push",2,528.3,2445.3,4132.8,2610.3
"road-USA","bfs_push",4,1489.3,4433.7,6481.4,4516.2
"road-USA","bfs_push",8,3265.4,7906.7,10578.4,8078.4
"road-USA","bfs",1,321.2,,,
"road-USA","bfs",2,733.6,,,
"road-USA","bfs",4,1408.7,,,
"road-USA","bfs",8,3334.5,,,
"road-USA","sssp_twc",1,20883.6,,,
"road-USA","sssp_twc",2,24853.5,,,
"road-USA","sssp_twc",4,28026.1,,,
"road-USA","sssp_twc",8,22504.9,,,
"road-USA","sssp_push",1,20497.2,6436,16465.3,8902
"road-USA","sssp_push",2,26890.3,7400.3,13794.9,8889.1
"road-USA","sssp_push",4,31715.2,11219,17309.1,12334.3
"road-USA","sssp_push",8,26872.8,20536,25985,21187.6
"road-USA","cc_twc",1,31.3,,,
"road-USA","cc_twc",2,83.2,,,
"road-USA","cc_twc",4,299,,,
"road-USA","cc_twc",8,701.8,,,
"road-USA","cc_push",1,33.7,3066,18.4,3300.7
"road-USA","cc_push",2,82.2,3218.3,15.3,3385.2
"road-USA","cc_push",4,195.5,,16.2,5520.5
"road-USA","cc_push",8,726.9,9663.7,20.4,10039.5
"road-USA","pagerank_pull",1,0,450,877.2,458.5
"road-USA","pagerank_pull",2,0,368.7,599,374.9
"road-USA","pagerank_pull",4,0,456.3,543.4,517.8
"road-USA","pagerank_pull",8,0,537.3,600.1,542.3
"road-USA","kcore_pull",1,0,3,14.4,3.4
"road-USA","kcore_pull",2,0,2,7.7,2.2
"road-USA","kcore_pull",4,0,,5,2.2
"road-USA","kcore_pull",8,0,2.7,4.9,3.3
"road-USA","kcore_push",1,0,7,11.3,6.8
"road-USA","kcore_push",2,0,7.3,9.6,7.4
"road-USA","kcore_push",4,0,9.3,10.9,11.9
"road-USA","kcore_push",8,0,12.7,15.2,14.1


==> results_csv/volta_exec_times_iec.csv <==
Input	App	GPUs	Gunrock	Dirgl_twc	Dirgl_lb	Dirgl_alb
rmat25	bfs_twc	1	1419.6				
rmat25	bfs_twc	2	1289.1				
rmat25	bfs_twc	4	1114.0				
rmat25	bfs_twc	8	1128.7				
rmat25	bfs_push	1	299.9	1033.7	121.2	113.7	
rmat25	bfs_push	2	236.8	361.0	25.6	23.7	
rmat25	bfs_push	4	151.9	182.3	13.8	12.8	
rmat25	bfs_push	8	159.9	93.0	10.2		
rmat25	bfs	1	18.5				
rmat25	bfs	2	35.6				
rmat25	bfs	4	45.5				
rmat25	bfs	8	76.4				
rmat25	sssp_twc	1	1321.2				
rmat25	sssp_twc	2	1274.6				
rmat25	sssp_twc	4	1241.1				
rmat25	sssp_twc	8	1628.2				
rmat25	sssp_push	1	346.3	1095.7	150.6	142.7	
rmat25	sssp_push	2	294.8	418.0	36.3	33.6	
rmat25	sssp_push	4	220.6	211.3		17.8	
rmat25	sssp_push	8	570.7	109.0	14.4	12.4	
rmat25	cc_twc	1	347.7				
rmat25	cc_twc	2	314.0				
rmat25	cc_twc	4	353.2				
rmat25	cc_twc	8	825.1				
rmat25	cc_push	1	382.3	646.3	264.9	142.1	
rmat25	cc_push	2	298.6		523.7	482.0	
rmat25	cc_push	4	351.5	1014.0	232.4	358.8	
rmat25	cc_push	8	505.3	1705.3		186.5	
rmat25	pagerank_pull	1	0.0	1422.3	3892.9	1423.3	
rmat25	pagerank_pull	2	0.0	476.7	1915.1	483.4	
rmat25	pagerank_pull	4	0.0	255.3	972.4	259.7	
rmat25	pagerank_pull	8	0.0	166.0		175.7	
rmat25	kcore_pull	1	0.0	1558.7	322.5	247.7	
rmat25	kcore_pull	2	0.0	1486.7	182.1	149.0	
rmat25	kcore_pull	4	0.0	1453.7	139.3	122.5	
rmat25	kcore_pull	8	0.0	1429.3	101.8	90.3	
rmat25	kcore_push	1	0.0	75.0	82.3	72.2	
rmat25	kcore_push	2	0.0	45.7	52.7	48.7	
rmat25	kcore_push	4	0.0	27.7	29.6	29.9	
rmat25	kcore_push	8	0.0	16.0	17.6	16.4	
orkut	bfs_twc	1	62.2				
orkut	bfs_twc	2	35.3				
orkut	bfs_twc	4	29.4				
orkut	bfs_twc	8	93.7				
orkut	bfs_push	1	36.5	18.0	16.4	18.5	
orkut	bfs_push	2	24.8	21.7	18.8	23.8	
orkut	bfs_push	4	26.9	19.0	17.3	21.2	
orkut	bfs_push	8	76.1	19.7	21.0	21.2	
orkut	bfs	1	16.5				
orkut	bfs	2	10.2				
orkut	bfs	4	7.8				
orkut	bfs	8	9.2				
orkut	sssp_twc	1	166.4				
orkut	sssp_twc	2	129.2				
orkut	sssp_twc	4	97.1				
orkut	sssp_twc	8	172.5				
orkut	sssp_push	1	137.1				
orkut	sssp_push	2	78.3	63.3	73.6	72.6	
orkut	sssp_push	4	90.8	57.0	64.3	59.9	
orkut	sssp_push	8	189.4	64.7	74.4	66.1	
orkut	cc_twc	1	22.9				
orkut	cc_twc	2	28.2				
orkut	cc_twc	4	31.2				
orkut	cc_twc	8	58.4				
orkut	cc_push	1	23.5	28.0	36.0	28.6	
orkut	cc_push	2	21.7		33.5	45.8	
orkut	cc_push	4	33.6	38.7	21.9	39.8	
orkut	cc_push	8	63.4	34.7	22.4	35.5	
orkut	pagerank_pull	1	0.0	1565.0	2893.6	1579.0	
orkut	pagerank_pull	2	0.0	1415.0	2148.6	1502.7	
orkut	pagerank_pull	4	0.0	895.0	1255.0	1042.5	
orkut	pagerank_pull	8	0.0	856.7	1041.2	859.2	
orkut	kcore_pull	1	0.0	86.0	154.2	90.4	
orkut	kcore_pull	2	0.0	87.0	110.1	89.6	
orkut	kcore_pull	4	0.0	77.3	90.8	83.3	
orkut	kcore_pull	8	0.0	88.7	102.4	93.3	
orkut	kcore_push	1	0.0	34.0	37.9	35.5	
orkut	kcore_push	2	0.0	60.3	62.8	61.0	
orkut	kcore_push	4	0.0	51.3	59.5	59.5	
orkut	kcore_push	8	0.0	62.7		64.6	
road-USA	bfs_twc	1	355.7				
road-USA	bfs_twc	2	809.5				
road-USA	bfs_twc	4	1691.4				
road-USA	bfs_twc	8	3408.3				
road-USA	bfs_push	1	335.7	2297.0	4265.5	2537.7	
road-USA	bfs_push	2	528.3	2022.0	3561.4	2189.2	
road-USA	bfs_push	4	1489.3	3086.7	4795.4	3215.4	
road-USA	bfs_push	8	3265.4	4898.3	6492.5	5030.6	
road-USA	bfs	1	321.2				
road-USA	bfs	2	733.6				
road-USA	bfs	4	1408.7				
road-USA	bfs	8	3334.5				
road-USA	sssp_twc	1	20883.6				
road-USA	sssp_twc	2	24853.5				
road-USA	sssp_twc	4	28026.1				
road-USA	sssp_twc	8	22504.9				
road-USA	sssp_push	1	20497.2	6451.0	16189.3	8901.6	
road-USA	sssp_push	2	26890.3	6453.7	12505.6	8252.1	
road-USA	sssp_push	4	31715.2	9305.0	14096.1	9716.5	
road-USA	sssp_push	8	26872.8	14917.7	18948.8	15645.8	
road-USA	cc_twc	1	31.3				
road-USA	cc_twc	2	83.2				
road-USA	cc_twc	4	299.0				
road-USA	cc_twc	8	701.8				
road-USA	cc_push	1	33.7	2950.0	18.3	3182.5	
road-USA	cc_push	2	82.2	2435.7	12.4	2607.6	
road-USA	cc_push	4	195.5	3274.3	12.2	3421.5	
road-USA	cc_push	8	726.9	5361.0	12.8	5571.0	
road-USA	pagerank_pull	1	0.0	451.0	886.4	457.0	
road-USA	pagerank_pull	2	0.0	359.7	610.9	360.1	
road-USA	pagerank_pull	4	0.0			498.1	
road-USA	pagerank_pull	8	0.0	480.3	549.7	486.4	
road-USA	kcore_pull	1	0.0	3.0	14.3	3.4	
road-USA	kcore_pull	2	0.0	2.0	7.5	2.1	
road-USA	kcore_pull	4	0.0	1.0	4.5	1.6	
road-USA	kcore_pull	8	0.0	1.3	3.3	2.0	
road-USA	kcore_push	1	0.0	7.0	11.3	6.8	
road-USA	kcore_push	2	0.0		8.0	5.8	
road-USA	kcore_push	4	0.0	6.0	7.7	7.7	
road-USA	kcore_push	8	0.0	7.0	8.1	7.6	

